Maximum-Volume Nonnegative Matrix Factorization

Nonnegative matrix factorization (NMF) is a popular data embedding technique. Given a nonnegative data matrix $X$, it aims at finding two lower dimensional matrices, $W$ and $H$, such that $X\approx WH$, where the factors $W$ and $H$ are constrained to be element-wise nonnegative. The factor $W$ serves as a basis for the columns of $X$. In order to obtain more interpretable and unique solutions, minimum-volume NMF (MinVol NMF) minimizes the volume of $W$. In this paper, we consider the dual approach, where the volume of $H$ is maximized instead; this is referred to as maximum-volume NMF (MaxVol NMF). MaxVol NMF is identifiable under the same conditions as MinVol NMF in the noiseless case, but it behaves rather differently in the presence of noise. In practice, MaxVol NMF is much more effective to extract a sparse decomposition and does not generate rank-deficient solutions. In fact, we prove that the solutions of MaxVol NMF with the largest volume correspond to clustering the columns of $X$ in disjoint clusters, while the solutions of MinVol NMF with smallest volume are rank deficient. We propose two algorithms to solve MaxVol NMF. We also present a normalized variant of MaxVol NMF that exhibits better performance than MinVol NMF and MaxVol NMF, and can be interpreted as a continuum between standard NMF and orthogonal NMF. We illustrate our results in the context of hyperspectral unmixing. The code is available from https://gitlab.com/vuthanho/maxvolmf.jl.

==> maxvolnmf/figures/DC2gt.txt <==
0.12658167648848742	0.744771599786554	0.02272115295651884	0.4915832874801215	0.8227845943684251
0.1420114116413216	0.75743210317169	0.03465452805068724	0.5169193500776466	0.836094967038315
0.15888503947937813	0.7687307596323092	0.06370241946970637	0.547370737720122	0.8516714484917701
0.17771849782408808	0.7799468040655317	0.09791634239541244	0.5605895967508744	0.8701880479764257
0.19072113184450454	0.7897416353492853	0.10633443307229905	0.5656891013467048	0.8854635853849687
0.19300789392835924	0.7990760207463404	0.08963517859185648	0.5780494221625199	0.8993534936678882
0.18730612866269689	0.8079300522956309	0.09424855572247855	0.5861289277778412	0.9112842570419419
0.18647936761810527	0.8168116211765756	0.1313106864492308	0.5921934951840302	0.9217527397772851
0.2044612841696801	0.8248853683335124	0.16892412296995987	0.602474421214319	0.9253012427381666
0.22401716565519778	0.8322545289915482	0.19780714800184115	0.6122298504777192	0.9303300269838333
0.23931158329942975	0.8389634489978588	0.22395929683615623	0.6195318843655715	0.9332035074376591
0.25366986530551544	0.84599792957269	0.2504073678373707	0.6253511033302985	0.9369230758429551
0.27112138991767354	0.8526258468679115	0.2776008247320386	0.6310300042349722	0.9384580746061881
0.28575736994962764	0.8588395118799446	0.3060477375028623	0.6383067175461226	0.9381127257252723
0.2965148757864634	0.864704966556076	0.3361033796402872	0.6449342428304975	0.9385753773855395
0.30261213291739797	0.8703098297239266	0.36760878555851095	0.6491631754926926	0.9394475725143983
0.30694366206031853	0.874877989305373	0.40032732481486943	0.6542670077738101	0.9415256887320239
0.30907396189541847	0.8792627453960616	0.43447330591726196	0.6565373991459342	0.9395692859289083
0.30870480056379995	0.8819468617607176	0.46426653862450934	0.6570617197659515	0.9419498360096419
0.3104241263472431	0.8837932944482546	0.4859890639997367	0.6589927574520159	0.941904655967271
0.3091749918619647	0.8873440027410623	0.5007762313194297	0.6597800884163082	0.9434562246471822
0.3065854383495723	0.8919030428080261	0.5114426017122436	0.6601952255025955	0.9450733583692927
0.3045547677761922	0.8959342241411333	0.5248100161874182	0.66076541332649	0.9455966872360922
0.3020593299811339	0.8989911079519382	0.5396109223728195	0.6604294550645056	0.9449806733366405
0.3002737834956752	0.9019860625367097	0.553986370603058	0.6602187531035215	0.9438117667792241
0.29879874738967227	0.9040483236386012	0.5673107505201012	0.6616927547665297	0.9445382282846996
0.2969102338709084	0.9063175916716429	0.579724490670787	0.6621687183267992	0.9450079129662017
0.29607830207387154	0.9084925055518012	0.5925139188927154	0.662857674039873	0.9445937799825221
0.2953118161756349	0.9107056260084366	0.6074914336184124	0.6646655999210108	0.9452087211229762
0.2959411816313814	0.912454903121411	0.6192414760465158	0.665043736025649	0.947047941564381
0.29617265626943734	0.9127463698336632	0.625171601755312	0.6650861316902057	0.9479594157337852
0.2966347114759842	0.913407981388747	0.637879848452045	0.6659264796855547	0.9501988217458655
0.2966020779371205	0.9138935208236556	0.6439867019318402	0.6659621605109819	0.9501377270576548
0.2960415558701378	0.9146819710622186	0.6558894514624364	0.6651957584996875	0.9487651515400717
0.29663718509257414	0.9159594178081654	0.661871433212761	0.6653492060798889	0.948989384345707
0.2973186152043707	0.9176948666436707	0.6709895133441801	0.6659218751105147	0.948317401932117
0.29751027398161567	0.9214755296558661	0.6864292025023538	0.6651320139101463	0.9471412239153584
0.2990059631396435	0.923485457881138	0.6899844407447177	0.66616669533703	0.9477080046718785
0.30169669559947054	0.9246109723884045	0.6836130618451626	0.6659516079531427	0.9503042637970468
0.30472988653563976	0.9253191947770713	0.6711435913391814	0.6674375513622974	0.950430029709837
0.3066250162076133	0.9265108108357317	0.6535360216468413	0.6661733448815523	0.950421029481066
0.30977810186370713	0.9255704283546895	0.6321612595921198	0.666122708521627	0.9505709352813851
0.3139062002963532	0.925171792491753	0.6091594695568465	0.6644970199326257	0.9533061327686914
0.3190110698754985	0.9278286695361547	0.5860031842843145	0.6630252136164865	0.9522205534757323
0.32303137334361687	0.9303139448056907	0.564574599245491	0.662567025024237	0.9541913809910897
0.3282214775419619	0.9308428168248055	0.5420532822614197	0.661373241806145	0.954761678250617
0.3305616750885158	0.9318931698762211	0.5212928056899426	0.6574913753145446	0.9547613207524842
0.33578637978292386	0.9326139688501861	0.5003116131163355	0.6586265785010275	0.9560252968141029
0.3409495724933339	0.9340666532571614	0.48327723150421015	0.6576303921031201	0.9557871763372541
0.3421864582647659	0.9340735077927912	0.46842914826191573	0.655651365135128	0.9587684216936436
0.34529469140631563	0.9310479164226342	0.45200517782237737	0.6505372647844003	0.961883777488642
0.34509653579025545	0.9328654408553925	0.4406934977322918	0.6547234410399007	0.9593856873653474
0.3440710378866772	0.932906687268078	0.43297544129205234	0.6505708804043808	0.9575456923001461
0.34691406018503385	0.9317429065800137	0.4272738397969013	0.6453106010069523	0.9624560418838446
0.3487103355417407	0.9315449595560287	0.4205828607865597	0.644239904216475	0.9578333439764476
0.34795290953377167	0.9322748780343877	0.41469463713434956	0.6417736689368527	0.9566177072538491
0.35021362426425934	0.931164205083879	0.4105602801459745	0.6427236821711553	0.9613689720838308
0.34910265330713747	0.93185859919218	0.41155415778347443	0.6393669528050765	0.9534837547506964
0.34700853347868865	0.9268218278911441	0.4091462195237721	0.6397827643932773	0.9564016403851197
0.34869862317113653	0.9276745915423982	0.4098127484410289	0.642850772230716	0.9535573067398294
0.35045818205084905	0.9264445900927228	0.41158473492666736	0.6333227522020562	0.9559392872162193
0.3491725992335227	0.9231597185074989	0.41085511444613165	0.6302325716585604	0.956418329662121
0.34820989470451463	0.9138495921988413	0.4150986671151158	0.6270156774496886	0.9577655136563871
0.3535046645981515	0.9101666211976799	0.41812750692504946	0.6267320189898592	0.9606079994400503
0.35413000665220656	0.9046336412315166	0.4234736561261675	0.6205019908384206	0.9584043561814468
0.35908702673980636	0.8939250111442953	0.43010970943257043	0.6195189671776067	0.9619246657280998
0.36053032341179125	0.8955200314375377	0.4379658996327178	0.6126134957681668	0.9589145715896894
0.3620529838369513	0.9111297130414736	0.446351796307765	0.6095082579360676	0.9587033923053124
0.3654981621699893	0.9198111295519475	0.45558235041108974	0.6055127580838624	0.9654560020663814
0.36770210354165467	0.9240604638875556	0.46530330172797546	0.6035779105522759	0.9651004606143435
0.37105537142783446	0.9255188703366128	0.4768918453853129	0.5973216130251665	0.9636762080026628
0.3731116720504216	0.9260951876470112	0.4870426057965856	0.5941307736416218	0.9657283362787109
0.37589774216255206	0.9290938973261993	0.4970779120135413	0.5913955274418979	0.9623951852111204
0.3794007369189546	0.9308136701436656	0.5075976847926947	0.5862908527707427	0.9651721654331606
0.3808733888568646	0.9303181171289345	0.51806360476995	0.5842088509676445	0.9648529229743678
0.3829827077808724	0.9288555383539916	0.5254251360301768	0.5814154967508661	0.9643979607688776
0.3844322033497318	0.9314998984200337	0.5340719818565022	0.5765682466292016	0.9649745760867908
0.3891780443157839	0.9310235381008989	0.5406759976853737	0.5768141862642088	0.9648821888568734
0.3920134074179517	0.9298953413856528	0.5468151568951082	0.5730279911033498	0.965321594367936
0.39477343026159784	0.9296517372036212	0.5535573958974019	0.5719280785302925	0.9645195542289836
0.39784154953569995	0.9316153526213716	0.5578518509514165	0.5699644000831398	0.9660147963794942
0.4010040229391223	0.9317390918646915	0.5645281076147417	0.569299368452626	0.9662235318979929
0.40503764801340025	0.9313508272101144	0.5683473944405312	0.567217290816653	0.9636691153881403
0.40809667755091983	0.9308986663758477	0.5749362110877307	0.5660378417858707	0.9643452704638642
0.4113325838486876	0.928724825377303	0.5795418619922856	0.5654294209057128	0.9653966963107334
0.4143172565945347	0.928672671312807	0.5854678749892577	0.5650168065404862	0.9650911033232886
0.41759282977791673	0.9261899590443176	0.5906237363655532	0.5647311612914437	0.9579952900110776
0.4218816521085596	0.9240122437420322	0.5957179069379368	0.5642410909855243	0.9632598700025042
0.4258372844702234	0.920601487156402	0.602235376827075	0.5658142551909047	0.963170462855532
0.43058822155286003	0.9137015342695801	0.6086094975448505	0.5649122411317269	0.9623193680813792
0.43526831851152237	0.9065160751337319	0.6152232885375032	0.5646964450366119	0.963861161227167
0.4383142050915975	0.8953773975366826	0.6208118796354394	0.566627349991951	0.9625366861291865
0.44249901727870333	0.8897218704225069	0.627905309203021	0.5677933166082375	0.9635983041126351
0.4487136656708809	0.8880965113662477	0.6355099678124908	0.5674612832975731	0.9630250861744031
0.449241166774861	0.8884941339513956	0.6376309990988064	0.5671023040823879	0.9631295134524682
0.45118013566496706	0.8899366259595035	0.6444443464399016	0.5683725327366526	0.9626958894362463
0.4529927129037469	0.8909204602269565	0.6470414400240393	0.5686546964282186	0.9623335526441614
0.45710987392048447	0.8933610320130823	0.6514618992977151	0.5688290085776201	0.9626262706069498
0.4582459384448798	0.894167482856524	0.6539898514920138	0.5690473639028535	0.9631254593414476
0.4622101539337303	0.8957638740584309	0.6632843017803443	0.5703279967624975	0.9627095384671844
0.46629888351763904	0.8968027830179957	0.6728031635575136	0.5719693314483697	0.9629151156755472
0.47205246017299896	0.8942583799429318	0.6829218268691094	0.5755470035590587	0.9619856413752506
0.47662121562696685	0.8844885230154647	0.6908419728647697	0.5755499019900148	0.961905651987645
0.4792104709994623	0.870980203160689	0.7002853155519164	0.576068627959103	0.9625084333793241
0.483379815469215	0.8397724032509779	0.7088353634265749	0.5798482360034911	0.961470835270771
0.4884779793353053	0.8271826505782831	0.7191005945611472	0.582220717927249	0.9618042633623982
0.49223697609897554	0.8339207172528247	0.7281156182744782	0.584602364334283	0.9605541752359881
0.49357533887917576	0.8426903486365409	0.7371568680274184	0.5863682326951734	0.9579870034404938
0.49020928570965927	0.8347928524084419	0.7447196245585012	0.5897232863067502	0.9613231350933341
0.48733574559159154	0.8161727786137224	0.7536602020711431	0.5887576681157467	0.9587606718560696
0.48975709450339455	0.7876042127721677	0.7629308105120453	0.5838052611970611	0.9596925306696297
0.49600497206181743	0.7507891655158171	0.7726591826308867	0.5746296416654757	0.9591426177680196
0.500159981661567	0.7231810093151239	0.7791981698003069	0.5736507828650043	0.9605102449606943
0.5062863851530658	0.7034311294788279	0.7811467648364945	0.5873794086321236	0.9596539022265866
0.5110615509160507	0.6470980644478252	0.7831356526136571	0.5943738223227785	0.9599477480883266
0.5121870053823719	0.6127317548052761	0.7820175290778147	0.5968317357479596	0.9584830833827532
0.5171332377161839	0.6577354669815688	0.7710746527366451	0.5996677403297174	0.9599345188655454
0.5220546745630513	0.7067816257675242	0.7393696308497689	0.603481250530426	0.9566716416625877
0.5253838919371245	0.7054373026063226	0.6907706856764597	0.6051068500724007	0.9595813600913727
0.5263269566655148	0.7102133631826453	0.6664268374258888	0.607618755066725	0.9620216313715336
0.5278792405068282	0.7183219790575741	0.7266053557366933	0.6149837140602707	0.9625890067472237
0.5304190539441892	0.713905990138066	0.7536477446638641	0.6183986470843293	0.960366292855893
0.5317142031773702	0.7079913020256711	0.7563787102785098	0.6211496271686301	0.9604089730139996
0.5334755203625738	0.7041493058329059	0.7523720860524379	0.6232842711106984	0.9588907251735579
0.5351085686755916	0.7270123958680773	0.7464942336052254	0.6278266588779389	0.9601172113144184
0.5384568002060333	0.7477985024543374	0.7437034249232313	0.6317936796832319	0.9601726445467875
0.5370128181752464	0.7544226050440853	0.7433105111039104	0.6322069886581418	0.9637799774821559
0.5402356412734245	0.7538957595895585	0.7512381076721366	0.6345005489809825	0.957128219164857
0.5427536989876588	0.7474509477696096	0.7607087492900323	0.6355984167843215	0.9553863929949907
0.5422461057470667	0.7402108311726174	0.7709102630640328	0.6348319321843167	0.9582407402037829
0.5432783388445552	0.7298687696527767	0.7817166447656935	0.6400818273355746	0.959861927006827
0.5444368742115553	0.7220643758830627	0.7909463047981177	0.643071653248246	0.96167116642849
0.5452531001389579	0.7165745496805885	0.7962660789501842	0.6427703374234023	0.9587715795228291
0.5463958402923121	0.710134863857833	0.8057011365898514	0.6449897289525152	0.9596854380816277
0.5478480478009699	0.7071292400401401	0.8126396536905561	0.6433881792378607	0.9570584827631463
0.548126401471349	0.7058986425431197	0.8196192383832852	0.6446051383043072	0.9579843812196951
0.5498277564518503	0.7072994709067625	0.8247881531847618	0.6448185219998614	0.9551369482627228
0.5493549724234007	0.7086267471328759	0.8303543925386928	0.6454701172969964	0.9558527402815967
0.5508810301321991	0.709479928017063	0.8338568210721324	0.6461283331126042	0.955040507425641
0.5491277596034855	0.7159593701347718	0.8393116593468365	0.6460645132548059	0.9546962903288211
0.5456237814521001	0.7210447192158088	0.8432176113260039	0.6432676205030375	0.9474594520846443
0.5527120849708599	0.7238216400136864	0.8460573554128067	0.6494154874285948	0.9498443528008684
0.5507088325170704	0.7265069484679268	0.8472659587949048	0.6491816809809693	0.9454411187417561
0.5537309072101715	0.7289049625376881	0.848312795175901	0.6471904423340918	0.938554754837243
0.5486907981633606	0.733683407299847	0.8492200374671391	0.6475005446666711	0.941753376261733
0.5485342168208375	0.7384602427404052	0.84566187858303	0.6534301631603008	0.9404423702108363
0.5539532326745232	0.7409437894768384	0.8444193005524308	0.6519839121079939	0.9373920412339763
0.5533425235385923	0.7451524734424922	0.8386456966382815	0.6491031173940701	0.9390286645325276
0.5523129129182572	0.7456237077615058	0.8311542272498481	0.6507458853195668	0.9486553506412798
0.5562330507886224	0.7483678460042222	0.8262375593246182	0.6493956997725082	0.953010544579172
0.5517839813913326	0.7525652646917382	0.8226771950733147	0.6523449445407544	0.9495040660068613
0.551731529312737	0.7531107067961673	0.8147899508435512	0.6525230480761156	0.9465994745834487
0.552186551164374	0.7532585263135234	0.7977703809622172	0.6516725915935105	0.9450160781821006
0.5509857559978019	0.7526655793064652	0.7782139181865128	0.652160705040628	0.9380669521548959
0.5506500626660333	0.7548624873010271	0.7490958571044375	0.65028791704289	0.9299355676607362
0.5502392078570687	0.7552725672539534	0.686259329246805	0.6496918802583934	0.9183483059852485
0.5493003751016234	0.7548197507661866	0.6591877936462882	0.651499128787323	0.9126468831078798
0.5486378098467619	0.7517817616299135	0.6742026805136069	0.6496565893787033	0.9048253231852015
0.5477268720543397	0.7496412992360952	0.7144372462595004	0.6469325546788185	0.8739194816174677
0.546664836485983	0.7472973465861168	0.7699781059960056	0.6410624452463899	0.8742573795879992
0.5466647768813371	0.7472971677721828	0.76998013255393	0.641062028014688	0.8742582736575887
0.5446987772577274	0.7421175837565737	0.7930235862885525	0.6373504080108519	0.91238724281789
0.5381480480606554	0.7401789426965171	0.794016838131246	0.618169381669274	0.9303394448764583
0.5252536561841468	0.7379108071526286	0.781445980156352	0.5933831361139357	0.9319502597843388
0.5235272672381488	0.7348163724147495	0.7685511709003224	0.593520099456508	0.9304125193683153
0.5274633194503151	0.7298894524772805	0.7609640360607615	0.5952122654239648	0.9268289095385096
0.5274132515126654	0.7273601889782116	0.7561286092468806	0.5992752739934007	0.9247365482038717
0.5293903375250082	0.7252954244760271	0.7541592121706365	0.6031543391752864	0.9197800642974432
0.5288311862926283	0.7206558585264514	0.7516018152685325	0.6030646173312095	0.907136071724842
0.5289299511487786	0.7179645299975042	0.7488072514821994	0.6084728706241306	0.8968068256387195
0.528852822705072	0.7156378626861853	0.7514179349199713	0.6122836795336584	0.8927868498471463
0.5340228698430981	0.70887678862072	0.7523314953035166	0.6138334151049977	0.8728213207399982
0.5366983433453824	0.696498811248097	0.7493754029355294	0.6185476511321709	0.8707230573724568
0.5333525557493177	0.6883127093294398	0.7462397813847308	0.6233675233821351	0.9004449706885415
0.5357646959967997	0.6815881729063674	0.7472400069274435	0.6277574847732574	0.9231880753431665
0.5417406574039663	0.6647453308062863	0.7426095008953455	0.6277852642299803	0.9332943995849682
0.5429111138087793	0.6659033298424355	0.7307361960397778	0.6349722779674998	0.9402022190499705
0.5436254159524778	0.67376226185662	0.7230954170053668	0.6402170575627707	0.9415821850823708
0.543857039430995	0.6602045893554015	0.7187263965410599	0.6412032968327148	0.9426844534978848
0.5453687320391059	0.6296415328874709	0.7139549255162707	0.6418079383262864	0.942593496654561
0.5459718708089653	0.5788357853792729	0.710136592358831	0.644069900890987	0.9387730175630472
0.5430496332139704	0.5212596654780668	0.7077698707193808	0.6474604364016076	0.9388130712970282
0.5451641670188638	0.4764727055936111	0.7053242325375707	0.64452574591994	0.9289055275548266
0.5438834416813629	0.4485276043290292	0.7042723893615744	0.6457104656829642	0.9226344033092538
0.5399411304159052	0.4076811075076989	0.7016345857972214	0.6481721786855866	0.9182086381170484
0.545637545793995	0.370100229970147	0.6922361254123096	0.6468092645239817	0.9145841376403673
0.5441221574820864	0.3832836449043914	0.6829209327098432	0.6407586571730575	0.8952889805160751
0.5409796815883386	0.395743399845315	0.6763340829987285	0.6409321023761381	0.8711518403259483
0.5439041832093875	0.37583136557559543	0.6667173504068218	0.6366733636298759	0.8666407212677079
0.5395552496064387	0.37975272535048854	0.6533353328123	0.6213906722859579	0.875583086053369
0.5345506056079035	0.40715020893688314	0.6487882136894938	0.6118747460469748	0.8920805186957255
0.5316228854506564	0.43551459907384366	0.6233909725834718	0.6078963826343082	0.8940757852870723
0.5287986984704375	0.4570147096993269	0.5942350625662901	0.601489871720013	0.8872473601581075
0.5232132069032615	0.4588727652895956	0.584140658336496	0.6050608370523136	0.8764389528727401
0.5158929220538788	0.4515100419354759	0.5682094692587767	0.6089401717085553	0.8658808263025086
0.5022976390579461	0.44112360475665635	0.5604147910641613	0.5935643895047081	0.850955171425186
0.4809080951459803	0.4293686747279232	0.547273337802803	0.5766999385088736	0.827097642029437
0.46758133118474837	0.4279007911406152	0.5406346320785215	0.5641935713407578	0.8053868321506232
0.4752656217277711	0.444281935676785	0.5099899768592745	0.5569024248727152	0.7782201693415266
0.488472968108124	0.47071224450185617	0.4702108203882736	0.5628585536573621	0.7486884537436096
0.49801766860587915	0.4877554178255239	0.49678319688977235	0.564658345904599	0.7172881918006672
0.4946546553797269	0.4870401322906129	0.5414105653551177	0.5569882540618522	0.6737709616924675
0.4799642860360469	0.4750526249416823	0.5480388402529555	0.5548348067603294	0.6539883585029416
0.463272363193592	0.4837194979144985	0.5737739205055842	0.5434651055265867	0.6438232601074019
0.45615375097668676	0.5024369358955861	0.6281509399419275	0.5240887715256574	0.6204417272146145
0.454895199097345	0.5172272920555006	0.6632586121869594	0.5025519835218731	0.5883268063295807
0.4560799011724745	0.5304729938491797	0.6762151122539817	0.4942129065563241	0.5668219298313852
0.46215233277363527	0.5195283889799396	0.6737534404415385	0.49458436819364027	0.6022800765513416
0.4607380932151769	0.5067832469933838	0.6628106237438166	0.4906960549288429	0.6846392674954835
0.4535205370087748	0.503415346137644	0.6430250407210921	0.5114141220627302	0.7755834927922314
0.44903457213591247	0.49184501169789335	0.6152271033143488	0.5306469896303643	0.8286080775928854
0.4511020782970317	0.48149231074986537	0.5983886123522307	0.5310967858741612	0.8337679305085784
0.4595023988074174	0.4476066529734177	0.5552115441087447	0.538154750216478	0.8234702131599154
0.4651042812401944	0.4112514257480325	0.5303251743975673	0.5407694810020987	0.819606937633193
0.46910780550642134	0.3726992607210153	0.5142425299299739	0.5403070836886447	0.813235975582931
0.4700368030623591	0.33750957251817815	0.5111727715053774	0.5371601549445556	0.7896539343006936
0.4665591995666416	0.30952295662253326	0.5108839273811338	0.5322836955060344	0.7531249900821048
0.46270358355324587	0.29269483686725667	0.504778981231922	0.5290186159725491	0.7288173227577791
0.4538361109349754	0.26683402062584477	0.48588746785789066	0.5229557730653054	0.6788175516362144
0.4503522492578475	0.26381480694966286	0.4792316257824561	0.5207633900948919	0.6546525186007041
0.4470949750025337	0.2900553345831553	0.4798505604060814	0.5185396245130809	0.6036681981162257
0.4464623315956095	0.31283918024814483	0.4816496372001934	0.5179953792727217	0.5795672398987557
0.4452654408272617	0.3359127938926157	0.47890201208365396	0.5171068627062193	0.5554579369272402
0.43900313896108295	0.3732868135122909	0.45287626977136425	0.5128902152816852	0.5074412712380754


==> maxvolnmf/figures/MaxVol_jasper.txt <==
0.011859577607534243	0.015579388134401677	0.019887080900092984	0.009559241511632075
0.02551905361512123	0.0035343490690172364	5.366760303266345e-5	0.010029409269780295
0.06404657835240078	0.019820289009998042	0.011148081948079423	0.0330070992864528
0.10581745267290248	0.04258719071568516	0.02983251111710458	0.062363365151426146
0.13271575739596028	0.04741586008552476	0.029412177269620032	0.07534441596519248
0.14700339773109197	0.05190434782122719	0.03141208191429559	0.08437996044494092
0.15517119712102143	0.05387436182546946	0.031714153699209074	0.08952266746019093
0.16036366219023912	0.05493766023267074	0.03110575520012979	0.0931357518098362
0.1637390395595839	0.05613569051047147	0.03135388455400354	0.09663174832481823
0.16947016291082045	0.05850477293370562	0.0325848675788224	0.10239756496560061
0.17557081263474542	0.06130283993515981	0.034567398296250273	0.10845088587410656
0.18212674796926584	0.06517796454326243	0.03807476642351496	0.11387205568150548
0.1900095883554145	0.07397075430150092	0.04845283682010687	0.11974986174339965
0.19711791016029068	0.08452149563096972	0.062202562867563864	0.12473143165175814
0.20286791876411836	0.09210380954236749	0.07248878615827525	0.12898959373292884
0.20841862509855408	0.09666676485934282	0.07823059807249289	0.13290703214220034
0.21354313010351023	0.09941190981810376	0.08059905408214457	0.1370633290557804
0.21736237020250812	0.09704389568463749	0.07499922764198055	0.14018221741526127
0.22068401132793042	0.09235337032864645	0.0660156224998856	0.14064095591828168
0.2240515154421913	0.09059331983270723	0.0616409608746641	0.13532946599814347
0.22834051004765607	0.0905849363843379	0.060001963650121226	0.12263437495254727
0.23261778261233346	0.09092094393627732	0.05877602177836097	0.11031630839288611
0.23611941716377685	0.08985384001111693	0.0551221677414741	0.1075753302676817
0.2402402912003142	0.08989132345208252	0.05310719902273163	0.1048909487203347
0.24342524806447707	0.09052888029390856	0.052357840649565605	0.10170892857095007
0.2462938528332486	0.08856271183875099	0.047996203978492184	0.0985350823057646
0.24968866348696198	0.08699373752695648	0.04461415806223344	0.09258888334850628
0.25354293562377345	0.08529050004351443	0.04134973494079812	0.08682329021082032
0.257720416806005	0.08601687542933831	0.04102974537964932	0.0836196159315261
0.2565698064508596	0.08697627353727112	0.041958917273056194	0.08710604024962537
0.2633919472059009	0.08744738000879182	0.04022412686109473	0.08559510007097983
0.27228401891684534	0.09203376779807158	0.04338109631081161	0.08340939470355135
0.2849282844490428	0.11123220811044922	0.065796708749338	0.0773457022589215
0.3002154013458983	0.15438569621562392	0.12588272072997495	0.06784132791470494
0.3154641043322514	0.20654755878137657	0.20252159394570873	0.05600696685694097
0.3317769903514003	0.25999146176284643	0.28451017736606643	0.04303011697832137
0.34060088671410355	0.30515349457538476	0.35986379799063656	0.03284764699845093
0.350915460851275	0.339804251034551	0.420060168888173	0.0286242369998403
0.36055414123670937	0.3627754648919635	0.45896821956739287	0.027687755314778607
0.36974064053605377	0.3772980309943362	0.4802865850254162	0.02603064827674476
0.3790660783904066	0.3890308604592373	0.49658722214428463	0.02530455359840793
0.38632637306916956	0.39747433181242997	0.5063900300653094	0.0281227881896775
0.3925251665147087	0.4043802674637103	0.5136253317231104	0.028722567232471272
0.3978943056746664	0.4103454589613026	0.5196350389776296	0.02960934298444731
0.4012639738284998	0.414434930532619	0.5228527135936313	0.030184837394485402
0.4093080905375343	0.42215044977690164	0.5304422509846202	0.029120047865787466
0.4151891161625198	0.4295249947138197	0.5380358275759156	0.027500144823574036
0.4196368181847558	0.4359337928780496	0.5450991784185844	0.025374817034642783
0.4241797933698768	0.44239004823880457	0.5518588164642055	0.02503944757116015
0.42904441508219143	0.4487758671247109	0.5583357951250573	0.024592583880396455
0.43337788658605314	0.4545132586956677	0.5639122087861219	0.024379373284775338
0.43839012694509155	0.46089864695220156	0.5703934849340021	0.023711623024006447
0.4445524652891566	0.4680270326140082	0.5772436004093854	0.02367880847988348
0.4531167763238452	0.47667747664204635	0.5854723905197224	0.022748678574921872
0.45790477778798033	0.480582619550171	0.5874824633901634	0.021538400776229625
0.46127447289901263	0.4835600944292459	0.5883242323758769	0.021419874988606712
0.464272253379163	0.4874595106516267	0.5907183868628815	0.02145246604452465
0.46958502060365864	0.4869787804186128	0.5847998409839489	0.016341206107944883
0.474520102632249	0.4891226133472149	0.5819435207388597	0.012954271057275396
0.47805828238492215	0.48913644304570303	0.5753143572173272	0.013968652744981781
0.4809007475793358	0.4884498991776316	0.566948198408589	0.017603713458949184
0.48245652784271686	0.4903251833067315	0.5669235788282402	0.019264141333807536
0.4819405075721488	0.4905344978975825	0.565273240113	0.019393927719234157
0.4853009682752327	0.49678924741390884	0.5720348294009611	0.019813290334968273
0.48874533201947695	0.5029351451871538	0.579458136669758	0.019805840597986273
0.4927838399791038	0.5102298747631212	0.5885306296657942	0.0199381310433234
0.49555471096751863	0.5165868057995837	0.5970583322858255	0.01993707875996266
0.499047749112336	0.5236449392647001	0.6063924728157664	0.019934729746767903
0.5025039740563174	0.5305021537417023	0.6152921295895497	0.02002920210112028
0.5061571759111101	0.5370234773906346	0.6232998473249721	0.020141401759135702
0.5104329100957733	0.5435521139063116	0.630823695225586	0.020251270893976138
0.5150632041132657	0.5499163858575183	0.6374745965642764	0.020365347866251216
0.5238968594432081	0.5600595994003279	0.6476687017184981	0.0205096588967632
0.5238776378943224	0.5596824137355579	0.6449134510531606	0.020282237148778613
0.526588647753245	0.5610564127653324	0.6433631477523335	0.019953200689035503
0.5277526246284062	0.5590182408390423	0.6367599601541614	0.019256786528831983
0.5289528123953926	0.5540903899391934	0.6251765427293726	0.015940933154893203
0.5343271458964927	0.5491039774459945	0.6106971487849375	0.010266679226691205
0.5357698012203875	0.5441662531090842	0.595685227340717	0.012187918783121521
0.5377291780826764	0.5337771642574454	0.5706051724523519	0.012217782027755551
0.537884601714309	0.5195815388302275	0.5400442186636426	0.013600209588964969
0.5312448791438017	0.5093753635984699	0.5233267899845974	0.017423251114112883
0.5352770500903731	0.5119917962919501	0.5222879865851142	0.01807979385304905
0.537417049368995	0.5116461088145318	0.5184377635712568	0.01791061861083793
0.5420232489709833	0.5141462710801099	0.5174036267688861	0.01815161828985638
0.547449440483948	0.5187234797970058	0.5195689878745566	0.018156250734500435
0.5515287442294149	0.5241868450992847	0.5237569567600384	0.018204943827940086
0.557662261277066	0.5340447438372126	0.5340629632621116	0.018377135283524908
0.5624641265779723	0.5430464469422414	0.5444437377441704	0.01839718033578582
0.5662059072735565	0.5501759915970563	0.5523267130593067	0.01838553956697022
0.5701530817846704	0.5568508275196978	0.5589900634452007	0.018287338034601426
0.5734380157407147	0.5621236428826625	0.5641750525764545	0.01877865149630867
0.5772462583693897	0.5618775904481977	0.560418691009048	0.023176042082543757
0.5799154187364961	0.565462406584693	0.5625994629223638	0.020882788007885175
0.5836342500829026	0.57017546567815	0.5658153433328198	0.02114213674430954
0.5845574752671961	0.5713329689970402	0.56579133989162	0.02109278954224572
0.5844177878631167	0.5703225638223813	0.5624762336084047	0.020776069684729975
0.5858044276109066	0.5681908543233041	0.5558764013725881	0.020734789083983334
0.6009140672481338	0.5764500339341782	0.5569420077034951	0.020694508537276477
0.6215987195869387	0.5860081480686123	0.5565912492336059	0.020844739192524154
0.6280910697373462	0.5784651785393046	0.5374861171985125	0.02056503887473145
0.6376648443995081	0.5688023807723109	0.5133059637525532	0.019889565365234556
0.6492636924123869	0.5601313833471323	0.4917527679876944	0.01975257755246597
0.6857502187155966	0.5588228720323896	0.46990998100199416	0.02662761856294501
0.5082075449904961	0.27914409034485926	0.17344171998109062	0.01940960119087371
0.49467457898667194	0.2625525735724213	0.1572591894548116	0.01833484386985066
0.4853133248200822	0.2533603130128016	0.14865466653161935	0.019759572837924035
0.48320338108217037	0.2493137376474435	0.1421980390906661	0.019124167923073542
0.4786251729447745	0.24747442063337716	0.13693703105864594	0.017270777744966145
0.47675909568006875	0.24779761264041758	0.13683719732261215	0.017209823874091798
0.48105556460292914	0.2532585933204134	0.14234225890740387	0.017112656693306603
0.483433555790935	0.26238126579159643	0.14983063176935535	0.01754402454967526
0.4901283964969343	0.2756645197718742	0.1610248403743726	0.018004601977250123
0.4977578004489969	0.28860730858025346	0.17271709985628417	0.01814528732796823
0.5046085620157166	0.3013447277217289	0.1845162674258451	0.017994276041900348
0.5147795130248503	0.31580693312767444	0.1976737019052674	0.01815092566106624
0.5218112250167397	0.3279493808542262	0.20959089293867564	0.018032563293152976
0.526848253452293	0.3381954592712415	0.22030128882307767	0.017831283034421025
0.5329293942699286	0.3490094511680453	0.23125703255252464	0.017741106775672612
0.5397008881609785	0.3596650873815075	0.24176779313723018	0.017701450355161213
0.5473099450952185	0.37022729932764764	0.2519134166237765	0.017825687853288787
0.5528261370440822	0.3796924652911891	0.2612145380244531	0.017533500112552742
0.5582141345611527	0.38863840209520595	0.2697683222978279	0.01747503908901192
0.5652458399584944	0.3981841001417597	0.2781492492833134	0.017471895620734226
0.5705708844932569	0.40665757877211567	0.28577438072132316	0.017231010721870842
0.5739820313714336	0.4130926233523818	0.29172196941500284	0.017077799279309185
0.5778181911742669	0.4188422219160385	0.29681700234512814	0.016862517876210806
0.5816246978885358	0.42381668088715846	0.30086123794359604	0.016871858436286913
0.5821949417571043	0.42469321025127454	0.30135636269835353	0.01665196234684117
0.5812953156410371	0.4231456101760086	0.2998549503981227	0.016564551998181135
0.5799999788481548	0.42115076479596636	0.2988087919075705	0.016608476359340804
0.5778529350455611	0.41760279257214405	0.2964167429508611	0.016701248694546686
0.5739835654547434	0.41131671013908216	0.29122993444531	0.01663242988251876
0.5710446515729426	0.4050677141436534	0.28546427257993734	0.016743094967936172
0.5678037105510862	0.3981781710680934	0.2783537866787255	0.016667076700179435
0.5647740376681278	0.39178580004649866	0.2716102512255417	0.016724986007910073
0.5615455147010551	0.3865611170711575	0.26559722866715985	0.016604701754593196
0.5614846048737293	0.38457001633982424	0.2624094689706155	0.016351459511281047
0.5651903474458655	0.38334718797566414	0.25884671309185286	0.016426860797754513
0.5731802790063636	0.3839160056011488	0.256082922748686	0.016213250398849348
0.5919016480848911	0.39305612612171636	0.26018422378963735	0.016991880583436873
0.5987594047481409	0.39442013590490227	0.25912235782276094	0.01675569766045434
0.6071427233965148	0.39651435279663577	0.2595200918342754	0.017500778550626785
0.6264011736301648	0.4031971211258556	0.2648837561921652	0.019112162909229912
0.6528767099641173	0.4133827906541365	0.27733199556022853	0.02229049282633855
0.4756723276158714	0.18910000687552941	0.07172286340424049	0.021522960282135066
0.4732177535613331	0.19337836337056066	0.07394520752164034	0.02086231836034467
0.47330448892311083	0.1992719572933347	0.07806180368861403	0.017966069094950174
0.4609930771100605	0.19856969294067328	0.07895315046058046	0.016606987533209664
0.4625226092545742	0.20407790663318093	0.08192111403022803	0.016199472301300272
0.46873383594267976	0.21026082569486204	0.08576460863502863	0.016043260814285396
0.47491768814297003	0.21491950292290263	0.08942961753508288	0.016133047627285325
0.48004050753339467	0.22446360404443463	0.0961305481364622	0.017105992126865057
0.47672222083254334	0.22205529574082494	0.09811687894760227	0.016483352124902092
0.4750398110359664	0.2240444748002667	0.10052643098082963	0.016503476293669942
0.47514631640801086	0.22442782934021197	0.10297433012942059	0.016961556659251018
0.4762078045116353	0.22542416874376525	0.10565970871827603	0.017403972241969948
0.4818640582873977	0.22855483766712995	0.10990062705272002	0.01785824807171357
0.4767085997195127	0.22764566881166043	0.11197017804294965	0.018016415879271143
0.4676713552473757	0.22490047978352753	0.11289085082287414	0.017832966665042548
0.4641476490889257	0.22519675289424582	0.11504449293452668	0.017726690888580688
0.4594861603421644	0.2250159002827237	0.11681877201575566	0.01749832867777168
0.45354110581441137	0.22448833595320627	0.11809172314393389	0.017234277094075143
0.44825972242722667	0.22421006109332345	0.11909517735803092	0.016913428330578954
0.4454647509495122	0.22507174447593858	0.12040680820004532	0.01662349093695742
0.44638095138747663	0.2279297499155025	0.12261280120302516	0.01646705978090399
0.4478810918416578	0.23120026155733817	0.12545747075730754	0.016154245381796214
0.4494579422064375	0.23493656610567235	0.12833368945685658	0.01614970897842607
0.45230499749729014	0.23950195295365323	0.1319207129194066	0.015935185500146644
0.45429414374121435	0.24367726630834255	0.13507646874028845	0.015784382710149994
0.4552176130558958	0.24783095283345544	0.1383177708270112	0.015500906359437967
0.4551467710886585	0.2512917551447816	0.141355725465071	0.015355092117743621
0.451985559304318	0.25251259345840427	0.1428143337971247	0.015214769876112932
0.44602361727728324	0.250381689360956	0.1420879194780706	0.01495393515743581
0.43879296379773025	0.2464066783063372	0.14035747672897594	0.01488863844065788
0.4315724043305994	0.2401690144333546	0.13689594870822286	0.014985082540818716
0.42409654223844667	0.23224564475608173	0.13241356585146766	0.015116278688118304
0.41324895732963113	0.22244622123127097	0.12603797682322798	0.015305485033554172
0.40346156089817753	0.2130214024142769	0.11972680964355309	0.01547031008476185
0.3909142284596433	0.20387708232586604	0.11312166033915472	0.015100012735036727
0.3847325963015398	0.19899578135403923	0.10876951709575718	0.014716294215012077
0.37822314346127434	0.19357448368289912	0.10410375855661894	0.014754121210850159
0.37023113736188856	0.18767963025794315	0.0992505234888529	0.01480107260718747
0.3685530266006398	0.18687964538772692	0.09897156212655946	0.015072744080450165
0.36399465304134626	0.18570290482231386	0.09793872017363688	0.014682575748061824
0.3657876495917687	0.1849853074035337	0.09622581471085771	0.014667392908771072
0.36746484857160705	0.1826388585123007	0.09323924441009773	0.014736173287692627
0.36988603427547334	0.1814861112619512	0.0910526896511845	0.014587903614606764
0.3759916426041172	0.18065507143310042	0.08965180254209087	0.014369759220299032
0.3743865871881581	0.17682731549933153	0.08588524540085535	0.014155185450327686
0.37560998156494807	0.1749996826137226	0.08353532698845924	0.014099251301497657
0.37123484333793433	0.17198803245321584	0.08072285708880875	0.01409874970926344
0.36072584971708643	0.16488406549035142	0.07626569999082157	0.013549348980596728
0.3600421251888207	0.1625438114509482	0.0739126570095154	0.013497314791850526
0.34886021055540894	0.15565828059604364	0.07009110689676473	0.013817743362025832
0.3362725292071965	0.14867427510621584	0.06603008722654322	0.013842966468608992
0.31887995701046473	0.1382925646153944	0.06092839337678159	0.01312517940071196
0.3112741229604878	0.13344815469072713	0.05848540082554848	0.013236094286146801


==> maxvolnmf/figures/MaxVol_moffett.txt <==
0.04437328059024001	0.07404040958858218	0.031504799355094835
0.04747900826330183	0.08331371335594827	0.0339919480579487
0.05662120124862291	0.09641841780230347	0.0403376283313483
0.05428457492658868	0.10069665006650012	0.03514901257184109
0.05939855195852829	0.11059852375229501	0.03838894098803811
0.0629832762024098	0.11921084412428927	0.03903532314952769
0.0670199119095464	0.12904424000328146	0.041606454931581036
0.06949494058968766	0.13738356425689927	0.0422751385710678
0.07154135470277395	0.14517172803188755	0.04336017122988259
0.07293827412365575	0.1521610805715876	0.04255131891088429
0.07722016239160778	0.16005579860652772	0.04265558103070625
0.08665775800740767	0.16832892552658502	0.04317272297755795
0.10157015266498216	0.17710314882992742	0.04542305561809179
0.11281447286310564	0.18513251414816104	0.04560180471617417
0.1198906801363409	0.19252538916461853	0.04523405340216575
0.12387512824129043	0.20085406243035372	0.04588745676658437
0.12121714030757494	0.20856673170089018	0.04560643786063964
0.11543760452754695	0.21611469842497438	0.04322398521354203
0.1137235998411555	0.22386016675379836	0.03939358204610177
0.11475511215442544	0.23151198999484204	0.03300762491745934
0.11508324802120488	0.2395348232835446	0.027219237734630312
0.11371698070770479	0.24785037065712756	0.025407428048142028
0.11391478361264737	0.2560536532241134	0.02381453096138689
0.11561074261526433	0.2640392915782137	0.022889307369953055
0.11408745797236967	0.27149083089431797	0.022118729764923347
0.11341793147450954	0.2798578256334369	0.020650407253912897
0.11324083364760497	0.2913051564263702	0.019230210552315663
0.1153730922568096	0.30070010358313576	0.01850779274435801
0.11196957117295593	0.2903214693643433	0.018643368109325247
0.11192746131951568	0.2988485382686322	0.018226162692513034
0.11648902580989359	0.30768417352393823	0.018024733071914434
0.13907812954848833	0.319400273166837	0.01726843608463961
0.19321106084862427	0.3299576327408401	0.01651240785237187
0.26808375330413287	0.3415432276503264	0.01527438046293299
0.3544040808284318	0.3511385897404762	0.013410124266049013
0.4470287668719724	0.36060041003951676	0.01230955294777609
0.5232686570744234	0.370479388353832	0.012187796360187495
0.5737609000860338	0.38006481479203774	0.012464701212787713
0.603280118052103	0.39141383216312203	0.010773263890832946
0.6179368103468407	0.3980626600067196	0.011790493332456286
0.6238108352266454	0.4039613365215728	0.0135326286138536
0.6314033059048212	0.41133914204648725	0.013630781967453109
0.64242379041159	0.42124126921809374	0.014491674307559847
0.652686310154242	0.43123585441695705	0.015003950490187351
0.6604685700859693	0.4389410828329654	0.014403011798693315
0.6695733204082062	0.4480477908772307	0.014347302346872957
0.676040199739859	0.4552295527164898	0.01409672775692587
0.6820934263196695	0.4621422191234661	0.014790277305481858
0.6903365202968907	0.4703595262638334	0.015223786753337656
0.6960808620327777	0.4769124401101221	0.015310296829839734
0.7029780228949328	0.4842954455202234	0.015064378030575278
0.7073567488899153	0.49070649504416897	0.01558759183609928
0.7101289371806557	0.49597652070068354	0.014777973252099104
0.7077311561649514	0.4980706642029217	0.014737067822660955
0.7158531297957318	0.5072142090216948	0.01463402027343461
0.7210583402564779	0.5151003487464252	0.014968874624520428
0.725124785075261	0.5254032510338938	0.01285251538121383
0.7191973152615112	0.5301246189833373	0.013669720312606621
0.7153665577706503	0.5390349705393617	0.014399804581156823
0.7026768388085438	0.5421446443097429	0.015184149411053428
0.7106701699303214	0.5537730023793035	0.016269071019017752
0.71006557789506	0.5566944824219497	0.016885601640565708
0.71941638285237	0.5649316155701654	0.017251702582287174
0.7300205320525182	0.5728025479995211	0.017529022149225016
0.7427111808795864	0.5808497231854658	0.01814755670326847
0.7528989572232875	0.5866026919009646	0.018660981864014742
0.7621809665861369	0.5914804073049775	0.01886933813722704
0.7704946821391544	0.5960331869619628	0.019117362138635793
0.7783528425370225	0.6012564524841689	0.01939610599354861
0.7832266529477637	0.604759190504423	0.019325071372276754
0.7841015103801906	0.6064356267308191	0.019196329084044415
0.7853490097012777	0.609811884028577	0.01942400909040503
0.7843912529702521	0.6126671646712211	0.019269500350380508
0.7844414408187744	0.6172101232646765	0.019133408797160235
0.7783998284869491	0.6186908783833087	0.019642206885780816
0.7742229914547565	0.6233120875208913	0.019682107942833964
0.7509568408952063	0.616862946174918	0.018017003468605415
0.7077937568005911	0.599481119193053	0.020669532866053674
0.7278168443404167	0.6437410756391083	0.019316113880816714
0.6829366997469608	0.6357273046859999	0.020224990639449093
0.6708153596643522	0.6390772489162595	0.01955677193852204
0.668696043165657	0.6448473864336993	0.01909960564638652
0.6670897702852482	0.6501734000655697	0.018811938528875864
0.6581662370553383	0.6481831573899698	0.019032600962852742
0.6530769688593967	0.6459389968773139	0.01878962716950755
0.6549769562036365	0.6482022401380723	0.01911288069289429
0.6679616886068027	0.6580096381647064	0.019224845627744777
0.6760775478006356	0.662083625061643	0.019285350330419643
0.6859403805505115	0.6693588010730538	0.01940609884394476
0.6898235260959615	0.6718826402325668	0.01913090249747195
0.6928494372570053	0.6754715319538346	0.018940251393369734
0.6829899899615972	0.671976400023498	0.020157439203152813
0.6786433258395081	0.6688146329720213	0.019816137541384945
0.6847263126435194	0.6761499977154063	0.019245270695625247
0.682425865186434	0.676877985686669	0.01980750714628338
0.6758061170726691	0.675984859164573	0.02112348737329797
0.6678900889883985	0.6774165126092009	0.021400006592973538
0.6585802694432348	0.6812632822192867	0.021173827855032225
0.6403102584195948	0.6805324703847874	0.021041044218182273
0.6032331787777788	0.6644788332095154	0.021256605543588616
0.578638840557336	0.6656892576161922	0.02062585112323103
0.5421561845264989	0.6468643697007672	0.02075996839579674
0.27788474677292185	0.6368389074911686	0.02030266708464384
0.2735467914333377	0.6320270065256874	0.02032012323943829
0.27450616830810554	0.6182135110185775	0.02035736910061719
0.28110817979352387	0.6339231677465554	0.01932479370224847
0.29257109559635025	0.648647784295243	0.01916912217763181
0.3054857561322446	0.6598429574820545	0.01869318701519768
0.31739195832641925	0.66637894924768	0.018947975387598966
0.32719809814492784	0.6686909310741906	0.018583599425850722
0.33725072756737967	0.6721496926494016	0.01855178676070599
0.34700047292564373	0.6747621219829273	0.018589970087008866
0.35570979386210855	0.6752993852138583	0.018528688014308584
0.36653864002601083	0.6828327498656761	0.018427847759755114
0.37836834317028495	0.6916134712498099	0.018451589458234326
0.38676921932526853	0.6961097644129739	0.018490576148918646
0.39557196996797067	0.7029138778686378	0.018171810542065573
0.40690463417917355	0.7148605243030087	0.01822554105649621
0.41607020977659126	0.7243066959526032	0.01852760349580371
0.42333227471254425	0.7315670917497613	0.01849275387853074
0.43100734309043365	0.7404376983647432	0.01839144988974077
0.4357693659164061	0.7460820370107675	0.01824788251882815
0.43613604744523105	0.7466618996990141	0.018522101439248623
0.43390022747034557	0.7450143774533005	0.01832323154952376
0.43153779491821004	0.7421315605483644	0.018051554719925082
0.42650871608379115	0.734349167114924	0.018015695449574896
0.4176265433372462	0.723351653436329	0.017727084255800944
0.4080734303066145	0.7131995017802081	0.017492466984363648
0.39766199425114823	0.7021110984171518	0.017280539374312072
0.38722851643111755	0.6899763556838565	0.017056613313478932
0.38144773599650006	0.6872971025073928	0.016510616429342696
0.3797034550151041	0.6929057429175421	0.016270455951565663
0.3721533429526796	0.6892379901264574	0.016128213977402175
0.3613519694302618	0.6777904247692339	0.016603114451412267
0.36030031369354676	0.682500431706495	0.016499396677371707
0.3618765816402087	0.6868253733955842	0.016638792207807132
0.35523410838985203	0.6665549169388298	0.017974234212768583
0.16570824029940182	0.5731333157391187	0.013799161565378098
0.16724979619684965	0.5697859352982612	0.013961853775321057
0.1871606802627375	0.5660924774463562	0.013707361388046051
0.18570600347995547	0.547318159646451	0.014018577809445097
0.18891228225448484	0.5378162079327473	0.013956668040785767
0.19324228055355194	0.5089904111674352	0.014468476605191303
0.1971208599628079	0.5023914741701264	0.014809070629088882
0.20001108464572506	0.5048808858767984	0.014797254610324266
0.20313373650053992	0.5085570745580504	0.014922468094075738
0.20596220094049097	0.5145565832792717	0.014962785451602166
0.20813126530706857	0.5180214739699898	0.014851653329891107
0.2106571922576796	0.5214385690026493	0.014748063824181045
0.2136847298405019	0.5254486910593476	0.01486077969320716
0.21877596457303633	0.5334950698561539	0.014620945059764759
0.22250220725087935	0.5396984810055432	0.01471573918347634
0.2265984875588824	0.5454316341570342	0.014540831980437574
0.23018293203659718	0.5487031559223653	0.014376196932537335
0.23239532900028592	0.5510398194563577	0.014326638658097747
0.23401241647234095	0.5531185330923133	0.014283042961650848
0.23330080891023985	0.5503308791989802	0.014163359181161047
0.22678314175504222	0.5357907194222699	0.013839519372199086
0.18371767307893538	0.4498706058034234	0.012864970727605517


==> maxvolnmf/figures/MaxVol_samson.txt <==
0.011109470015659347	0.05510270677236669	0.0
0.014575959506477758	0.06230228250187699	0.002660498340598045
0.016482758047518167	0.06708816537223751	0.004685860691166229
0.017471982628541823	0.07069723923188172	0.006096783629889597
0.017188448060875352	0.0719607564349778	0.006594372314425782
0.018030535774225042	0.07539199942745711	0.00812757602646276
0.018237939102237897	0.07764504606618972	0.009126716867429573
0.018645706568859242	0.08007039249927135	0.01041666651958558
0.022209635160559148	0.08875928510300732	0.014601140595464196
0.0231600456829518	0.09275687765404413	0.016426386804266682
0.023481928622783473	0.09554852817348042	0.017593527936869562
0.021493263005692608	0.09365373870618988	0.01649872566418241
0.021977567732656734	0.095763979741527	0.017334433893314738
0.024056447444311575	0.10110718826762985	0.01935500296615342
0.024435564723497883	0.10268386029161163	0.019618591646367884
0.025484759005553845	0.10547096902410528	0.0204526489267564
0.025800671651890445	0.10670075987088938	0.020572817602820887
0.026979470686957684	0.11011369984895449	0.021518720892665
0.028181543717202027	0.11396362030811852	0.022507241686609565
0.029237307648790335	0.11747544303159933	0.023339713212963558
0.029577484779608913	0.11937245650140424	0.023538937565047522
0.030127125028815184	0.12177970082321425	0.023895871800555624
0.030612756968829778	0.12401314073590748	0.024162917771529305
0.03145179863093238	0.1270039284079209	0.024687105953417828
0.03196706882816125	0.12929590731132753	0.02486634339758344
0.03238120841704625	0.1308632859708959	0.024876468460906416
0.0338543088569727	0.1350949120628617	0.02570353369885509
0.034998919728066326	0.13812652482586618	0.02611065053977466
0.03635418568520186	0.1415733081341732	0.026588775700273334
0.03682061607638676	0.14196034089798173	0.02621729054439234
0.03866835906113586	0.145160302935338	0.027042063743528362
0.04057817938786138	0.14815191301308192	0.028079127060580873
0.04217161654260173	0.15023898122092538	0.029111419410242957
0.04295977848936481	0.15048708392867824	0.029919950294718167
0.04381098993262406	0.1508899306055848	0.03137429741002853
0.04669341881938825	0.15613293631435043	0.03525733100344072
0.048929415834890105	0.1600450042191227	0.0393487573749682
0.05070882834157491	0.16307129266613948	0.04358619025143715
0.051572886899782185	0.16422385560779432	0.04755277145647153
0.052362040681530775	0.16556756168394882	0.05154373185551929
0.054474314064513044	0.17026112588462916	0.05669074539237262
0.05496098451861022	0.1714725373500273	0.059866294997648985
0.05613854112715104	0.17445184111387804	0.06332466933408037
0.05656953006083366	0.17600246106433945	0.06565709876804421
0.056912371656674246	0.17735366966133623	0.06754494955283087
0.05714866506653433	0.17878797725634987	0.06931206425397995
0.056831091171281496	0.17896637051575764	0.0701930516381186
0.05690926378240588	0.18047824469052365	0.07115695289232146
0.05730367332412558	0.1829980496293661	0.07171172342282348
0.057370124495842424	0.18473968350755307	0.07110410175909314
0.05747949051247801	0.18692351270148017	0.07002749096820621
0.05668967169316261	0.1871336038741581	0.06756164020021999
0.05601423484587966	0.18806967003881514	0.06498448274318876
0.05445371647775522	0.18690507497802203	0.061411209116879695
0.05288849287166791	0.18589576317002385	0.05809936439234299
0.05077570925577913	0.1836572525612571	0.054910245302475326
0.04894524609968775	0.1825527142334073	0.05277337550104074
0.04791984068412096	0.18415038470252112	0.052056603564434735
0.04843972804873294	0.19098868489538676	0.05354720493333508
0.04876883773601418	0.19810623855295645	0.055334027853932446
0.04797446227075829	0.2030215714620424	0.05657308182528325
0.04615963520647693	0.2058941538270771	0.05725336145622127
0.0446806663962765	0.2098846656812382	0.058298895958410896
0.04345062757374453	0.213318086506533	0.058776821190891206
0.04282678584543072	0.21707568620555498	0.058854974320436244
0.04301535986673315	0.2226029815713708	0.05900021515516609
0.0436877516957871	0.22985455485189973	0.05946903616215886
0.04346124107559585	0.23348950676005742	0.058837197164263236
0.04317641199048068	0.23682073451683067	0.05838984576181931
0.04350316339970451	0.24242492067729443	0.0589997474599282
0.04412549742604542	0.24923961412134998	0.06027794059059903
0.04437681475626707	0.2549895642717716	0.06146980079676803
0.04362945262731764	0.256857353830338	0.061314073555133825
0.042944260364793437	0.2591890362949752	0.0609058621597071
0.04225972122172744	0.2617064513577665	0.05995692481649298
0.04144137738473974	0.263550251197787	0.05850354292248831
0.04099024292855115	0.2668875284365671	0.05735333623134446
0.04040573413888744	0.2695815406989958	0.056183550788876435
0.04020144298343491	0.27439856160288256	0.05608197204023897
0.03992017448246425	0.2819128287006818	0.056518471652782225
0.03883159317749124	0.2871552885512391	0.056239146697029056
0.03738517376609332	0.2922236325945335	0.05543916460099443
0.035688910507403485	0.29417201609864385	0.054069336916763105
0.034926366531281235	0.2986827219985174	0.053651994611843765
0.0346519100483591	0.30247915677885895	0.05343419190954267
0.03506218482067634	0.3063667398253119	0.0535437267659966
0.03614542594970385	0.3108748724492023	0.05419664619048263
0.03737765293809403	0.3131039685051476	0.05527261786662936
0.04024563754624074	0.3206277988976756	0.060098126667585704
0.04292438236086947	0.32860808404815073	0.06815299851325489
0.04490415906188068	0.3353311964032309	0.08007723893413406
0.04463457461952834	0.3366637036474582	0.0950009781536567
0.0438897069572317	0.3381638410052847	0.11551670497057985
0.04335637879136022	0.34566808979156255	0.142774923279156
0.04243428272279586	0.3536665562108617	0.17360001804500935
0.040803795402340214	0.3613893602104004	0.20612317196200827
0.03849033546386692	0.36713157725007667	0.23900961003103022
0.03526659587427655	0.3646155113220055	0.2665821128389856
0.03282009305814431	0.36705461333422984	0.3023865121547522
0.029287031618756586	0.36227845907784917	0.33092729660435577
0.02681402769034376	0.3675572840217493	0.3701023191975017
0.023454709548117413	0.36762541909950786	0.4046150285565934
0.02117274809044056	0.379092571433353	0.45202837471472795
0.01848947977414143	0.38889721435589314	0.49601959218699176
0.016176140835447536	0.3996791833516197	0.5413716325752697
0.014545479645951542	0.40802768586468197	0.5820204338218176
0.01345588983952487	0.4162216640389379	0.6179857850265029
0.012355521484517023	0.42040114312484794	0.6443938754574683
0.011666312531076615	0.42540269019010457	0.6706823252125111
0.01100636797721843	0.42679782454072385	0.6845680947633694
0.01079157220374103	0.419820740623826	0.6760380059182466
0.01785118171183188	0.46013282628653407	0.7421354710833993
0.02283555996443142	0.4946593589281875	0.7975953709608338
0.023917377391303077	0.5218098640439816	0.8486343930248301
0.016949755729621253	0.4870029548091745	0.7952828241170945
0.01212645411535959	0.4632226858328848	0.7646838665229967
0.011254687107483806	0.45670488676817655	0.7557494780264218
0.01151978898403152	0.4615993017628277	0.7636026146203136
0.011506382391573033	0.4644958959187289	0.7688999408348144
0.012381945542976955	0.4666216810091254	0.768840042864734
0.01247559760402229	0.467605863397239	0.7715491149774953
0.013511699896722167	0.4706973439391356	0.7715876568413977
0.014149943680131187	0.47293553485361295	0.7765388909192777
0.01437600498724294	0.476290988122096	0.778367306697977
0.01545575602196716	0.477258476553125	0.7797106792010564
0.015198742417469182	0.4811378059327583	0.7844006618216313
0.0165703978680196	0.48409918359268694	0.7851916923394032
0.01600558700377528	0.4748007060626654	0.7704073248556984
0.018091227084629048	0.47132172291124286	0.7537824917083157
0.0183773984134586	0.46643292384838614	0.7510093664266184
0.019706719874034915	0.4766307650183796	0.7555516927267215
0.0185740609587833	0.4794972188854983	0.7687051729682813
0.01837317677435101	0.4893570103864013	0.7698743882819138
0.01767201599709322	0.491236823027462	0.7840927011056824
0.017515236191115197	0.5031190712285951	0.7901975078520411
0.016911344252953316	0.5044043891426885	0.8061755979230398
0.016716266058668265	0.5201349461896193	0.8167226658922034
0.016443345459885815	0.5194414336802673	0.8300574621696974
0.016997630882217132	0.5311346539064192	0.833605047182965
0.017108039778295277	0.5279864540529743	0.8423107787755031
0.01912265464786848	0.544858264070395	0.8506085599718787
0.018675461913737916	0.5422866373934284	0.8568835370374682
0.019973929005430883	0.549519028999425	0.8540712370653952
0.0182553249805477	0.538594277670536	0.8473107056960406
0.02095521915615278	0.5502251503094024	0.8568913765625947
0.020137034877851446	0.5518038704986634	0.8625714907397172
0.021554721095713537	0.551113756322771	0.8611144658670221
0.020385720536684696	0.54950840206419	0.8508213197157248
0.020921661793467904	0.5422647924279206	0.848971748287113
0.021947105500512855	0.5562438244163426	0.8514214012765067
0.02142414294330882	0.5464185802380138	0.8548342046321636
0.0234592849318587	0.5590827545769332	0.8498838601042393
0.022697363879810684	0.5445310063916634	0.84276321728744
0.02654736886288199	0.5463496911260298	0.8199396435620769
0.02960153617549107	0.5372411102252304	0.8039504536797976
0.03285670098616473	0.5425893822288514	0.7983542165406862


==> maxvolnmf/figures/MaxVol_urban4.txt <==
0.015119097866449547	0.02728418202048056	0.04810998050116247	0.21677586653305178
0.016924886487146056	0.029604045349095585	0.0487400767693802	0.21779285350559147
0.022393954759832108	0.03384543458525751	0.052223069576489936	0.22033759310495907
0.01577680208160645	0.027948014735107704	0.044859001032059684	0.21275842875953743
0.018605436794172456	0.03163839380496662	0.04658589916709298	0.21616164687056122
0.020242556778549407	0.032553078724552584	0.04739327608917744	0.21999738425562204
0.02184308458797622	0.03365674894105954	0.048450418359178585	0.2258542990433917
0.024941567384499475	0.03811945010722878	0.05066428620627494	0.23025704678191017
0.02369791395968687	0.03569595628054471	0.048578744802004525	0.23236841180478962
0.02469151032660394	0.03768668518475014	0.04868153114693719	0.23296177801481988
0.02538078911624065	0.03835707165959599	0.048609506667316345	0.23505491778034837
0.027549415598656386	0.040623479979009405	0.04985472483318401	0.2379405956072755
0.02707510119537443	0.04024506268363094	0.04900001244089485	0.23844257865789423
0.02727443032486675	0.040219193591870026	0.0485554992403227	0.24216815312758164
0.025937811037773432	0.03972305174785788	0.04699357183990171	0.2389416294918529
0.027348631204769835	0.04079164319270538	0.04809786079489036	0.24272051859508392
0.02808290500425411	0.04191169772069075	0.04796348361684516	0.24365124872411753
0.02952821562998084	0.04337253065852675	0.04897693248838053	0.24601108844479783
0.02884574900751092	0.0430957797678467	0.04793173055990924	0.24580767601097145
0.027650102490375503	0.04212997192095338	0.04630115163440224	0.2473224912050756
0.029573086940615844	0.043831569861470916	0.047511786062552554	0.2504388680837604
0.031147778262249858	0.045816824888407964	0.048120609274722045	0.2541515697428319
0.031252746370596274	0.04579897678011543	0.04689619873678525	0.2548377429790794
0.03347781546575242	0.04714362858310054	0.04694199003434564	0.2593453563063496
0.03616559006204576	0.048450448079531645	0.04656565810549554	0.26160586009289527
0.041811636715491596	0.0524504107052243	0.04791669140293941	0.2655261584956256
0.04698045774546775	0.05513083985852133	0.04702523584712928	0.269676331861194
0.05458240454205523	0.05994062693694527	0.04833692957412495	0.2752239471321662
0.061509041473383666	0.06498711050700272	0.049649041127276985	0.2828469421660617
0.06333702540139007	0.06599309856908644	0.047884340348371954	0.28400385275895873
0.06637614774724684	0.06763564796702405	0.04817468651911127	0.2901541608863026
0.06703085076511218	0.06835595656918322	0.04716590226726108	0.2947037077627469
0.06738466885375816	0.0688440974876701	0.046823405890511406	0.3002122886773582
0.06545147709509316	0.06849485019815461	0.04646009917501898	0.3053760071015332
0.06106163535153072	0.06698471145106284	0.04595191811403137	0.3103370428727802
0.05739705583837808	0.06604890415691636	0.04672299824791806	0.31799362584465896
0.053557921868563195	0.06479488877234912	0.04636944873029111	0.3227524355154315
0.0512418213011726	0.06437987890304078	0.0460497950449663	0.3226093591327088
0.05067046735788197	0.06494357530479981	0.04657027781461919	0.3304956946168849
0.049419556076902	0.06500767226249736	0.046397140369275475	0.33561080700545803
0.04760463407928125	0.06562488502692457	0.04660505565355141	0.3367292182100637
0.04530928275230528	0.0648284397767623	0.046470401759500776	0.34008930639336915
0.04434839482891159	0.0650696603148402	0.04631995902187816	0.34312941948392744
0.04899556137911113	0.07103419230167345	0.05130640723936624	0.354583391664701
0.0384071751462254	0.0625926286944552	0.042768383053978204	0.35008313157592336
0.03621967885359146	0.061377873745551224	0.0428208391931996	0.3470922855583387
0.03257730084334589	0.05913129275086946	0.042043146827894895	0.3526900402513858
0.0298740056329028	0.05838329182488193	0.04184275403037846	0.35324454016411716
0.02894577631955712	0.05779940189213223	0.040509030264384766	0.35361340095065646
0.03555443303295148	0.06286905782843585	0.039319950045144804	0.3527671645312855
0.06378578761636683	0.0804942228392527	0.04083696329234902	0.35955340136245123
0.11249747392620976	0.10789245517706864	0.04294945829202354	0.3648874035032701
0.16231012846999301	0.12852774926172789	0.04157089871325571	0.3546347358269913
0.2513104276830512	0.15964021284575816	0.04873728883853585	0.3628441742976922
0.3240323071535814	0.18754262305192593	0.05616157979347751	0.37165215645514393
0.3544073084777645	0.19648611993539802	0.05682602098268686	0.3642983302590549
0.3622827696159208	0.19536202235316308	0.05453032749292983	0.35339744427765
0.40174954357331766	0.21194413357498604	0.061399846490674335	0.3813097131466519
0.3937603197257928	0.2116123423360124	0.05949841302427092	0.3707581756309694
0.3988619936514837	0.21500199311030774	0.05931387508947683	0.3730164968921272
0.4025795391754459	0.21952618457132203	0.05951248983186911	0.3743417614426638
0.41508942494922063	0.22230083357932282	0.05927940395816323	0.38189971113282645
0.4242098906381026	0.2278042521944311	0.06086153476213591	0.3875166622931406
0.4224737893234144	0.23063515479826321	0.061025144782604436	0.3834337694689267
0.4305438043080184	0.23634494161697425	0.061924414336728635	0.38772264324551853
0.43531127950240034	0.24024011798184414	0.06291019547287857	0.3898694331629124
0.4298310684991586	0.2425634568931917	0.06120033977668728	0.3848711279437388
0.42663315742757685	0.24088737204104893	0.05848948660000181	0.38132050136880064
0.43160609726034377	0.2389159729936133	0.057204801830706704	0.38415203180560087
0.41431832833142657	0.23711882543582224	0.055492942173762445	0.36854556923775394
0.40752012937442655	0.2361178090927066	0.05850418623171259	0.3670201359385432
0.4283453332930294	0.24780229296184317	0.05613752975487053	0.40875764485254623
0.4285052848139801	0.2583629189607845	0.05800240860986829	0.4097770157623302
0.43091564393512877	0.26187533255703105	0.05775075204250993	0.4079587276814315
0.4376602562948199	0.26579857239477134	0.057420001189217355	0.4074108098514003
0.4478895972446078	0.27085238958031965	0.0591586015992129	0.40958916077478374
0.45113912082613367	0.2733589223534301	0.05952107742725247	0.4067059943242158
0.45838129119914395	0.2789743258390765	0.06211701536543697	0.40956674562501205
0.4611838490897542	0.28326859914670555	0.0636241644644088	0.4107918810771633
0.4628908686607362	0.2859715281126781	0.061187770765937524	0.41231635186559285
0.44873807989148906	0.2792967209175131	0.05849214158533986	0.4001278780858686
0.41627555353941137	0.25839777720250173	0.058083546120151826	0.3902998780302706
0.42629255486998857	0.27692751061067733	0.05677308098598121	0.4437325453122321
0.4074142910196388	0.26868457286291514	0.0518519511755211	0.44943532969974526
0.39193343618550364	0.27651611314141294	0.04705250576549141	0.4399437707245432
0.38994792546171997	0.27818841145657525	0.047101808334767535	0.4421489757191254
0.3917498677085949	0.28098477115691534	0.04742772706344192	0.44372229208574243
0.4002260630314904	0.28820451261388963	0.048525414356489105	0.4470792688934468
0.408355590469362	0.29510873694920986	0.05088598666358952	0.4482647441384015
0.4125846816431641	0.2994008557614752	0.04961065280625873	0.44694627214214205
0.4162415764026364	0.30040053344031453	0.04832241026781913	0.4467254540863087
0.4179906203132886	0.3044825454300047	0.04946707021386576	0.449522464340829
0.4046559469385463	0.3010932227746763	0.04580654600520619	0.4413944627070251
0.3843923840108438	0.29043935730458087	0.044859328196151	0.43487115142460886
0.10916265677467298	0.14300846204727102	0.03267104018275443	0.4637497229611501
0.12006453304954355	0.15221893059728334	0.03717064225575556	0.46281423500050545
0.1255524868358618	0.16224051102682172	0.03271568867249288	0.46367116128821173
0.13731575993121972	0.17358418163446582	0.03059187522543542	0.46565063478416624
0.14927909466835174	0.18297353932286328	0.029656568378919456	0.46612662305783836
0.1602473103194232	0.19018153490708573	0.02859422194246074	0.4657157762343595
0.17130654441394463	0.19784915717880977	0.02857630421206736	0.46599995015496737
0.18267929126271096	0.20586185129221385	0.029655587575794815	0.46820342998855263
0.193323559607669	0.21261159446881778	0.031058306673026562	0.46809564293884387
0.20207947782535043	0.21981843382221397	0.03064218157574728	0.4691120651022997
0.21239001514936495	0.2273346077252	0.030732108148622584	0.4722626514803737
0.22334455792280442	0.23649201723679517	0.031633650181398174	0.47872863270303245
0.23026102397149703	0.24273053411876827	0.03138419864922264	0.4810317640745752
0.23400098441280243	0.24594757086519498	0.032109573302101034	0.47882627280274326
0.2330180438164147	0.24529102239502568	0.03225011931919784	0.47305307753674214
0.22968017355832548	0.24207412354261282	0.033250095817641344	0.4654085243162813
0.22917521166464386	0.24301772175006542	0.033322814066773836	0.4695853015805246
0.22323168601374316	0.23888938247923142	0.030901218377873678	0.4693473756070693
0.2181853915543045	0.23604968714256497	0.030829297515480535	0.47071643580625044
0.210322244472779	0.23002975544511323	0.03191436087725766	0.4663961066817573
0.20332320919250402	0.22477329016356476	0.029430919902834425	0.46762173288445746
0.1987876098963389	0.22145317468844963	0.031189777664828184	0.46735234452172275
0.19224639916950262	0.21843458199600374	0.030846053984348136	0.4687746254712583
0.19143724182880134	0.22165136042089453	0.03725142605700713	0.46901962158033095
0.038204431933669084	0.09500557628708849	0.04466600625237165	0.41390312573668586
0.0360219368686372	0.09692188312772893	0.03956126145291204	0.40930549322860116
0.030727194277412162	0.09424727431780243	0.03151065759392155	0.401162317606166
0.04866824342389626	0.10604395090747662	0.040216328533794976	0.43189116080755313
0.056541570644769744	0.11454206748899902	0.042912007417399395	0.45509410001791184
0.0547648798215846	0.11502841004612656	0.03951875918946259	0.451058812383028
0.053279782496817	0.11472785388180881	0.03688281828467949	0.44937732818113146
0.05414026439748665	0.11391431080958754	0.03539541791639612	0.4497935414643884
0.05780221051803051	0.11433719773387424	0.03572083957371503	0.45780568754639683
0.061007878003563575	0.11592854472231978	0.035430019435639365	0.46768895987325604
0.06345405293403651	0.1181445114024969	0.03555007259545983	0.4669095447576012
0.06609907103576954	0.11934491427444302	0.035843679247834825	0.4604784310385614
0.06869493353823873	0.12098879079781363	0.034858710924040734	0.4646324700665351
0.06833459574266727	0.12272651292078936	0.030266027239805357	0.4791592313353175
0.07175366184256243	0.12652782007343555	0.028838446873277006	0.49149001803524583
0.07624918160686826	0.13095085538966103	0.02947863217467319	0.4934398130162676
0.08126976094355184	0.1326961156719159	0.03390147756827084	0.46681466399592436
0.08127880039292049	0.13410198623192882	0.02946694827697228	0.4744900371505538
0.08453856471137555	0.13564278564590554	0.03107920370962128	0.46478656421627573
0.08995106341782211	0.1386423437618018	0.03574849294303861	0.45317179040875155
0.0916362650392213	0.14121126560439165	0.03477498911941649	0.45647516187234266
0.09178549208500851	0.13965272340704585	0.03424313526488693	0.4436873343161539
0.09409515900387602	0.14001857020676545	0.035944424872936524	0.4327962759113221
0.09556868514462664	0.1407353231559536	0.03610072648260411	0.42989604125589925
0.0941232915555853	0.141088997605611	0.03311629463237412	0.43371303010707196
0.092927951057333	0.14113180696650485	0.0312508975829593	0.44087638698201526
0.08979140496146673	0.13976383248466268	0.028563248417023967	0.45203621665684857
0.08315768038960548	0.13538444676184178	0.02309497339141571	0.4677263460676776
0.07911265723456293	0.13186558482871105	0.02197478825992868	0.47197437506723344
0.0763179233182204	0.12558172155789804	0.024336706528912847	0.44796574998401173
0.06988140907770392	0.11728701926924992	0.022223595168924866	0.42744241566822155
0.06994560818679052	0.11713454506259185	0.025044556856120906	0.4152597198553701
0.06300257588170856	0.1129889171950061	0.01995491936571656	0.4157079119437745
0.060414389763837284	0.10879856585541428	0.02088758693885824	0.4036045196553739
0.05713455161032615	0.10553679191997709	0.021665995289221085	0.39591150325609176
0.052778500889554006	0.1009744089115543	0.020886400012192698	0.38925224066921604
0.05371398629787939	0.1009803022936564	0.02494210521319315	0.3846834736374759
0.04736669763650948	0.0967140731381955	0.022322341468255607	0.3778152690289242
0.04181428305006788	0.09088672482330315	0.01977060242571489	0.3755863395175187
0.038798735070301994	0.08861720309182804	0.01979099764119261	0.394012512484818
0.03801069121318201	0.0900359006366418	0.021977440012713283	0.40039449876706995
0.038464409414502056	0.08979340631705109	0.024210626265759375	0.4054940294632223
0.04114301363682468	0.09030803239311602	0.02893700834771613	0.3944644872582728
0.029359206515050786	0.08122391085840937	0.021447927331521136	0.4188916096506566


==> maxvolnmf/figures/MaxVol_urban5.txt <==
0.014812586399294786	0.20741091838875417	0.0282603929072814	0.025717046163714327	0.19826658070624215
0.016552959630045487	0.20824683683629505	0.028877516286185345	0.028098517084831482	0.19938198644161972
0.02218297179997525	0.21004898425324536	0.03255704725239526	0.03236089961050584	0.20231212403409826
0.015449159586415703	0.20115056091672184	0.02542585828684004	0.026459005902857075	0.19529374697552618
0.01809889530777191	0.20253769083101664	0.0272459671652994	0.030169141906644194	0.19929578962413672
0.019862603740633384	0.2052077432452196	0.027816999753397915	0.031031800045733637	0.2031654218813501
0.021546706716866423	0.20928706267063385	0.0285097490509588	0.0320734406911576	0.209026105911815
0.02439868452061407	0.21121125799330379	0.03083104813915937	0.03653707506910273	0.214142189937718
0.02335458299997727	0.21190309490652964	0.028397864983127158	0.03404514411395173	0.2161700778127703
0.024146422970513136	0.21037930602930482	0.028768282763881697	0.03604123027492092	0.21753078481457355
0.024839450667837812	0.21110027553586438	0.02861456126769533	0.03669640301638139	0.21984989504689437
0.02697926213061176	0.21233916790917287	0.02989177401023927	0.03894363954109063	0.22314210711501103
0.026498903039969633	0.21226138472906547	0.02894441965728848	0.03855545055689077	0.2237115004442376
0.0267379568289153	0.21441353567473562	0.028195579623528342	0.038494860157160374	0.22746044491967135
0.025268359838427058	0.2108298386696261	0.02692064120397114	0.03799880871300985	0.2246449243886649
0.02675202626557523	0.21383902136710914	0.02779071855326898	0.03902322609256663	0.2283541736310897
0.027399300915913805	0.21323748280903873	0.02773731149801986	0.04017296149625403	0.22971798513677402
0.02883327832844214	0.21466988186712363	0.02871547963651443	0.04161792307331112	0.23225043875314627
0.028085139168115014	0.21329670579434476	0.027756518030366883	0.04130575786108987	0.23238373175304622
0.02685177256711869	0.2127458930981914	0.02603214408024928	0.04026887099723093	0.23426486099196975
0.028812629393578034	0.21464570015057274	0.027179585118387292	0.04193832669154347	0.23756921279929916
0.03032482423785611	0.21629422682528346	0.027688679168773832	0.04390363930910646	0.24167841375056653
0.030438294898092758	0.21504291238124093	0.026488050211465185	0.04386314588193169	0.24285456639220934
0.032805617151536105	0.21714096342049383	0.02626550038665786	0.04519437779293857	0.24768497958380353
0.03571225225301674	0.21754607952285057	0.02574297364727619	0.046546514282143306	0.2503130517678403
0.04162829678392806	0.21918779653167017	0.026986278169466065	0.050610612962974394	0.2548293825291483
0.04720731994988235	0.22058059172115568	0.02567783962643527	0.05343826201055786	0.2594501882535874
0.05527511836681493	0.22352992962057114	0.026641337624531594	0.058378492426246584	0.26553036301545524
0.06250277846789525	0.22759021889851963	0.027517113031754564	0.06352554781922966	0.27378296508671646
0.0644343735574262	0.22531029384984247	0.02579981555369168	0.06454913706629478	0.275910989225807
0.06771991300420092	0.2286334825512065	0.02567902044467711	0.06615614496762921	0.2823633357690138
0.06840381594328418	0.22989825153394694	0.024389374397026403	0.06679273232182954	0.28749822825545296
0.06876088655660281	0.23249433562701946	0.023760431328600635	0.06714805118832295	0.29332203808862284
0.06654367005573229	0.23462480460703608	0.02318271227337536	0.06663532249313306	0.2989303987047757
0.06167869377768554	0.23637173528909342	0.022605528240567666	0.06488663926202526	0.30425681654847164
0.05758094191840051	0.2404765967294989	0.023167593355232947	0.06362379762680997	0.31224436017496815
0.05332347049520708	0.24271227998493047	0.02268392736504235	0.062116282119879275	0.3172514903275465
0.050687052144729614	0.24078938278319348	0.022670858822901773	0.061579314394280896	0.31772564174998397
0.049948418794757275	0.24503531924945354	0.022830972976025314	0.0619316727482443	0.32600955815545396
0.048494202461612027	0.24757013224203847	0.022428162502499092	0.06180138766018038	0.3314685232748653
0.04625414375832918	0.24619808585210007	0.023002036678479425	0.062256859164911034	0.3333983605545283
0.04372503646802056	0.24748276551428516	0.02282307548402284	0.061257596703283124	0.3370452779130806
0.04256720657195448	0.24811817464393063	0.022681534090940397	0.06135409187309243	0.34057592358254846
0.0469833940253398	0.2557187156693924	0.02747707427845039	0.06712407796124291	0.3526814644513025
0.03604568789810822	0.24800703381690764	0.019021100161966918	0.05842177334691798	0.3488775119284574
0.03363696434745303	0.24443279044197086	0.019652014619045297	0.05707252601500617	0.34639991612674204
0.029703322613988378	0.24667947727956638	0.018728475365004223	0.05446845121997522	0.3523886090264856
0.026611357270182465	0.24443783549392117	0.019007131347263898	0.05342204845672352	0.35389861998718675
0.025632323838664362	0.24262499100114346	0.017826030053873003	0.05269737006479526	0.3548762568643835
0.0325828643233219	0.23897012491535455	0.016830637971847674	0.05800456605355597	0.35516954987775257
0.06278019887091699	0.24251811670116624	0.01733469406391538	0.07648544980957378	0.36321234360717314
0.11529328136492259	0.24532966468732353	0.01805116951347908	0.10525784870191687	0.3703192100699761
0.17022813961684238	0.23634740346108957	0.016159829458802483	0.12735639262677775	0.3614266041205262
0.26936953261732005	0.24516763509381076	0.020783764978642098	0.15975857436236024	0.37001860652413643
0.3504133973813136	0.25323113809080056	0.0264271001401991	0.1882108014687606	0.3796368832620772
0.38474198207099586	0.24710677954374055	0.027244550407826272	0.19736836215922507	0.3729758468666292
0.394119627676241	0.2383636401194997	0.02551443114846466	0.19639875401417828	0.36223195675299774
0.4381156994975968	0.25758958024964995	0.030067600275314615	0.212639488596012	0.3909826249805517
0.4287108676828574	0.24787428205724854	0.029436626722647085	0.2124182872496667	0.3813497181034834
0.43414661018079675	0.2477386267546984	0.029234270066470874	0.2158079632501296	0.3843078381951401
0.4376337526445828	0.24643682212636778	0.02972396371394719	0.22042772484396236	0.3866229269260563
0.45176187269400536	0.24918510954420453	0.02887729581772385	0.2231525634007334	0.39493115439990495
0.4618300160590035	0.25290997260069553	0.029995661036135608	0.22852311856141816	0.40100321282947843
0.4593551765743009	0.24822411244705667	0.0309329731745288	0.23136473025305446	0.3978630100842713
0.4678890402221107	0.24944982756094786	0.03173206178973764	0.23711714008395296	0.4030272505667714
0.47282602951997893	0.24941884590928026	0.03285460032641323	0.24099974390361983	0.40594333099461305
0.46595343854826304	0.24336222527322965	0.03199962209509336	0.24344923045235856	0.4019783409076482
0.4622241063789333	0.23734353849696907	0.029933577788637207	0.24180914308306803	0.39935379967217066
0.468361153211876	0.23585412740528472	0.028494839284223517	0.2395582266844729	0.4031884013256227
0.4482833103082958	0.22161091528819107	0.028619769486329424	0.23800375584580613	0.3891011438794101
0.44055965734179353	0.22374359431536758	0.031917175939490956	0.23705837285957868	0.38648757789164684
0.4628110767676122	0.24391511634440183	0.026946208770943655	0.24810863960106802	0.4312316126852311
0.46147619706726567	0.24381983335412788	0.029315861403874856	0.2587971256663389	0.43341241185107815
0.4636906905612511	0.24019118466234077	0.029555207071169317	0.26238566229649474	0.4326002346610984
0.47101101028140757	0.2376021020819062	0.02945891906234644	0.2663392218019424	0.4329254844307996
0.48221183614243435	0.23803266951606372	0.031237952864657654	0.27139808815811295	0.43572458891468724
0.48561788668192174	0.23453325667098596	0.032101459197092626	0.2739445369534002	0.43348755616137624
0.49314781941852626	0.23554891853610077	0.034899714602598206	0.27960074645828087	0.4370312798221207
0.49569909263484496	0.2350138474650302	0.036778769347963675	0.2839380331454185	0.43896995327279087
0.49708460175869085	0.23196478365809986	0.03458683361225108	0.28675541270731	0.4417613434167509
0.48127512754065555	0.21798384527766784	0.033379095665893845	0.2802241473523346	0.4312613540918313
0.44697761648651757	0.2139725644355221	0.033721501655268604	0.25874941856137323	0.4193750088925908
0.4554960276097212	0.23984492994269666	0.02959253642294042	0.27674021400481325	0.4772257912729512
0.434466101657643	0.23504253998872013	0.025157062065756134	0.2679024438616627	0.48549482384546827
0.4145398015686808	0.22379157502858116	0.022302687522545907	0.27633926038425055	0.4778089703051577
0.4118774241441674	0.2232972469633067	0.022606193581666406	0.2779634015330684	0.48080209593728174
0.41351775433674576	0.22343808055031789	0.023057323059573608	0.28075153917565493	0.48284481454463557
0.42242856125402684	0.22561608925638163	0.024014804581032948	0.2880281906931167	0.48660219457940235
0.4309058737030857	0.22645360660921188	0.026459871301231057	0.29511652188531456	0.4882117714060986
0.43513580511227357	0.22294870354695057	0.025450672419118373	0.29964202189003447	0.48783971025803025
0.43914516906486756	0.2198008842510051	0.02427735867035364	0.3008014396788491	0.48849843536213144
0.44056614932273863	0.22112556674092043	0.02547832691505337	0.3049327841361813	0.4917385038309137
0.4253440071512373	0.2122245984618452	0.022743058127104147	0.30173779156179403	0.48448076223575426
0.4033693170951835	0.2048741583323903	0.02255413862854196	0.2909107910407275	0.4786713412543871
0.10408773245463605	0.21131601808920572	0.01678889414115009	0.1342940179746941	0.5041679948366631
0.11516767652825491	0.2087407962375144	0.022063186036604242	0.14389254552111316	0.5044926271051339
0.12027912951352494	0.20568736173623456	0.017778371596394813	0.15364540971039337	0.5072954075846822
0.13227587730300294	0.20508892237425644	0.015166991648026255	0.16538841326740983	0.5107678030450461
0.14471105807370246	0.20338504866814489	0.01403871008047165	0.1752057749206367	0.5125246088796293
0.1563561057570016	0.20158317954034194	0.012777305799352013	0.1827956347575943	0.5130129347220634
0.16804849330257882	0.2006204844808972	0.01262024336286675	0.19081333229122407	0.5141229317416344
0.18007103810131198	0.20116509794992518	0.013542592131611221	0.19911228283925297	0.5171098373821387
0.19140871569137263	0.2013153637399732	0.0148110897752984	0.20621384057091408	0.517374519893923
0.20051711852290685	0.20040536442369722	0.014282955530878346	0.2137321291716257	0.5192761558474439
0.21138894943521483	0.2010743940608248	0.014054843747375418	0.22158679116531607	0.5232552440057484
0.2226935075901705	0.20383432202613067	0.01456455472785674	0.23102833555950772	0.5307684718730228
0.22980471220770335	0.20355753602423163	0.014205006408106374	0.23749532828800213	0.5339777939781805
0.23371235231009155	0.20205489731035053	0.015072219923501055	0.24089759216516732	0.5320094219254023
0.23267719879265894	0.19886221168233578	0.015573454427887145	0.24034414145582128	0.5260297551075008
0.22928174873938503	0.19571834788551573	0.017052582152111025	0.23717130952316082	0.5176362787883224
0.22852212267660768	0.19650310189279865	0.01718954677725478	0.23796152036394344	0.5225141511585562
0.22225610922903416	0.19394380884746804	0.014976123498443772	0.2335854236837255	0.5227029565615758
0.21679219909794314	0.19359742835215207	0.015156257170969509	0.23046752404492918	0.5243466107394377
0.2085594276513148	0.1913269801226359	0.016835550152690944	0.22417506891110323	0.5195499814438916
0.20116834659234836	0.18852715039267048	0.014563471250782346	0.21870469720342553	0.5214524496290514
0.1963282386773562	0.18864028702108973	0.016599938651903526	0.21529253007428628	0.5209195927992006
0.1891375296773162	0.18757645233285364	0.016568185032076514	0.21203472321855876	0.5228303846965461
0.18763079677741828	0.19083946373158395	0.023464280934336567	0.215152145321527	0.5228026500292533
0.02778873385976144	0.1841445006982443	0.035757528508707365	0.08466470390560271	0.45021634000508454
0.02512137833857305	0.17552004627172993	0.031304294044683934	0.08637071432555597	0.4475634499688957
0.019665242957723445	0.16373299918529327	0.023821198763407287	0.08344968805355509	0.4411843882496326
0.038364342232719444	0.18398504002554367	0.030954881662407445	0.09527767732181805	0.47283685723267804
0.04592927419282744	0.1944734628879061	0.03303612168335418	0.10352230549174471	0.49811093156030584
0.04382782544767643	0.1876834703926996	0.030312513528864566	0.1037402918906297	0.4955189061703955
0.04218141005150046	0.18273956466538235	0.028149063556933106	0.10317291616541525	0.49510514877869694
0.04329711091795868	0.18055548505136118	0.026758313201059314	0.10223773798547586	0.4962392321367746
0.047354099602008315	0.18394620988708305	0.026744603166145863	0.10248662520857867	0.5048873376537967
0.05072655097610474	0.18748484364035617	0.02613719165645824	0.10380091340431562	0.5158466319183588
0.05321657061167792	0.18594137747643563	0.026500712076627318	0.10595374811402591	0.5156694788034608
0.05614471439408903	0.18296907368121773	0.027028815484665708	0.10732782658465236	0.5090043496907386
0.05888457113261981	0.18348988573767758	0.025889792429834916	0.10889755360600606	0.5139462826362731
0.05816527837395791	0.18469242780755754	0.020987432916804296	0.11013038902553426	0.5311117139244231
0.06151126205105077	0.18799774857248597	0.01914498066253012	0.11370621730136327	0.5451712959537389
0.06607518697265691	0.18914989447446567	0.019635298530650658	0.11826287773025693	0.5475040019651958
0.07181434742425936	0.18315842130223312	0.02457002235010795	0.12102828482115942	0.5174845674004664
0.0716334224211028	0.18315299902278442	0.01973158961298553	0.12233996896439303	0.5265993521999298
0.07522976481085542	0.1810603649828255	0.02139939952500005	0.12445154409060075	0.5155982426789318
0.08108516645084628	0.18018004518990602	0.026269837446161473	0.1281262975655556	0.5021158216901304
0.0826076688775999	0.1799139909943815	0.025189775559244575	0.1308136532484851	0.5062789055570291
0.08313029374875647	0.17498337416679433	0.024813804725895613	0.1297794201672403	0.4921263549272162
0.08576424543183	0.17227183062697035	0.026683631184258837	0.13070441466516175	0.47979763756088056
0.08737053129160757	0.1716601433921686	0.026782989196882087	0.1316604934851797	0.47647340396040316
0.08567249577459012	0.17034480168518534	0.023805109301916736	0.13173930595610264	0.48151775686869114
0.08427934223842032	0.17124207158377192	0.021859767149093566	0.13138108684290495	0.4899371560618208
0.0807915351302889	0.17311008095479893	0.019025839764775145	0.1294345293066071	0.5027301451697253
0.0737275630894355	0.1749406735075139	0.013271266190788476	0.1241897194216264	0.5206483943750487
0.06961125019376492	0.17653809526191555	0.012079855242177756	0.12018350208206863	0.5251064423976655
0.0674956705219991	0.1724826232626411	0.014720260817911559	0.11439603569343568	0.4971242278254137
0.06147495520352522	0.16654046809978598	0.01274362573943171	0.10647918659954507	0.4735252440874816
0.061689161544929955	0.166408344346044	0.01563241702396611	0.10672703814945336	0.4589644283138106
0.054391850499174534	0.1645700706006798	0.01034404614512236	0.10239035491565876	0.45954236534547477
0.05213753349903578	0.16335039365046358	0.011248885536528102	0.09851346955164425	0.44501603143555757
0.04888928423591784	0.16154119028990732	0.012289769713291744	0.09530699182062567	0.4361047112354438
0.04454251344712433	0.1595285948577751	0.01161804893756427	0.09082919397861912	0.42829860096878775
0.045584579438594626	0.16292616845532412	0.01557087137752116	0.09113485512255678	0.42177887706550005
0.03901467377748907	0.15886394663071968	0.01317976606114748	0.0868360728600522	0.414351615351861
0.03347011457454021	0.15610171319953214	0.010670955843843198	0.08100458226183545	0.41185554028230476
0.03008043330670867	0.16009484860851034	0.01058963920648425	0.07822022175935363	0.43253786505566666
0.0287416810523361	0.1584265053548562	0.013517309633623601	0.07932587848100792	0.4410791426577751
0.029095169521983707	0.1592378181865915	0.015922084031034085	0.07904557130834956	0.44705939183186577
0.03214082794126425	0.1573868468694874	0.021051323803908156	0.07996859958025587	0.4346023238719392
0.019768301278948092	0.160532828203791	0.01306404329076642	0.06991861588270941	0.4617782673135429


==> maxvolnmf/figures/MaxVol_urban6.txt <==
0.250672108167423	0.024170792349920558	0.02648700438146655	0.0089182480146851	0.03324084231844308	0.21784054029076383
0.2517540926556553	0.026578979520160844	0.027370896358039763	0.010709223956196605	0.033811400231748306	0.2188812005269738
0.25280819208261535	0.030856665954233715	0.03177596777751004	0.016579754268361356	0.037108698389596004	0.2217192344322048
0.2438432167380278	0.024985429128104558	0.024005352223979804	0.009876430013243455	0.030256418724136626	0.21470428169860237
0.2448897477216198	0.02871954375198692	0.02625338689219988	0.012491798528192394	0.03191650216612561	0.2190385875145591
0.247680145019491	0.029542134375171333	0.02733928040605519	0.014321108902689865	0.0322927852533758	0.22336972798077576
0.25221898288464767	0.030553634808383436	0.028408341865567167	0.015983109868104653	0.03286511772736385	0.22993451447454363
0.25390798481378446	0.035006657971659874	0.031040525595712944	0.01877444825730644	0.03507619883236753	0.23548880431538133
0.25472003650616853	0.03246682587786087	0.0295569576378337	0.017776761870207724	0.032239777475180934	0.2381602674231505
0.252664922346188	0.034468964947027676	0.030047060875072047	0.018554063156215685	0.03253111439204039	0.23975125744700845
0.25334532257084585	0.03510483153493427	0.03019581916638971	0.019263855550538948	0.03227860721680674	0.24243793127213836
0.25425351146483843	0.03733901877889416	0.03201356051041046	0.021431228725928925	0.03330387673031805	0.24606992615718598
0.25431777960074636	0.03693968328106274	0.03107760242659862	0.020953476470243454	0.03239980415620726	0.24684169370172063
0.2565942385156606	0.03683857491586055	0.031167667368626355	0.02117026979744858	0.03133296959009624	0.2512412976688682
0.2528132157871186	0.03637597949344256	0.029270387301484905	0.01970093089243845	0.03032469550151636	0.24822069342931188
0.25600504387598194	0.037358912141855986	0.030675690072572294	0.021181529048133238	0.03099928628186385	0.25232136698394414
0.2550015890227284	0.03851703848922864	0.030967789300531474	0.021841068228880378	0.030788749705509818	0.2539507780439463
0.2564256514793327	0.03993918856647813	0.0321120735779603	0.02328932280792878	0.03170331950504901	0.25671985915445866
0.2549297380175275	0.03963018404756707	0.031110374452780965	0.022530674367340915	0.03075123259366505	0.2570381856348393
0.25432108926254193	0.038562042849294806	0.02960752195962547	0.021266251427297895	0.028945391097448772	0.259494575203317
0.25613191781599476	0.04021657739250262	0.031117974809791435	0.0232573869411422	0.02993762747847508	0.2631298287334628
0.2577291876487769	0.0421414998149968	0.03225085948178863	0.02477115040867723	0.030194064668442416	0.2677818347962017
0.25616936080771996	0.042086787215927395	0.031377431297559974	0.024966976721161858	0.02885838577169751	0.2693390190769978
0.2581322527966986	0.04337315057330551	0.03218751869933172	0.027479554471761657	0.028249404904179907	0.2748903247792014
0.2582112336412791	0.04469113284606652	0.03266697393681572	0.030683723100311016	0.02736324895919877	0.27791441933072775
0.25934641964324656	0.04873440975108119	0.03497287589774252	0.037024826738988874	0.028254518929398745	0.28281241778773253
0.26047380430252315	0.05150120050070649	0.035392353680986845	0.04321024262393996	0.02642678521846599	0.2880750113978753
0.26295615965726715	0.05637724043423296	0.038188955769627865	0.05193932415245819	0.026804430083247698	0.2946933821453706
0.2666681473684044	0.061435952630220066	0.04100737517091172	0.059676209010727906	0.027062596364921677	0.30385820013683645
0.26343532071920195	0.06242939335152588	0.04025229825481924	0.06190690776583775	0.024989440448817273	0.30661344399186063
0.2664988166866851	0.06398447882330058	0.04134618314524224	0.065411500726907	0.024487085831240655	0.31397988426698553
0.26741449385639415	0.06454487911192505	0.04115951798951531	0.06614071262536493	0.022790579699784895	0.3201505333060688
0.269780338145811	0.06482787523509968	0.04166233729024385	0.066424848289745	0.021705554070298595	0.3270475593219043
0.2712525793826829	0.06432299437419686	0.042049399888915734	0.06373370218664036	0.020699798117679257	0.33389271151609634
0.2723498070985376	0.0625427617714512	0.04225684976287271	0.058127254874814065	0.019646339195294408	0.34058932390492364
0.27581273853583105	0.061254255924148286	0.04360656193740066	0.053230560987485895	0.019733335463796478	0.35019139607482513
0.27733799493622097	0.059718596234914746	0.04387339774115363	0.04829909972184384	0.018878883626297516	0.3564800183872077
0.2746045047176349	0.059202974877778085	0.04397667253205637	0.04531009580353478	0.018602040306798635	0.3573939082208842
0.27821002239463544	0.0595093204215463	0.04526364892687611	0.044202538659127585	0.01830469682546313	0.3672035579647797
0.2800673313702745	0.059371591794912325	0.045744727541424765	0.042391438151504104	0.017597797251892	0.3737824527305795
0.2779144562971662	0.059860511572729896	0.04596120660822334	0.03975646636770905	0.018199368886957782	0.3762377803804467
0.2789798657237612	0.0588455491732505	0.04589527027932389	0.03684412362212661	0.01788368042973794	0.38070533192084394
0.27918992029218936	0.058947062978865886	0.04598304367550477	0.035438490595221944	0.017604213042891094	0.3849784272372426
0.28641991393197225	0.06471440339668535	0.051215071298374784	0.0395691891856619	0.02227599773597545	0.3983314358873531
0.2785652536594553	0.05598813905282413	0.042370731191979996	0.028238500821422183	0.01391926054095687	0.3954376075141584
0.2741866216906132	0.054656221080468186	0.042197704769457646	0.02562080130318007	0.014658283568706867	0.3928071826452189
0.276108718129056	0.0519977870011909	0.04132352769856102	0.02119156552313942	0.013663108643210851	0.40016401974353816
0.2733092492379374	0.050965367689027104	0.040334133776068884	0.01775111934158109	0.014314092570212409	0.4021691649825859
0.27121079820018934	0.050217289158526815	0.03912298356758439	0.016772635916387175	0.01309691114343315	0.40353497838876723
0.26706900189331095	0.05558504441786345	0.03913802851985129	0.02452870890520776	0.011805077543948366	0.4036303939095508
0.26927317050718313	0.07416719906463497	0.04497246658475942	0.05772702141107498	0.011107559578493407	0.4112967706450318
0.2703884106753245	0.10287540216148905	0.05288151634877774	0.116092056011921	0.010639976789300766	0.41657792173069147
0.2599826334990434	0.12451016577362078	0.056682449457329954	0.17850212123981887	0.007880571601467688	0.403560192394181
0.2664226735301437	0.155662466230846	0.07179115176711318	0.2902129668312423	0.010739063504283086	0.40815776921272345
0.2728592193123752	0.18286368704511768	0.08463231774052772	0.381576675687979	0.015675535946479503	0.4145911565706812
0.2657037020730651	0.1913182422888068	0.08664329022508019	0.4211826614022237	0.016814955739130496	0.4050849602722828
0.2560778132948137	0.19011626551671704	0.08460101281291975	0.43266363190496404	0.015291773948476457	0.39245968165825207
0.27516385984945285	0.20569413876772408	0.09422629821861865	0.48147140270422417	0.01886137497792049	0.4230969943798072
0.2647473281903403	0.20566750282113797	0.09151510269936729	0.47110190095445625	0.018932116025722093	0.4124530423404075
0.2642133220359616	0.20906848299334402	0.09168367102353811	0.47715958325112956	0.01877989480572271	0.41560460812514166
0.26272445898120017	0.2137578199307215	0.09164481157788051	0.4809339302538328	0.019667906262059862	0.41796132604824365
0.2652971430427442	0.21629832991706222	0.09201949949455844	0.49702245720024185	0.01846376081416528	0.42703946863942405
0.26822786757914036	0.22169507821586198	0.09458936120112447	0.507966725064853	0.019376768930569183	0.43349280918379834
0.26300520467477	0.22465460421371494	0.09424870345313999	0.5050823772623539	0.020861333081769642	0.42985209053013507
0.2638069421317942	0.23039077067633953	0.09575668499900496	0.5144653164104054	0.02164429589969066	0.4352806982115369
0.26324542384604455	0.23431300729597476	0.09686766297691055	0.5198414459043281	0.022896011809932518	0.4382972862591443
0.25700000997560574	0.2370080432585704	0.09453418539706618	0.5120201376510782	0.022718639132085123	0.43396702996654807
0.25079252889254233	0.23557609942852867	0.09060386639761615	0.5081921110990794	0.02117720649427686	0.43131166646724184
0.24840138904214054	0.2332798493927729	0.08898874263120744	0.5154955236600345	0.019531191022002743	0.4359762413070791
0.2335931712201928	0.23184293257225516	0.08457403707482918	0.4935576160842536	0.020836309068256106	0.42079765862423535
0.23473518485698103	0.23155514737871255	0.08667938423922282	0.48399268767133435	0.024692211444432167	0.4176863956049448
0.2545926159664179	0.24272616738035427	0.08820938167734038	0.5078200024742345	0.01788763230750946	0.46886498557160394
0.2540292306181501	0.2535537460085168	0.0909595027350833	0.505442874296899	0.020740463184940407	0.47093200365018534
0.2499637152018471	0.2571288377120338	0.0909175378218418	0.5079234286389732	0.021217244790548276	0.469800825673808
0.24688536465306726	0.2610151420259041	0.09115717133358983	0.5162199645898969	0.021186120315081686	0.4698001099211105
0.24664336749981242	0.2659349233634371	0.09399412868342366	0.5287126843474113	0.022700458538071268	0.47234405204100965
0.24258685085525417	0.268462673710536	0.09465704928129945	0.5325617018515096	0.023658076640588818	0.46952143634766913
0.24303156081934144	0.27410840099854583	0.09779128703673926	0.5406804145688262	0.026448799975797275	0.4729484724546483
0.24208777949508975	0.2785061782258394	0.09934382433032385	0.5432475357154488	0.028545414372579445	0.4748431796017866
0.23866121364323667	0.28144631675172344	0.09723372809904908	0.5448908615414493	0.026431643717440483	0.47811450214303686
0.22400796530794592	0.27513684743283023	0.09131501982777643	0.5280374786726604	0.02600804010820164	0.46720186387588786
0.2188015080668051	0.25499297194836384	0.08429429452362928	0.48933167317856174	0.028124638678735332	0.4555043744578628
0.24463672458057242	0.2730944768041623	0.08909120400549847	0.4968202134593536	0.02100613843823907	0.5223860865499473
0.2397862528616834	0.26460250232496463	0.08119652193849165	0.4735809674897397	0.01686386980565227	0.5338525604996656
0.2284920441990723	0.2737314475186543	0.07644956005766544	0.45042390799872994	0.015483644949113768	0.5254618565497121
0.2276173707405322	0.2755464267128929	0.07599352040780978	0.4471853819627718	0.01608940354869131	0.5290160060486381
0.2273188914939984	0.2784147520510519	0.07669943572226717	0.4488029715242316	0.016580329236063236	0.5312325596069929
0.2290601133986297	0.285653438602591	0.0788475773352312	0.4584301240565237	0.017685892561691438	0.5349036018582474
0.22955964938463458	0.29269275418920454	0.08176575821195514	0.4676221793515452	0.020349909714719366	0.5359434512488993
0.22567613476091344	0.29728408248415783	0.08087872649658966	0.47244813488337645	0.019515468392074988	0.5352661426507943
0.22197934405248032	0.2985527724249404	0.07984438526307468	0.4771814651083147	0.01811151504453992	0.5359820002152552
0.22292048680536447	0.3028244930971215	0.08121193849270728	0.47836706933509515	0.019434098933659945	0.5394792967049578
0.21386692095284288	0.29998786343908257	0.07634814250835927	0.46155429781489565	0.01712373429907255	0.532046981603629
0.2061690731297562	0.2894333553306436	0.07199748188175199	0.4374586498376927	0.017189866296584363	0.5269307875681429
0.21772935604815158	0.13401810413417173	0.03392600632128206	0.10061779499470623	0.014770567248573584	0.5748236843514438
0.21474796437052157	0.14357842658136027	0.039677040923229705	0.11261658106787688	0.019620873868151572	0.5740680516904023
0.21146864053965425	0.15376239934489971	0.03473930619749508	0.11828187463244617	0.016566514433350048	0.577059009243592
0.2102880915413599	0.16571744767693292	0.03297774414927296	0.1316040499234229	0.014610803300924739	0.5805337051002527
0.2079998638853682	0.17564633014841644	0.0327339742257427	0.14545187865775994	0.013820569960446947	0.5818950001123248
0.20559700762593797	0.18328956414521883	0.03280149446834	0.15850762333196214	0.012562551790576216	0.5819037495834443
0.20410015476309015	0.19138787884188024	0.033809871312469396	0.1714942560761429	0.012391378003510997	0.5825166147033684
0.20409397325447778	0.1997606158473293	0.03607876458133081	0.18472289424074698	0.013111993866367942	0.5852134653066353
0.20370208151387117	0.20693007508442102	0.038267768807870854	0.19721797773743188	0.014394767327344092	0.584769668282515
0.2023286120900804	0.2145382247048787	0.038974271537643795	0.2073117287083117	0.01373458488416178	0.58645763431421
0.20243209070898463	0.22254467136809372	0.04013663425755893	0.21925227800551222	0.013353072745132678	0.590444033222432
0.20438276011473677	0.23205927725226788	0.042670247796726096	0.23150662366183933	0.013536888288569431	0.5984524966940338
0.20368722860403107	0.23865343808466022	0.043142123874987004	0.23929081024302454	0.013148544908072135	0.6017490166643399
0.2020702899558712	0.24219165466443443	0.043430254704649535	0.2435652529148375	0.01438219439702805	0.5991323139739455
0.19854009285836136	0.24169076496752817	0.043623630393736616	0.2424900096495827	0.014879700973719939	0.5922896455177696
0.19517605152470122	0.23851497166881624	0.044514690387346074	0.23881196862703769	0.016268219580774002	0.5827287180992642
0.19572758655322525	0.2392959311781924	0.045038901988584464	0.23780643432849496	0.016115680578076393	0.5884706827055952
0.19315993136134427	0.2349192113530754	0.042565719918339205	0.23100874584863684	0.013682241228189057	0.589346413958178
0.1928947848282486	0.23180293489468592	0.04221466643112562	0.22484189734050572	0.013714056759737739	0.5916124109365414
0.19085908377943817	0.22544746257769593	0.0423942294401069	0.215758990054075	0.015379548472572146	0.5864511522258392
0.18801818460048633	0.21990916184816003	0.03979044349036297	0.20776990191702344	0.012785888778926844	0.5893895308088916
0.18822506796342844	0.2164458235423466	0.04075613991400198	0.2022986525785596	0.01488430203548027	0.5888883186063542
0.18736741325044382	0.21310817522254594	0.03943723393722526	0.19431979174918138	0.015090402230971876	0.5915163626048765
0.19078325639088506	0.21614937925123617	0.04408337440276187	0.19208920052208175	0.022827355888799132	0.5909038073622566
0.19160823413276684	0.08350447296127897	0.028096128434126923	0.016475460174198896	0.040830274778183594	0.5154722955326185
0.18303290332142605	0.08537409876610576	0.02252806701575512	0.01395481807297111	0.03684380977803363	0.5128167432025869
0.17155981590611394	0.08261906497025934	0.013727579501187769	0.008747627222626212	0.029731709347806695	0.5063650368472047
0.1903496161900574	0.09448807649506287	0.024101314021201203	0.02795567458535379	0.036094353028286896	0.5415929248261387
0.199587368215148	0.10266004141286134	0.029191587249798912	0.03540629975810803	0.037178252915352705	0.5704284378055493
0.19278335786988368	0.10285122593760802	0.025585514513719126	0.033502857525089996	0.034768646775373814	0.5677176545929488
0.18782683671009096	0.10222811781882424	0.02263213119728621	0.0320088756478245	0.03281793795385839	0.5675520450417105
0.18549029432983322	0.10119768905383182	0.021048435633136135	0.033493680045138814	0.03145859516104517	0.5690471491472564
0.1886001720809614	0.10132095598397665	0.021627536511418997	0.03789734845766285	0.03127320867941981	0.5790079767436624
0.19184588223735782	0.10252679711726609	0.021609953289464915	0.04149846875253112	0.030556752429683306	0.5917130238188955
0.19024464447550046	0.10465383294032708	0.021676728142426552	0.04431028008859721	0.031097248880819054	0.5913159034336121
0.18709066179127778	0.10604379813059428	0.022281071382492385	0.04771868946107052	0.03162618091859999	0.5833948002270215
0.18743470813259366	0.1076041349091409	0.021471004177837087	0.05076488676869704	0.030483127659801677	0.5891187222819674
0.18864416180894783	0.1088327358218073	0.016565735587741975	0.04998348262443179	0.025735592113865266	0.6095382426572687
0.19164187412693762	0.11244775121872537	0.015489144662593995	0.05345468074843073	0.023785334231889943	0.6258693673016743
0.19242837841033075	0.11710558673489645	0.016814070563064786	0.058309139884883274	0.02415051719049093	0.6282554762327593
0.18610734954935892	0.12005900186485734	0.022535686767103356	0.06483815470585798	0.02884784918391429	0.5925742430192419
0.18624258615420755	0.12146992652927512	0.018041307207271005	0.06472714549247957	0.02413314017384166	0.6035393551062762
0.18403241544636725	0.1236947846927022	0.02004270812072598	0.06874330269284516	0.02581351008829887	0.5903657834762546
0.183012681598777	0.12744486709858788	0.025239945277823757	0.07510089736342514	0.030624049290979484	0.5738843240519658
0.1827874489112587	0.13017956729350805	0.023896831057207114	0.0767446715863633	0.029846646737946847	0.5786597142368438
0.17778148795991291	0.1292484851623473	0.023382828962001202	0.07766636263182362	0.02958196345408481	0.5622453885175734
0.17516922774454102	0.130220040319386	0.025192705054933113	0.0807088789507866	0.031561469129506435	0.5475398069652525
0.17460175747315843	0.1312446363448037	0.02521067932367166	0.08251684961405445	0.0318335379684054	0.543536503240031
0.17314405309426348	0.13135737962288832	0.022261280017336536	0.08074705841538007	0.028870496084979932	0.5497955809723087
0.1739297196670285	0.13097962837891855	0.020204664302387643	0.07919072542653237	0.026948869271622804	0.5598931820110893
0.1760432030465035	0.12893454698757859	0.016883586547192957	0.07533484616573102	0.02424029909706643	0.575240362850346
0.1782414215479527	0.1235373256244773	0.01073347222355725	0.06767331367657012	0.018444013927641494	0.5970818622969598
0.1802417583238464	0.11941422768942353	0.009575781836853568	0.06316283833050096	0.01699962275707082	0.6026435481804522
0.17641382310122722	0.11357746220116553	0.013074298929793466	0.06124973663526321	0.019116616894542283	0.5700551162770691
0.17091825902653537	0.10568859473558373	0.01183809243172539	0.055241338326487664	0.01662709133631515	0.5432085252426336
0.17127814499170388	0.10605243933452044	0.014971154068401958	0.055413357476409346	0.019477350433966163	0.5258633539920847
0.17021977166463653	0.10180893442076654	0.009612948995331135	0.04763977040264182	0.01411989977816859	0.5273470078505462
0.16940847604560816	0.09793048010183768	0.010968677588204627	0.04534474801206246	0.014771596761648504	0.5104989881393686
0.16824009037531698	0.09464565024301391	0.011293626046485376	0.04192951116603232	0.015954845557944675	0.5001423774414531
0.16682951267329205	0.09014286248840296	0.0096326634082878	0.037399721167052875	0.015590805743924381	0.4913462169130373
0.17077731384295486	0.09048678794081416	0.012757345469750892	0.038315550907030545	0.020050155703543134	0.48320467655865396
0.16739710050133733	0.08623293806755973	0.00942693989687131	0.03140027841482467	0.01787012887542142	0.4750761628981479
0.16467773895625507	0.08033817606060825	0.006885881574460378	0.025588806880470674	0.01501662198816903	0.47289819576135583
0.16807691816593295	0.07728333632822722	0.0062503504126220225	0.021523022228052396	0.014819831914785213	0.4973836322466703
0.16562231355953566	0.07817439854162503	0.007365504256778347	0.01985038321943035	0.018166044851432233	0.5072714301339569
0.16566667315520497	0.07769285837676915	0.009075882081442423	0.0200924213595914	0.020663196730621298	0.5142316674558101
0.16328010648589514	0.07856059145455499	0.013701995936198311	0.02343291675084916	0.02591552571334208	0.499245372344661
0.1669320239732102	0.06833722116239141	0.005658963585137831	0.00979250973731382	0.017373135882046205	0.5323899607856148


==> maxvolnmf/figures/MinVol_jasper.txt <==
0.014398450974578893	0.0006608645614618061	0.017723047856550364	0.005877937323427081
0.018071346115829577	0.0	0.0030421453012601215	0.006957007725172168
0.05052802828473449	0.0	0.017820864899580097	0.02225221449347146
0.08840255148953136	0.0	0.03940432900005336	0.04151862590024144
0.1080226326196974	0.0	0.04285208052413019	0.05041283742907287
0.11947510384727648	0.0	0.04665003036453837	0.05645852651352064
0.1257876003808559	0.0	0.04813601154525115	0.05992087740580045
0.129732136972797	0.0	0.04857881451673049	0.06235750775513367
0.13265722468846997	0.0	0.04942841320818393	0.06466721466929443
0.13774274010530957	0.0	0.05145226247719326	0.06845857863279715
0.14326804812390345	0.0	0.054076775376511635	0.07243731115750103
0.1494501524471359	0.0	0.057903954637972564	0.07600918454523271
0.15852258279865736	0.0	0.06732122970151565	0.07980270876132517
0.167769887504946	0.0	0.07915091744743173	0.0829812869113701
0.17491809164092423	0.0	0.08793800307411284	0.08572193097390443
0.18065063482721636	0.0	0.09313022408384716	0.08829396939199646
0.1853699393784011	0.0	0.09579479881126424	0.09103478913913812
0.18702331488738996	0.0	0.09215075833524744	0.09319010435077384
0.18711033315178383	0.0	0.08566843948160474	0.09366259833533323
0.18777754544700048	0.0	0.08249439503052608	0.0903544268210212
0.1888835697040252	0.0	0.08113865433614681	0.08230163273956549
0.19017416915607205	0.0	0.08013684493358715	0.07448517377610957
0.19152099687612678	0.0	0.07770052580322771	0.07283170999218476
0.19371685994085677	0.0	0.07658620073013808	0.07120807585345419
0.19554622330286506	0.0	0.07631291887397952	0.06923235912821353
0.19610303915112054	0.0	0.0731387086443887	0.06729472943558547
0.19684650920361196	0.0	0.07054484958734351	0.06358011462517989
0.19784723811234725	0.0	0.0680143113877454	0.059993973691910896
0.20032203290463674	0.0	0.06808169827771612	0.0580197170956966
0.20032285220700677	0.0	0.06909643566883474	0.06023627903430814
0.20446410283958505	0.0	0.06849593678270752	0.059419401959314756
0.21146763957165166	0.0	0.07206383901168144	0.05814005533680485
0.22633762618452624	0.0	0.09126154209239425	0.05418358055684282
0.2524212040146638	0.0	0.13968338799743665	0.04758875441643979
0.2820088595412316	8.064268263047768e-5	0.20041353097494866	0.0393248956643366
0.3127744721132722	0.0012223179082744206	0.2645743504214293	0.030319922903908128
0.3361365941951796	0.002363967136743861	0.3219941173248752	0.023054430196003343
0.3568963816071417	0.0032715429008861965	0.3676519913445719	0.01983010935616477
0.37261228760098536	0.003864444701688313	0.3975274206404779	0.018944269100049677
0.38417143057006203	0.004164686980860663	0.41465380634828597	0.01778623141569711
0.39476234549238387	0.004384422628458086	0.42802588676458925	0.017300150432220763
0.4029910565688513	0.004554341227361227	0.43677185517321676	0.01909644029691971
0.4096569523597395	0.00466546920401463	0.4433944416227807	0.019492443507818816
0.41545710181391665	0.004764905006137013	0.44899356676120605	0.020071445144298893
0.4192111047788926	0.0048532283337393	0.4522810490020423	0.02043881526850718
0.42712879153060584	0.004951436633771937	0.45936636973837897	0.019796506264368706
0.43350220649703536	0.005075366471921668	0.46623433890595045	0.01875235841619381
0.4385752830997247	0.005181102528286018	0.47239132894602304	0.01737667019364289
0.44391490189841937	0.005304278162314995	0.4784849719836591	0.017143761493052734
0.4494127099393677	0.005417682869532618	0.48439895754909706	0.016848375327376743
0.45433809969384437	0.005511340967421304	0.4895802902483518	0.016708873066793386
0.4599039256095276	0.005603891228686273	0.49548760238593065	0.016285722842735606
0.466522775813663	0.005716559059006938	0.5019371145241339	0.0162734083321844
0.4751120858060122	0.005806373656914242	0.5097395661718449	0.015719899942120336
0.4794116771979033	0.005820611718379641	0.5122660398830593	0.014997938395999789
0.4825551123578057	0.0058412961520862275	0.5138400183478578	0.014957039196475988
0.4858765198114027	0.005885420423123917	0.5165862171525563	0.014988747499626425
0.48815767116737624	0.005679845039416178	0.5130324963197754	0.011898106648685085
0.49140213152381573	0.005489144305673294	0.5121700804467265	0.009887345038525668
0.4933703454858924	0.0054011769965286015	0.5086282818243452	0.010651005188583652
0.4948775410195923	0.005347110743838349	0.5039775893777344	0.013075636095586247
0.49668523143679266	0.005393183913610484	0.504698771543064	0.014146386989180597
0.49638852743386674	0.00538073186560162	0.5037789405770753	0.014239069012917155
0.5009978288642153	0.005492652244681345	0.5098052079259228	0.014476698134710126
0.5056160650565888	0.005622727850757069	0.5161451297846721	0.014433884617426443
0.5110916115625578	0.00578062605549647	0.5238312946705983	0.014468220738900224
0.5154149819373742	0.005936723854300824	0.5308430936724915	0.014402068406423066
0.520455981135868	0.006104526456406691	0.5385808912519842	0.014336758482361964
0.5254013575853177	0.0062728692442181756	0.5460047106503779	0.014334552133138995
0.5303062192677507	0.006411658432409119	0.5528303120720145	0.01436179575503083
0.5355774493359909	0.006543655269542134	0.55940875832976	0.01440242498698646
0.5409570847354253	0.006657840250520483	0.5654661921538184	0.014460787643876854
0.5504250535397561	0.006792348278763573	0.574947645181924	0.014571949976518766
0.5501206530297555	0.006766700984531031	0.5732392861608746	0.014448846180371877
0.5521633727496695	0.006740877580637851	0.5728979258056578	0.014293668909831952
0.5517997888704786	0.006611966901511366	0.5684825461749491	0.013949493496212044
0.5499283483414209	0.006385277437923653	0.5601786429065768	0.011984926312566256
0.550231950291529	0.005843117883334398	0.5502637526876611	0.008725914477423373
0.548905331244197	0.005632243585458548	0.540294902486759	0.010134328538146739
0.5453183073322627	0.005186574835845353	0.5227797660488768	0.010482313228288695
0.5392183672442664	0.0046545693208936605	0.5008828101809041	0.01173795637388799
0.5312496836596294	0.0045650910466073814	0.4879303887145883	0.014211991588927194
0.5346862326095858	0.004484856817811909	0.4883804763010069	0.014730322533460212
0.535711286159334	0.004389406064735341	0.48613997657587765	0.014713803680801626
0.5394188310280802	0.0043202216321517346	0.4865602532063131	0.01496946960165232
0.544462310708204	0.004319167555005599	0.4895105169692381	0.015038246350706844
0.5490657395507228	0.004357846227318387	0.4938450931886967	0.015088883848814278
0.5567317564449313	0.0045082241219435455	0.5032052778281402	0.015168105614044091
0.5632651967091674	0.004673373387711677	0.5122663061162384	0.015122987240874302
0.5683977026831623	0.004806130662701434	0.5192270093031801	0.015072116097114301
0.5734306931842778	0.004914354184363103	0.5253536528709769	0.014984331733003219
0.5775671379305629	0.005051759799156549	0.53018881973707	0.015258973560881559
0.5801183843979839	0.004938986903643396	0.5284278322289971	0.018189795748415224
0.5827395451726544	0.005085893930752843	0.5309358427197207	0.016660376336716947
0.5868339479033245	0.005119679084130769	0.5344804712547453	0.01684343872301073
0.5878163930805718	0.005215257329397723	0.5348539579322729	0.016783400544457205
0.5872122887278542	0.005250424887647783	0.5325842650911773	0.01658023666763546
0.587042394807358	0.0051867952251963	0.5281724183378929	0.01663183624054322
0.5992984600592789	0.005084801723156724	0.5321311167110335	0.01685528128970702
0.6153998809688563	0.004901812157767219	0.5359870727194282	0.017318697024319384
0.615916959191941	0.004480259716625992	0.522937050820007	0.0175055574668981
0.6172971221460283	0.0038224924013662183	0.5064816607165767	0.01760228850831839
0.6204352444238539	0.0032396962138500005	0.4920052637815082	0.018020941988592967
0.6415490928804906	0.002945947707568126	0.48215203333129536	0.022993397018914386
0.4214459921472503	0.0	0.21361750878301652	0.01932622471126597
0.40629700188761486	0.0	0.1985098751589919	0.018579655092448112
0.3969981512675069	0.0	0.19034291830774439	0.019435868292822997
0.39387537280742196	0.0	0.18522931853830768	0.019125355923031367
0.38994671604134123	0.0	0.18128434978248872	0.017908308418815494
0.3889064932694352	0.0	0.18121685458392212	0.017832615508167043
0.39368472069287425	0.0	0.1863235518138303	0.01778259494800304
0.3987066268360844	0.0	0.1936349407343894	0.017994155161123102
0.4080372352580461	0.0	0.20457818768621308	0.018253548336492023
0.41782358259720837	0.0	0.21572593566963102	0.018328083661052687
0.4270301069018191	0.0	0.2268186501167868	0.018197224998490184
0.4389881357799761	0.0	0.23941271220993723	0.01831215108228226
0.4481148342944164	0.0	0.2503931005238878	0.018210962154181953
0.45527932844975644	0.0	0.25998578393387883	0.018036645314324556
0.4633106420590673	0.0	0.2699589277020616	0.017946909758714394
0.47169417273257663	0.0	0.2796661671566614	0.017905814926453666
0.4805696179826405	0.0	0.28918055574792223	0.0179882560296601
0.48768550343600264	3.480968404489043e-5	0.297734631878428	0.01777774200745645
0.4945455067957404	0.00016399054716359582	0.3056827387198885	0.017720019100747855
0.5026399311207106	0.00026266242668884245	0.31379432942314656	0.017736375440961596
0.5092495497247376	0.0003836942521327408	0.3210329301699504	0.01757003482202516
0.5139092859588115	0.0004928075488323985	0.32657035752137187	0.017446836001021888
0.5185411260473552	0.0005807780781443023	0.3314273755436847	0.017303394989403267
0.5228571315324779	0.0006357871281200192	0.3354548026494957	0.017322282809733962
0.5235631261037403	0.0006651708337582242	0.33598148032412517	0.017178212026797323
0.5224477658611189	0.0006516684663515078	0.3345319351826344	0.017127044688853642
0.5209482139204824	0.0006516372323883808	0.3332063678100691	0.017147659689830966
0.5183171776457557	0.0006368552327864256	0.33059219750109065	0.017198664403405596
0.5135203083832037	0.0005752925943996551	0.32542226894813264	0.017156588568542002
0.5093104077489125	0.000488986279473388	0.3199864463534092	0.017254765116841767
0.5046010768309337	0.00038139473961848876	0.31355841044711324	0.01724417989760892
0.5001935720185609	0.00027509115154371794	0.3075460721386914	0.01731697309422888
0.49606841353865927	0.0001964464252698426	0.30231241284881677	0.017254264981403953
0.4951292928280627	0.0001522374593531952	0.2998789833566272	0.01711934860815232
0.49681906796752956	7.520094713977358e-5	0.2976585664647714	0.017270863424645257
0.501782440035955	0.0	0.2966630748417852	0.017294629079494285
0.5167701371134846	0.0	0.30290118337777044	0.01806517240396122
0.5213530759230091	0.0	0.30310644033940337	0.01803939184695058
0.5273899830113451	0.0	0.3044400984682347	0.018641730379691527
0.5419898220448489	0.0	0.3107755486062055	0.019878999133310416
0.5626639596086818	9.393137948081211e-6	0.32286312006202494	0.02210544360583245
0.36530960776429144	0.0	0.1255488051232317	0.021430785967508942
0.3654256745035906	0.0	0.12789463463103173	0.02092369755672438
0.3675186550375965	0.0	0.13184855303910836	0.019007146416668896
0.3594961834765855	0.0	0.1315028928710374	0.017863484364785968
0.36251170148505424	0.0	0.13491833539996909	0.017581299567126608
0.3686884917770972	0.0	0.1393403272223024	0.01752042745872882
0.37438255348867094	0.0	0.14315867138813462	0.017639020902254814
0.3811277709618012	0.0	0.15045098561492506	0.018258409161592794
0.37823373147308187	0.0	0.15068963113880363	0.01776531457023511
0.3779210961735384	0.0	0.1526930509548772	0.017712127885568276
0.37817889715377206	0.0	0.15436380967157504	0.017990807738539637
0.3792318324924838	0.0	0.1564195332503352	0.018268825028180367
0.38397560227452365	0.0	0.1602442139316253	0.018631658878482307
0.3804703865166798	0.0	0.16101216777810412	0.018615256896882048
0.37389834961063967	0.0	0.16027615058756972	0.018330649008496028
0.3719024063606651	0.0	0.16143533931070828	0.01817669791326018
0.36903098269804896	0.0	0.16214235201743202	0.017927757548906076
0.3652435629568944	0.0	0.16236013916504696	0.017635969710400594
0.3619585704033997	0.0	0.16250899851171663	0.017323630252424557
0.36061085413282357	0.0	0.16332552957204502	0.017069128281905335
0.36231299946543594	0.0	0.1654732592293117	0.01695170796066699
0.36452986987603553	0.0	0.1681439256372748	0.016735585652744557
0.36697953935516253	0.0	0.17100792353917285	0.01671463035759489
0.37052116273571883	0.0	0.17458541041598874	0.016564239659493735
0.37338773561982697	0.0	0.17774947970583757	0.016448863354921652
0.37557947729102636	0.0	0.18089365461374282	0.016218637480135037
0.3769186001075653	0.0	0.18366611668414903	0.016053054083181955
0.3754658904835055	0.0	0.18470128145256687	0.015868144958708134
0.3710025509270992	0.0	0.18327330942776093	0.015598038120668331
0.3650744550522349	0.0	0.1806578395057908	0.015442231177482694
0.3582832587582616	0.0	0.176360714820195	0.01543515204815728
0.35064745939447806	0.0	0.17098699462185885	0.01547670355716967
0.3401893855243655	0.0	0.1637820800197015	0.015513875373003546
0.3305288782808986	0.0	0.15677334853132666	0.01554717062102812
0.3192528181998076	0.0	0.14945241760660477	0.01517154718709155
0.31357105522077217	0.0	0.14501082135445612	0.014875659088506087
0.30750457169735385	0.0	0.14025152946148503	0.014850928096325003
0.30027473952698946	0.0	0.13523627907116945	0.0147847659999999
0.29899464812045534	0.0	0.13473999490889935	0.014909239676645387
0.29562887761335577	0.0	0.13358076664156554	0.01457268959174021
0.2964725051806464	0.0	0.1324007039701793	0.014610928979769698
0.29657098186816155	0.0	0.13003451669836102	0.014711378169061366
0.29755684833106	0.0	0.1285325893371049	0.014699305654445362
0.3008576806465744	0.0	0.1278427427397745	0.014704513866354995
0.2983126783376232	0.0	0.12441724806376875	0.014590744835834979
0.29830498639844116	0.0	0.12255989587781634	0.014621193678241022
0.2944429621685378	0.0	0.11976396391232727	0.014570984275935776
0.28518502001904794	0.0	0.11444354079462293	0.014091741812900163
0.28379526217848694	0.0	0.11235059494132849	0.014092150417818583
0.2742986081156462	0.0	0.10751918815291742	0.014130178589215016
0.26388467401399307	0.0	0.10238479555969819	0.0139839796172517
0.2492296306441231	0.0	0.09527366902632876	0.013301224339106793
0.24266458893793805	0.0	0.09205952771803749	0.01325402142990971


==> maxvolnmf/figures/MinVol_moffett.txt <==
0.048866813096723014	0.07277175083344739	0.024325066835117055
0.053115349933102775	0.08160786095393172	0.026187961263245872
0.06276028895808186	0.09462563705839067	0.03111871823170875
0.061585397982559506	0.09813281469839337	0.026814271288037216
0.06745799534639609	0.10775718317224199	0.029275333273264082
0.07183233511075028	0.11596006774330056	0.029643271873955872
0.07685832375575603	0.12540198151787166	0.03156324342223118
0.08032446221210304	0.13327507000258054	0.031959843062150065
0.08338798201213055	0.14062557912673257	0.032706901042836106
0.08572362083748257	0.14711192926208835	0.03192180316449068
0.09044356188117758	0.15469555253741865	0.03185773343065484
0.09913064346538858	0.1630532805975187	0.03210695267792264
0.1121490667679465	0.1723591343073292	0.03374472086665427
0.12215996351575259	0.1806086372336838	0.03371491128680477
0.12888415345073856	0.18792364652229457	0.03326373311121568
0.13350122557426355	0.19590053991515635	0.033641007026802325
0.1329471407493688	0.20275293651951667	0.03328848670522105
0.12990896753028222	0.2091212726074871	0.031232085318706
0.12992017607777326	0.21592173072494414	0.027974168416076223
0.1318823914654266	0.22273456651344833	0.022619166696973423
0.13340390381911296	0.22986195319377878	0.01774888450944653
0.13386175567876835	0.23730532851219274	0.01613078167152141
0.13548190630061108	0.24477884725085633	0.014688885552302536
0.13824149755493592	0.2521899889436297	0.013790260700554245
0.1384719224864115	0.2588682990119336	0.013038987117272343
0.13947941614140189	0.2664263031997267	0.01169933663512119
0.14143060597359966	0.27685673215601625	0.010344810133874269
0.14477101321308272	0.28561306035388856	0.009587712863380447
0.14023556513245433	0.27584211706581835	0.009886557262811806
0.1418015951732217	0.2836374254653079	0.009401044976599784
0.14690392462386703	0.29208958955108644	0.00906976078406556
0.16613959123560898	0.304562469143507	0.008172620559111136
0.20896974727285025	0.31843033527841136	0.00718510701265095
0.2675784350860506	0.334851555697674	0.005718696573786727
0.3342907003854903	0.3503644385380366	0.003742701451873672
0.40568571217888827	0.3663080344505934	0.002378234413668834
0.46488113906857675	0.38137796998993817	0.0018625602754961273
0.5046903083962708	0.3941596567546156	0.0017604085308510508
0.5289984740439639	0.4068090313917942	8.594315935222067e-5
0.5413314880486413	0.4141026217664801	0.0007565038348255327
0.5469924485938603	0.4200276388375813	0.0020594020930417524
0.5541351867345369	0.42738360157929006	0.001987389808130217
0.56438689243667	0.43735119925840726	0.002483171408839364
0.5740622232683342	0.44733261304716787	0.002695127593201664
0.5813849235434865	0.45497122849066457	0.0020450014069488607
0.590011903464139	0.4640137399014627	0.001811675672655499
0.5962346958514755	0.4710938931563604	0.0014630064451261913
0.6021628508079315	0.4779253624357344	0.001890552149832447
0.6099781219719356	0.48611363549502806	0.002075545254381792
0.6155871595091127	0.492560130156087	0.0020139886227730085
0.6221902134874315	0.4998526413846484	0.0016628213087428094
0.626765887885789	0.5060816164150351	0.001964301516511232
0.6298353055839138	0.5110898066579591	0.0012019270594116757
0.628459561048626	0.5128038413058876	0.0011396249075235957
0.6363326702030302	0.5218119895814658	0.0008698670213652611
0.6418193621378764	0.529441995563726	0.0009889841077872041
0.6466994770355763	0.5389794478575759	0.0
0.6433168047916837	0.5429199950047199	0.0
0.6423029982660099	0.5508184611455577	0.00011753133878559822
0.6334442362141316	0.5526755029147493	0.0007447497969340611
0.6417694723293244	0.5639902383618249	0.0014039007544188594
0.6418969409823562	0.5666482343288939	0.0018597109099553785
0.6505656634495111	0.574929286651397	0.0019853327961069263
0.6600316452243354	0.5830040975779626	0.0020423937569525948
0.6711601785790634	0.5913974725325567	0.002367788708504666
0.6799178155275816	0.5975067902164449	0.0026566072349025497
0.6878286069117125	0.6027235190978414	0.002713077911929609
0.6949493866412345	0.6075668466382008	0.002811424952257999
0.7018772856929812	0.6129822324836912	0.002923545248718643
0.7062131866928765	0.616572311201335	0.0027889610673664275
0.7071821438593577	0.6181730315643285	0.002652460724595816
0.7087866583909926	0.621371468375043	0.0027756267064580624
0.7086224069425224	0.6238985814267747	0.002602514165878787
0.7095686198425525	0.6280396204908172	0.0024110268044146487
0.7053585013001608	0.6289306312232249	0.002819646206061455
0.7031379928546294	0.6328261665267954	0.0027832773018954763
0.6842940951427925	0.6250254263107012	0.0016108235063901702
0.6487048870586141	0.6057701036112085	0.004216558711839382
0.6723464982952714	0.6477807554002863	0.0022721290930610015
0.6371256965045566	0.6369217716403176	0.0032997515959252055
0.6286322448131746	0.6389995979864612	0.002735627839367828
0.6281510270578069	0.644088243413821	0.002267937561364521
0.6279657022853598	0.6488225531441294	0.0019455690001826203
0.6208819176512398	0.6463064263750512	0.0021888603780749983
0.6166120687085561	0.6438402050586586	0.002045062783628909
0.6185163626685152	0.6460652883321146	0.0022631434389360663
0.6301840664551316	0.6560749548605566	0.002141546533944221
0.6370910100393559	0.6604408440603416	0.002093883159459811
0.6459265588000499	0.6678807202408592	0.0020346878266584807
0.6493280948116522	0.6704834054721186	0.0017531193240077445
0.6522939278342631	0.6739988260891918	0.0015245035629506114
0.644260375414039	0.6700718392524341	0.0026123122016993776
0.6404128575642195	0.6668074380599236	0.0023966093564027585
0.6464030529574201	0.6739694365928419	0.0017817017175169169
0.6448326884440156	0.6744847203145703	0.0022351081923349192
0.6397306245373137	0.6732056697063589	0.0033483894328676066
0.634067961682269	0.6739043587150699	0.003574892074995274
0.6277824833400892	0.6766880869234861	0.0033551121670781477
0.6138910013574927	0.6745713811295149	0.003319942296872267
0.5828645943455686	0.6569759440726155	0.003898491139362812
0.5645462661127981	0.6561262718541314	0.0034443272390736225
0.5333937634678163	0.6360424279262692	0.004007599399540775
0.33146161437754507	0.6065288341037928	0.004722778113232071
0.3272705214416166	0.6017787435565148	0.004835650257542041
0.3253938583651585	0.5891767029323707	0.005099911428522931
0.33336855633229523	0.60402824300774	0.003961114920157702
0.3449227293208664	0.6183697399997224	0.003535803333049569
0.35684277311777607	0.6295925088712748	0.002906723135723849
0.3671433921377367	0.6364963934090307	0.0029595141882087176
0.37500411005585343	0.639348111660495	0.0025867496463202297
0.38326113470467915	0.6432955285064506	0.0024659485934545727
0.3911097906653532	0.6464558613684881	0.002418933150241766
0.3977968785792855	0.6476193981830667	0.002328386906088268
0.4074054749080087	0.6553615903359589	0.0020792863787995083
0.4180072353255986	0.6643332522464054	0.0019072574674705617
0.4251773883293886	0.6691255985048675	0.0018333622053162684
0.4331204583981606	0.6760265927037139	0.0014251362081203391
0.4439397363977956	0.6878660703385426	0.0012263301742576633
0.4526794182171069	0.697248401062516	0.0012790456674614391
0.4595200004618675	0.7044786071949682	0.0011014439708399869
0.46700690293625624	0.713198681648713	0.0008399465406220234
0.4716486712359027	0.7187489115494711	0.0006093106893933713
0.47203925395483076	0.7193253668999154	0.0008223771521055669
0.47001590470279575	0.7176410891770444	0.000695163463077463
0.4676447042213014	0.714814650109855	0.0005317879289828513
0.46237716051925826	0.7072799578298389	0.0006537129995421903
0.453529396732361	0.6965132623577607	0.0006374932604717888
0.44434272432711397	0.6864704543392184	0.0006527762900715616
0.4343440989402892	0.6754920306876743	0.000707385178593612
0.4241435753401897	0.6635493529802029	0.0007681718413039538
0.4192336369510072	0.660624620936979	0.0003883609350341366
0.4189777973084434	0.6656165012180544	0.00010244397038181307
0.4125927606951321	0.6616511152419483	7.474223360154047e-5
0.40226207663434427	0.6503451370474499	0.000697327169944579
0.40236082284668634	0.6545719700402414	0.0005371121731083799
0.40436028143220015	0.6586738656629857	0.0005724157134960788
0.3955800039807662	0.6396133294979195	0.0020350002192708284
0.23436422314819136	0.5391126804885289	0.0008881983355522145
0.2348942566038751	0.536172843687648	0.001073375900284345
0.2492897154623338	0.5343107779728526	0.0008484979373159642
0.24469971826837314	0.5169695427146045	0.0014273468149152257
0.2453002860823963	0.5085145416846566	0.001526899736386087
0.2431536964965842	0.4824343784871485	0.0024195795125446446
0.24486466813316227	0.47669046625456535	0.0027969841483687407
0.2474952763996797	0.47920952147519247	0.0027349753356769647
0.2505453091890792	0.4828352743850305	0.002763325366137372
0.2538113078427574	0.48856496433367935	0.0026832745954845343
0.2561031409668221	0.4919043809990289	0.002525936227284221
0.2586353880697836	0.49523795524269426	0.002374798407298592
0.26165872412709135	0.49916986097818716	0.0023882426799162206
0.26702747355546835	0.5069300248837371	0.002036451408802393
0.2710100876653889	0.5129184238603022	0.001995028911919045
0.275204802867818	0.5184736847021566	0.0017401558340452697
0.2785545542618134	0.5217331169918314	0.0015354887882420556
0.28065633238803295	0.5240523081589944	0.0014468028503121253
0.2822770817981447	0.5260768416942236	0.0013705922730369306
0.2812234658335291	0.523452992977209	0.001321880393907871
0.27352279329004653	0.5096013328634867	0.001329117148622371
0.22461860457236812	0.42743132585857274	0.002158365568434549


==> maxvolnmf/figures/MinVol_samson.txt <==
0.008454981244596189	0.051231643653845166	0.005951777558946283
0.011163919186326645	0.05827677547805602	0.009448064090672968
0.012655013565769471	0.06294023875907147	0.011847159675719223
0.01340860212688423	0.06640431041469794	0.013521336565264882
0.01314973681619002	0.06755494807109921	0.014064793638474979
0.013782309696809724	0.07085084657096817	0.015819009821870178
0.013911020000257386	0.0729805382785212	0.016938795044563356
0.014200618835236614	0.0753035755883218	0.018348024517571882
0.016987523606199217	0.08380615176143119	0.023165277803204244
0.017698853234104563	0.08764453456196114	0.025241843406869243
0.017913059678031275	0.09028613179161774	0.026570224711720034
0.016301968360368468	0.08830370450373781	0.02526686909453392
0.016664360558424816	0.09032114095556476	0.02624777358666591
0.018290501226350096	0.0955063562545565	0.028710694990691808
0.018579416152493963	0.0969941521137373	0.0291244131390308
0.019400889601094956	0.09968290432297534	0.03021043492335727
0.019643984251875968	0.10084075737963596	0.030458093159338107
0.020562952326902324	0.10411864229482912	0.031712471933434606
0.021494375796842196	0.10779816942849998	0.033049612833381245
0.022311076046293957	0.1111460704674509	0.034204968928493854
0.022563834660237023	0.11291812406681874	0.03458884064357144
0.022981198593779933	0.11518478285483502	0.035177193927723865
0.023349055703392897	0.11728165837876381	0.03566399263540211
0.023996510458894334	0.12011694768668377	0.036478802489449166
0.024389436932477127	0.12226405390031754	0.036895443093774384
0.024710746713871863	0.12373198969214404	0.03708448602093186
0.02586316421324511	0.12777534183970668	0.038335925936747076
0.0267647515992825	0.1306703797400644	0.03907400045520039
0.02783416522940413	0.13396806112260945	0.039931175092157156
0.028219959428657713	0.13434408968239256	0.039672098974593416
0.02969828002452913	0.13748625157252894	0.04084848867978877
0.031228840014250737	0.14045826956259833	0.042197013925428746
0.03250963231793731	0.14257646604038968	0.04343095781721136
0.03315134240957605	0.14292814030140966	0.04423029618516561
0.03383650280440648	0.14346478452791553	0.04562229558356379
0.036111579928313	0.14874924023208325	0.049785665983579946
0.03786707619843888	0.1527736460489503	0.053956120780761375
0.03925503522099721	0.15595640702907607	0.05813636913416111
0.03991373748391199	0.15732888234912032	0.061826680285799976
0.04050731037571902	0.15887053115596164	0.06555008495603205
0.042138287661946695	0.16365869863932006	0.07071966062698233
0.04249150869450428	0.16500035205989702	0.07368584592396484
0.04338949822541965	0.168035090940908	0.07712449920926623
0.04370033342459143	0.16963025979221838	0.07937103512272915
0.04394557010799969	0.17100873385877244	0.08119762506275688
0.04410284419978509	0.17244537198865875	0.08291615090579041
0.043828041418923845	0.17263011693650002	0.08368885861897905
0.04386146262495512	0.17407040595006792	0.08469469602732631
0.04414682360400699	0.17643400565404502	0.08545909518483846
0.04418333453717351	0.17798713969654598	0.08509468547924587
0.0442535992786185	0.1799185379633459	0.08436135548412525
0.04362102029344603	0.17988203375945477	0.08213982999621593
0.04307393084137654	0.18051078900305603	0.07989809681762888
0.041833465031031844	0.17908115055261167	0.07650534211215539
0.04058420752363921	0.17780678683931328	0.07336017177974125
0.038897331603805436	0.17536697180145197	0.0701650331002414
0.03741726965264932	0.17404928961180105	0.0680335285787216
0.036551227383080406	0.1753536889720044	0.06748199268174866
0.036868024150694505	0.18170967177523192	0.06950885919941303
0.03701921088978094	0.18832044272665063	0.07180964747111461
0.03627541772946026	0.19278580318196933	0.07332857745286388
0.03472022197265284	0.1952607536492548	0.07407773362674448
0.033423714081011566	0.19881014014294077	0.07528056507175437
0.0323477539121764	0.20184241511309237	0.07594558898148307
0.03177424436631956	0.20520509172807444	0.07633244727623377
0.03184879510414795	0.2102595074507194	0.07701144284916185
0.03229663723711912	0.2169504966089734	0.07817801461765121
0.03206258821951206	0.22019792031595048	0.07795177189416497
0.031782432002098494	0.22317475797790448	0.07785540374443914
0.031965513095662895	0.22834221766271187	0.07896238723644236
0.03236920799527177	0.2346797836081835	0.08080117721561034
0.03248175592300829	0.24000639876391694	0.08243308083373165
0.03183610116870503	0.2416242053442587	0.08241905258023036
0.031238205372155825	0.2436546896853518	0.08223039369251364
0.030644315188692997	0.24582425620137946	0.0815763893548734
0.029954710009534976	0.2473376185149456	0.08039958452302119
0.029545374945684835	0.2502635807050717	0.07966247489155522
0.029034598169374058	0.2525865904502223	0.07884067494471265
0.028797082434219873	0.2569417735803762	0.0792004663511604
0.028450445457777564	0.2637750832291353	0.08029393482423834
0.027474609033337545	0.26842030147805473	0.08047204450755671
0.026210005731146745	0.27284103612920196	0.08014460665410669
0.024789615197074667	0.2743638000689406	0.07899224771160537
0.024097027229719382	0.27836744809397607	0.07899935984233548
0.023817574205391965	0.2817808722960588	0.0791510066844354
0.02410108679261492	0.2853645957121617	0.07965264394236621
0.02492791967429417	0.28961162253867656	0.08074646288924252
0.025906730900294248	0.2918233828476791	0.0820088271778231
0.028125452518620038	0.29923436151831356	0.08723449092705114
0.030145326513049478	0.30723339890676754	0.09535903129354514
0.031561736411134085	0.3142483057136622	0.10674790123407601
0.03115800020023412	0.31631270036250775	0.12011610159583418
0.030299187485595205	0.3188151096534875	0.1384258668423733
0.029458165755768227	0.32720617305930727	0.16330769662017097
0.02825018898494031	0.3362276149604837	0.19136461506836008
0.026440818989276575	0.3450333230177474	0.22084435566547908
0.02408989256033241	0.3519979417378793	0.2503968353830632
0.02116019805559351	0.35104791385026163	0.2743629244724447
0.0187170504921823	0.35518419992176087	0.3061542928153311
0.015555096539225034	0.3522192705213746	0.3307178997071003
0.013015715888084978	0.35915410559420113	0.36574694914124994
0.009867166358660905	0.3609899759750464	0.3960600217008975
0.007311817313509513	0.374076746609849	0.4389907144032944
0.004486422372213463	0.3854158516195535	0.47867955097808473
0.0019411621416147258	0.3977702072123012	0.5196834818451843
4.609273976371215e-5	0.4076955553030705	0.5563350403165725
0.0	0.4170125916399532	0.5881922608467548
0.0	0.42212017096350585	0.6112401400939564
0.0	0.4280608034695191	0.6344664419748297
0.0	0.4300080444422063	0.6464637779119451
0.0	0.42313220610596436	0.6382148927283503
0.0003642694557416991	0.46523484841430823	0.7033037918706461
0.003417173506254586	0.5005192143268518	0.756112173681515
0.003386973479729499	0.5284315415660364	0.8040114321251552
0.0	0.49265155045418374	0.7521568863042847
0.0	0.4681014543260584	0.720731071554349
0.0	0.46143754673732956	0.7118723984986176
0.0	0.46642134253854145	0.7193310882020321
0.0	0.4693492803623225	0.7242585134867456
0.0	0.4714876304537327	0.7248261986033953
0.0	0.47258120143174015	0.7273183979271978
0.0	0.4756109723887344	0.7281759077925458
0.0	0.47812221552871487	0.7330002936852748
0.0	0.4812957798264689	0.7350652737040825
0.0	0.4825377259375505	0.736833512279229
0.0	0.48625508328817724	0.7412036355207107
0.0	0.4893160477421883	0.7428453087130141
0.0	0.47989223597485836	0.7286927021536654
0.00028084163011170233	0.4761844665171918	0.7146690574111507
0.0006246170223926092	0.47163797017314735	0.7116993564904529
0.0015219129051987584	0.4812646588069998	0.716895461288912
0.00041077536628831803	0.4846055423139624	0.7286676896583907
7.830574523659271e-5	0.493557619727181	0.730745158063963
0.0	0.4959979052240139	0.7430511681393368
0.0	0.5070353078006548	0.7494976592683482
0.0	0.5090560962922211	0.7633001214722871
0.0	0.5238294130150358	0.7739917717512541
0.0	0.5239786391061069	0.7854534655363485
0.0	0.53486457449446	0.7899818248949364
0.0	0.5326098590563838	0.7973347439483353
0.0	0.5488224616664924	0.8072323523452258
0.0	0.5467969682776406	0.8122425988728205
0.0	0.553464682537152	0.8111093527251612
0.0	0.5427776983213837	0.8032839532407096
0.0004332974272605584	0.5544653256992385	0.8138777660721667
0.0	0.5560977380381684	0.8188491715330074
0.0008755081826632769	0.5556077297642923	0.8177223666795164
3.054681128703951e-5	0.5533537123772977	0.8084402590789028
0.0006078497072640879	0.5467728928710687	0.806043722911989
0.0012209825856090656	0.5596680403109882	0.8097441860018483
0.0009025293251117652	0.5509533207346646	0.81168033296397
0.0024519229312997422	0.5623222556233746	0.8087467651449609
0.002106983779013573	0.5485995960658413	0.8009471130006203
0.0055107417634144866	0.5492503897803882	0.7811962769777975
0.008332173100516649	0.5402454170404973	0.7664629900642977
0.010988828609346442	0.5450054825408692	0.7624202114711154


==> maxvolnmf/figures/MinVol_urban4.txt <==
0.025313582160410405	0.08190004140743021	0.008224100901102635	0.21534911637113316
0.027557631214346196	0.08254974523898441	0.008309724462432208	0.21729445132745556
0.03327985529358061	0.08431285172234797	0.008796934473939488	0.222509630430581
0.025869461594837693	0.07989458046760133	0.0077168086572971095	0.21075157580011614
0.029414689242046273	0.08176651708541635	0.007909392985736823	0.2156308543405151
0.030986723332432624	0.08313675189904887	0.008042535992444928	0.2196087455532021
0.0326322844702653	0.08523106040381398	0.008224422469732956	0.22548464222644618
0.03670439889644574	0.08765550723494514	0.008471354603351315	0.23167311518167102
0.034811131563554865	0.0874421107310033	0.00824883406350378	0.23176585085932372
0.036294188751556905	0.08795727897308381	0.008199850385213576	0.23294494806794633
0.037056069310783424	0.08864133112667295	0.008186271796486212	0.23492515595643054
0.03956521865058715	0.09001774323588364	0.008343198971519418	0.23868933274540788
0.039025737620783485	0.08997171733187105	0.008218474063353902	0.2386251593753113
0.03918559073022745	0.09096519692032796	0.008185346215266696	0.24158447204419145
0.03791024534158572	0.08971575024098509	0.007906202039054408	0.23795428579275102
0.039402729358536996	0.09118950700180235	0.00808067224598252	0.24204039145926326
0.04038177191555148	0.09156989453808294	0.008037593058324724	0.24312505414138166
0.042028093946350785	0.09267650861141857	0.008167653268065116	0.24608474736564812
0.041370056781745185	0.09242218635036743	0.007995671613537585	0.24533453618497494
0.040064767393690054	0.09249352752396249	0.007755125242784201	0.24556141281775778
0.04216076144201705	0.09385886280403712	0.007925026347381282	0.24934320964672071
0.044112000548111555	0.09535713703145282	0.007995646938547167	0.253433338503374
0.0441106116510518	0.09529242458173687	0.007799827413106251	0.2534718105843755
0.04624907070204499	0.09668821428179278	0.007819498990490371	0.25782399241477705
0.048659568615277864	0.09722366315650427	0.007767309792076821	0.2600871098424658
0.05429176565165585	0.09888224350970072	0.007927115287678598	0.265475118819047
0.0589879343020672	0.0998269869377872	0.007807041592905828	0.26965391623354046
0.06633954279953554	0.10187475363158906	0.007981181873421337	0.2767374046154723
0.07331804177859493	0.10470357644001291	0.008152044502013596	0.28563282461025485
0.07489887291579098	0.10467030147350612	0.00785358333083599	0.28621606348275047
0.0777111757227645	0.10664331446362589	0.007900451293907542	0.29219248295234806
0.07842489379962096	0.10789566414216534	0.007755009595484575	0.2958764055174146
0.0788668202831682	0.10959781148458897	0.0077212104943759205	0.30058920443706927
0.07735767908860984	0.11129441693596374	0.007694007589744472	0.304661845744446
0.07367175036995152	0.11297608304426103	0.007633772906746874	0.30797286033230664
0.07079872745962423	0.11584662712330733	0.007758215382013493	0.31435374608376043
0.06757500762596377	0.11750360788391506	0.007720876159094716	0.31770782650088814
0.06576328707122953	0.11758622815412482	0.00766090724996588	0.31724183886441726
0.06562788152085514	0.12039674396093969	0.0077390583011753096	0.3243338036945465
0.06471814462318569	0.1222298391080177	0.00767657308127477	0.32856942108971343
0.0636436992954531	0.12308321334344695	0.007621077245348493	0.32970779380557913
0.06168634020896308	0.12428383131018585	0.007592033101506936	0.33217575552984
0.061074100101849334	0.12543107238681211	0.007536381048400889	0.33473064691864135
0.0669116489499746	0.13095504291857685	0.008155233952518257	0.34868624227114176
0.05561022403873853	0.12727653821194757	0.006915462631573958	0.33808833307354735
0.053529406204804536	0.12645696662539246	0.006886394853771157	0.335099823500881
0.04992730288935771	0.12823210084056388	0.006735202371945022	0.33870812026142166
0.04756297180208865	0.12878697475679401	0.006590523497512322	0.3387761510874643
0.04654661747796822	0.128678471607559	0.006359264489110259	0.3383015966400996
0.05317501069025306	0.1282720165477399	0.0061180423952281685	0.3388651134265044
0.08011762270737732	0.1307302676494193	0.006196013600510003	0.3519295448617299
0.1251482223989303	0.13248313204331122	0.006239902539412198	0.36799479164775895
0.16808648893710343	0.12687587895024918	0.005994986020466284	0.3672564098108492
0.24264058228074936	0.12690631873453426	0.0070894290598974095	0.39124399735858667
0.3044073308668204	0.1286985268494297	0.008077898472563476	0.4141389720975694
0.3288930799592593	0.12491641424742117	0.008149332154695668	0.4124235409536267
0.33376134395851276	0.11974836802582751	0.007906846106402198	0.40216295103764266
0.3679676024311437	0.12915781878110266	0.008832057727909966	0.4360918131699123
0.36214907400747276	0.12626699177424922	0.008421242369912966	0.42569653823173625
0.36702916160038873	0.12702771789072098	0.008343131541067722	0.4287920939071868
0.37139994663983156	0.12798359007151733	0.008269488930168798	0.43152438276540284
0.3811385718083351	0.12948526527716586	0.008273385326776315	0.4393996345791757
0.38965058649231055	0.13182402440220967	0.008384081180484185	0.4470221638490519
0.3894923159656741	0.13145410894580103	0.008236605720983808	0.4443598489196654
0.39739562999044725	0.13325242053430641	0.008279836325285618	0.4505210056717496
0.402252602966751	0.13447034833370203	0.008325350887227178	0.45418940267979324
0.39926631260992607	0.13358189404190457	0.007929671102706839	0.44953354045061333
0.3962502957972102	0.1318299516600362	0.007539804536958141	0.44464006658482635
0.39869340562289723	0.13174315500981137	0.007321386196349518	0.4463006062586904
0.3858121611377507	0.12815308810588938	0.006836616128678015	0.43089894154625535
0.3811467575317126	0.12863365599133778	0.00736212720380206	0.4300393076416606
0.39974118110919427	0.1418745718156833	0.006706978760996591	0.46925353673765596
0.4040895499712964	0.1447290949894303	0.006693376153840295	0.47404346736856917
0.40711841118082703	0.14455192775155515	0.00654566881788697	0.4735145737571871
0.4133105919833762	0.14433235017775878	0.006426883906277721	0.47439334899694513
0.42250864329522836	0.1452430881611924	0.006648912228884229	0.47901385490253395
0.42576555608607963	0.14455121552780664	0.0066401526181532385	0.47758650638130073
0.4331703364341984	0.14633129700919917	0.006948248801542571	0.48315500154967267
0.4369211407554862	0.14757392693194965	0.0070896216185618345	0.48622605403753905
0.4390543284435314	0.14782126523151004	0.006662803483696313	0.4872906304683376
0.426479954026548	0.14366708085872673	0.006226452274830747	0.4730881890070125
0.3959274285981994	0.1399210259242546	0.006404871260025684	0.45650687747763075
0.4099680005913638	0.159599720337445	0.005666371274080876	0.5075346280565972
0.392996007182106	0.16140763997917834	0.004713734378953673	0.5070278687884271
0.3850842929802845	0.16054333657007355	0.003635495684792001	0.49808028773443846
0.3843273878680302	0.16190591305477947	0.0035359426002597874	0.5003519292001043
0.38665748357874624	0.16289221204798676	0.0034984840911763595	0.5027233366369867
0.3953983256733815	0.16472675592467714	0.0035278141118161794	0.5086018446195557
0.4039449780655045	0.16604414426400355	0.003772078585221257	0.5130404063366407
0.4085874473647971	0.16560600107411846	0.0035135822227352997	0.5127729092849177
0.41157414302008793	0.1649145352551068	0.0033350858233511136	0.512451810228218
0.41447601669902573	0.1666959547284686	0.0033963599290971554	0.5165867205661873
0.40377834047940153	0.16405261258607148	0.0027961939319015735	0.5062936248161574
0.38565048060620555	0.16187735537500747	0.0027366020617267573	0.4962099375513417
0.1332177834930399	0.17457194690994027	0.000996150272144849	0.457470072759101
0.14490960288506743	0.17555133078721522	0.0016533519698228047	0.46184995595351314
0.15192540590198397	0.1768114678553049	0.0004735023572436074	0.46405663952518483
0.16426697698023826	0.17808064545871644	0.0	0.4689030192096137
0.1761210627601097	0.1785429480865562	0.0	0.4723281670514451
0.18648491474430595	0.17829531589098915	0.0	0.47420946231974825
0.19720476877660068	0.17857681121462315	0.0	0.47728811134858057
0.20842382457203815	0.17971674433806184	0.0	0.4825915620964992
0.21861455449382683	0.180084864023222	0.0	0.48569138244801335
0.22757659321113188	0.18062426035896598	0.0	0.48891668424074214
0.23779381486653448	0.18186088837222278	0.0	0.49435207471784576
0.2491296310928891	0.18464245419725175	0.0	0.503499537672013
0.2564164281895934	0.18570973215742148	0.0	0.5075070404210577
0.260349820892133	0.18537223382598259	0.0	0.5071078763508904
0.2594311092587624	0.183518754334681	0.0	0.5019980003244039
0.2559615326408653	0.1810073643921695	0.0	0.494818082666634
0.2559934875097126	0.18261532462545868	0.0	0.49862709287490586
0.250037515160091	0.1818483380220402	0.0	0.49576791678246346
0.2453764303964817	0.18233120483641885	0.0	0.49580340792004607
0.23765392792495074	0.18089330980922183	0.0	0.4904468338488119
0.23060935241990133	0.18040269067411904	0.0	0.48837932456734073
0.22636155975094263	0.18056425179333116	0.0	0.48770633330587154
0.22059549857290683	0.18111977337368892	0.0	0.4875237988902793
0.22170411779022176	0.18358191705514174	3.276484813598946e-5	0.491673593826568
0.06418137937945619	0.16307902448331515	0.0018382503927902593	0.40156276197273405
0.06299591225969754	0.16118849915679756	0.0009479273737527644	0.3960063801584581
0.05767820932995669	0.15684261574286376	0.0	0.3845822864568969
0.07540816150390749	0.16896658816490595	0.0009105194052136524	0.4189721283423893
0.08438696447714401	0.17790740608751318	0.0010994423177588318	0.44266975556770927
0.08297162765546345	0.17633479090825727	0.0004796864440582531	0.43788950809208876
0.08154606855661732	0.1754523254133524	1.4997923000126401e-5	0.435201389446156
0.08166594614410194	0.17502158991221353	0.0	0.43469911563558505
0.08431677963353026	0.17745665190130047	0.0	0.44197943288074315
0.0870090942682356	0.18068191570708875	0.0	0.4508962734146938
0.08948495077329277	0.18071467419861997	0.0	0.45112296287547604
0.09182926309902653	0.17859295223533367	0.0	0.44633796865068526
0.09413505449884756	0.1798047098459321	0.0	0.45004149872451016
0.09399431081561445	0.18405278512776138	0.0	0.4607441026824561
0.09765859032462383	0.18817572743424998	0.0	0.4718461207295777
0.10257534690558387	0.18929470230965215	0.0	0.4753493708018235
0.10740348366374693	0.1810855741644559	0.0	0.4556035098888194
0.10755686107806982	0.18288520714339893	0.0	0.4604349503023517
0.1107314784611623	0.17988614916691206	0.0	0.45351093669372866
0.11626912294397881	0.17697353753629255	0.0	0.44693010105902614
0.11837295683979503	0.17818298740984229	0.0	0.45007483217918137
0.11799742969122907	0.17344512644813542	0.0	0.43843997973763593
0.12002985673461056	0.16999876564253452	0.0	0.43014582724573525
0.1213709639293542	0.16907296979663528	0.0	0.4280148187212402
0.12013968245795852	0.16992432760160794	0.0	0.42998996153892033
0.11902203685950302	0.172082970697052	0.0	0.4352288645760348
0.11586386950206004	0.1753965893765239	0.0	0.44292314549279904
0.1088526950705745	0.17936303410297322	0.0	0.452046498131371
0.10446267757578614	0.1803072700866102	0.0	0.45393939991380244
0.10042911443179248	0.17179797158604368	0.0	0.4327964790138784
0.0927175699025506	0.1634215642489898	0.0	0.4116815106698706
0.09303313990953675	0.1599096286851663	0.0	0.40268441220392787
0.08618143598338926	0.1587868072719277	0.0	0.39910833419559133
0.08295276819489289	0.15433062693457233	0.0	0.38794193719535475
0.07949431615789675	0.15169592665890727	0.0	0.380650831449132
0.07461653671996822	0.14898881828927474	0.0	0.3730329412970645
0.07557427657122229	0.14843249584156912	0.0	0.3710659476939394
0.06931147896839426	0.14545814982127256	0.0	0.36238945862837657
0.06311810488881658	0.14350689205596132	0.0	0.3571661175576961
0.06013813168343306	0.14957599965525123	0.0	0.37172907851047204
0.060235565128993813	0.15279305730803588	0.0	0.3784041249303407
0.06064702399678896	0.15498540736185135	0.0	0.38361800834932297
0.06322002032758868	0.1522142861269534	0.0	0.376743773200802
0.050867137060690806	0.15810561665467218	0.0	0.39034142990460646


==> maxvolnmf/figures/MinVol_urban5.txt <==
0.014338536436095992	0.10775267699691997	0.009029606877762065	0.045558346143840134	0.240343840436741
0.016698479135924024	0.10838463507986139	0.00905278118031459	0.046770263163205684	0.2421947990714546
0.02316830995385785	0.1103189481080469	0.00975549543533064	0.04916765072391969	0.24704475854250338
0.01508346641251125	0.10489328625297582	0.008203100394781823	0.04518298334577039	0.23519864947860405
0.018736805071163435	0.10665083540547825	0.008509260765784933	0.04743454159538159	0.24020807921829845
0.02038877283817038	0.10840996286469473	0.008655700663030768	0.048436557544947516	0.24444330495355926
0.021953174228611757	0.11104847255208655	0.00886733093502051	0.04984200572290149	0.250854508202053
0.026076662299273995	0.11332218462146351	0.0092801024882378	0.052611302017507314	0.2572893357111771
0.02398489464302626	0.11351404372731773	0.008833990128996735	0.051734157686314855	0.25772514162226146
0.025454263206127717	0.11357387142436666	0.008839736988941355	0.05276193254354601	0.2589268415234338
0.026179129757561967	0.11432219690577962	0.008802505502321319	0.053372794316702825	0.26109253180417236
0.028825751018297263	0.11573883414682931	0.009041449364146574	0.0548651221011258	0.2649657158662136
0.02815425008073168	0.11567960551862182	0.00883759063076816	0.05474997685695392	0.26503266552214394
0.028155840938061956	0.11702828004305302	0.008706678687493313	0.05525024684097523	0.2684002475487523
0.026752035131947675	0.115168856085479	0.008377425513592822	0.05454231019712954	0.26459390533285315
0.028281556964410873	0.11703664692986267	0.008592656352219688	0.05560261810217997	0.2689573829646694
0.02926164923604898	0.11725013928199965	0.008542643130643407	0.056233985974429974	0.27009472175969995
0.030972384030332336	0.1184460431940006	0.008748056061449981	0.05728697397119117	0.2731897412447148
0.030173120987683544	0.11794631058225138	0.008529760522108043	0.057118993055999566	0.27252265548801463
0.028574306018792996	0.11795305318857355	0.008187991573330082	0.05686791499449808	0.2731056749522148
0.030785303416403374	0.11949345326066356	0.008432106390279201	0.05814252438401345	0.27703975028109584
0.03270379015428632	0.12107681571621245	0.008513197772285378	0.059606361455931754	0.28141697822556927
0.03265787056470432	0.12083738168848228	0.008232546147648744	0.0596716524991706	0.281545181168553
0.034909237847614856	0.12256582911824754	0.008174036487819015	0.060920874834943406	0.2861670437264974
0.03765444265762157	0.12326020708201656	0.008004346872292826	0.061791542859387275	0.28835736557134956
0.04395776972182847	0.12511417806802047	0.00814606255511389	0.06417919867269092	0.2935429539789637
0.049284388975582016	0.12644862160324488	0.007724854955849484	0.06587039680101635	0.29755007649160325
0.057581385561208745	0.1289889022025484	0.007769142838935389	0.06880840226894963	0.30434261962818626
0.0652161660986994	0.13234570226093778	0.00781618109146476	0.07218322982060452	0.3133034785460469
0.0669984313747091	0.13202402784431558	0.007356172251604231	0.07274913797900388	0.3138263349719428
0.07001236662539603	0.13450761846705056	0.007323455708858765	0.0743842439860777	0.3201460561384437
0.07053167790239284	0.13591235823946643	0.007032111461694825	0.07536228300259619	0.32430212483952187
0.07071132652744491	0.13792809829207148	0.006930830117256358	0.07639452255090975	0.32963225686979786
0.06850369123432187	0.1397945724025765	0.006886055777179254	0.07708020270090261	0.33457846481518894
0.06372012090752174	0.14149270372380046	0.0069080662317677006	0.07723357713686389	0.33906217620928003
0.05976611117867957	0.1446510304534759	0.007234627690275288	0.07807714694527822	0.34684732120131495
0.05556011645859475	0.1464031061266924	0.007248752221040186	0.07831351870572803	0.3512608578525168
0.05327079264277471	0.14608249843196155	0.007268188301805416	0.0781775124442495	0.3511120228928518
0.05256579943579471	0.14932721669189022	0.007396691909955564	0.07965794185201827	0.35924806139873106
0.051123400455284816	0.1512927302131478	0.007357019196254949	0.08051241752833328	0.36426994097153315
0.049533400682417204	0.15156982826588275	0.007500985123152507	0.0810756737052009	0.365875368265512
0.0469674680307737	0.15278447865972503	0.007558546779742497	0.0812835719376029	0.36907541974084945
0.0459532516554472	0.15382084232630333	0.0075656768635532085	0.08190074320079438	0.37216966286936015
0.05172936392041788	0.15978834225219074	0.00861700806693837	0.08652913805810046	0.38708010910955154
0.038964867531713715	0.1551940178392387	0.006930460199186305	0.0818748235838345	0.377265337800468
0.03669000443325696	0.15374513697531966	0.007136325598228104	0.08097922233213181	0.3742358088038027
0.03219459835231415	0.15560874972336364	0.007122780297607195	0.08090254999862316	0.3790436385029766
0.02926191968937484	0.15544173129427874	0.00727129292138123	0.08081465511445833	0.37966594812272253
0.028051177125693876	0.15499974033907082	0.007021612710494466	0.0806168308991957	0.3793899146259947
0.035659136381319345	0.15406257767843481	0.006472525951781555	0.08264696541349448	0.3790449316649815
0.06686296740625913	0.15750946502945007	0.005595420067635407	0.09111937309263171	0.3892978210407036
0.11989322398980586	0.1607347330935934	0.004122866072135722	0.10344013859122325	0.3997124177926968
0.17254537560259697	0.15609145814276318	0.0022095561279452756	0.11017722098316435	0.39099389317188354
0.2639189881378431	0.16146102419346256	0.0015513755927595782	0.1240467572610145	0.4039074539620365
0.33927475050468114	0.16700773624603188	0.0014109934760862383	0.13692733574706192	0.41803094857913004
0.37032468358153103	0.16375535602845667	0.000980789923200862	0.13936767123214797	0.41119171583275704
0.37769902546583817	0.15830686516359202	0.00045929777703554637	0.13696202192940005	0.39834389250598395
0.41797933288080014	0.17131478320754912	0.001049598014727583	0.14827909764398395	0.4304620713368609
0.41090938695377077	0.1663382223415446	0.0007627865234224106	0.1466835504854767	0.4199334929850759
0.41648452287257887	0.16700890882812586	0.0005515011993130095	0.14850046499047637	0.42265597306577996
0.4211143214756664	0.16740261082268976	0.0004480077708679178	0.15077133576232457	0.4251962189430742
0.4329865944782172	0.16997263272207339	0.00019584399071853487	0.15298571135657363	0.43232315753712225
0.4428368182607699	0.17273633647601205	0.00022197068948897353	0.15624793644721427	0.4394575484159442
0.4422379066431468	0.17100896230733828	0.00023369935996233593	0.15705512024477167	0.43666803206833504
0.45118955500196944	0.17284147057098168	0.00016771339330908007	0.1602281755805932	0.44236270009066253
0.45664805030220434	0.17382401145047713	0.00025229033691141	0.1623504566753981	0.44574773837766635
0.45231942307879136	0.17120888972979584	0.0	0.16276019032399192	0.4413200954689631
0.44868702773777425	0.16858042252388708	0.0	0.16144374184254565	0.43638909606965004
0.4522643383643352	0.1688447662790916	0.0	0.1609096462605931	0.43775952805093876
0.43649966599103174	0.1618930914074136	0.0	0.15810727185992868	0.4229878407987145
0.43061116828297463	0.1623895813535744	0.0	0.15776579792461162	0.4228991361870117
0.450113126859632	0.1780406506666363	0.0	0.16893703427058526	0.4645588213503253
0.4534338115223324	0.17929279952070343	0.0	0.17405069877825244	0.46964563259789743
0.4567113951020979	0.17824507634591796	0.0	0.1753929133744263	0.4686230666533554
0.4640293312272207	0.17763644040283047	0.0	0.17699601536102064	0.46850383356032205
0.47505109413791596	0.17878454965675433	0.0	0.17954369869289438	0.47206531175496885
0.478991008035404	0.1774927327245893	0.0	0.18024989649863826	0.4698929198171229
0.4874719822004846	0.17922497951815575	0.0	0.18328598927966044	0.47502314160104925
0.49143185249383353	0.18000637763646293	0.0	0.1854835087627837	0.47803695386545886
0.49336506463360336	0.17952075855571586	0.0	0.186833018937271	0.4789899816328066
0.47883269881542256	0.173180282039104	0.0	0.18219085952116573	0.465378241820276
0.4435699783220618	0.16896531770373666	0.0	0.17209252634059347	0.45199856132561045
0.45496083177155056	0.18996033715953373	0.0	0.18825009719375166	0.5085866024589706
0.4339858389416562	0.19004434287172164	0.0	0.1857346457091389	0.5116297590526512
0.4216590178502204	0.1850226823665172	0.0	0.18793821905731717	0.5036553222439293
0.42012818343446084	0.18578545626247048	0.0	0.18916911409559162	0.5065991658015143
0.4225086893499168	0.18647489504563736	0.0	0.19068712613038497	0.5089847081585196
0.4323043952963106	0.1882278253147867	0.0	0.19435684721633276	0.51416392832682
0.44207535912683554	0.1893742030287127	0.0	0.19765475655303347	0.5177704468819152
0.4471880549966988	0.18823528740069367	0.0	0.19924545322825088	0.5167137485044774
0.4508247381289795	0.18738139346078167	0.0	0.199508685187427	0.5158206337451128
0.45361961909133136	0.188858034435128	0.0	0.20182060271891197	0.5201907071088517
0.44045290344857685	0.18431103404480964	0.0	0.1991248893218729	0.5106351821902474
0.41929059983394895	0.1809409737116184	0.0	0.19372499356413345	0.5026412521077747
0.11815920984902946	0.1859191783515826	0.00426921458691561	0.13684825139076806	0.5060728741484234
0.13151702564864073	0.18633559273980205	0.005122954362668665	0.14092524185472666	0.508987619906392
0.13869523790456822	0.18570989544870645	0.003301013435312822	0.14557496993678531	0.5108374973725108
0.15239334781977748	0.18640843074754496	0.0019165813910177285	0.15075848629128105	0.5146935698246999
0.16595864272533897	0.1865051002240735	0.0010409501053569204	0.15489546360959083	0.5168225170251992
0.17808651586965774	0.18614027427091087	0.0002504430797698863	0.15788748187704058	0.5173158800999197
0.19046001256688896	0.18630238061730503	0.0	0.16121792381527808	0.5189792705445084
0.20327726519325232	0.18749902063623758	0.0	0.16503015981899835	0.5230538863929517
0.21516334885173455	0.18798499353819303	0.0	0.1679417687784036	0.5247537457706802
0.22522795727532738	0.1882634171032292	0.0	0.1711538968403206	0.5269050731197864
0.2367596002687677	0.189549870625	0.0	0.17481949804809338	0.5313519623041145
0.24927998912576688	0.1924465156397239	0.0	0.1797610105977845	0.5398768698226029
0.257303879336317	0.19325089269962198	0.0	0.18278486634926744	0.543277180005094
0.26184592613855806	0.19263186273535254	0.0	0.18388795270361818	0.5421886256696345
0.2611007364168188	0.19042203641013605	0.0	0.18273996122755373	0.5364792262365518
0.25769987090906377	0.18774602531233153	0.0	0.18022643661923513	0.5287738891868491
0.257328991795043	0.18921941065943368	0.0	0.18133353710644604	0.5332367514508435
0.2503912995744821	0.18809564555712333	0.0	0.17945221060669142	0.531098312416266
0.24483503591337633	0.1884051381786679	0.0	0.17852851769273137	0.5320445039810416
0.23630271407149372	0.18679478683559786	0.0	0.17540070129681656	0.5272442269328502
0.22810425815440533	0.18599338793584913	0.0	0.1732238377974171	0.5262293007714245
0.22332882962929348	0.18620989321621345	0.0	0.17185119830310028	0.5262496278615806
0.2163570211655966	0.18635503934813216	0.0	0.1708377484008535	0.5272342141884999
0.21697857359454445	0.18854574125682166	0.0013406914627501986	0.17265907423302176	0.5316676625803154
0.04117999177614285	0.16772726469308538	0.01210040032551347	0.10894839592612061	0.4548317623524437
0.03944897214395319	0.16409623240655571	0.010761703546501026	0.10910860111098128	0.4490945234500881
0.033493068275245876	0.15808101617027367	0.008867307648075425	0.10658548800581305	0.43739630274019164
0.052414502948401304	0.1728132922831274	0.010487139144359815	0.11669963999533678	0.47344111610670986
0.06117158506629896	0.18229709226087457	0.010938481529629656	0.12412647395822718	0.49917944807992054
0.05948941548723892	0.17938679013395753	0.010124903794725098	0.12377517312155856	0.49419385767261576
0.05778224548661375	0.17756520952478644	0.00957038395470155	0.12344111445001671	0.491571895372776
0.05812297226999659	0.17699743651025254	0.009287853941885426	0.12312863159229039	0.4910646205101842
0.06106564030071481	0.179984825759458	0.009412006561065885	0.12457410711234451	0.498931281652764
0.06376398508122837	0.1835037648261284	0.00934373940260866	0.12683361597947046	0.5087938981046527
0.0666077980125017	0.18315044253004625	0.009269555910237485	0.1277769471986548	0.5086767966665673
0.06976250967047326	0.18084865203355177	0.009178234528656157	0.12733128441523597	0.5026774654278067
0.07225127694193698	0.18205031722300472	0.008865571616261213	0.12867638204135376	0.5066733429370274
0.07107297375321543	0.18579266963725974	0.007829331583614211	0.13163192486499548	0.5196576069863341
0.07445334403270233	0.18992909849126058	0.007372357398863422	0.1351899301780559	0.5321025609685658
0.07984233567718592	0.19104240777248768	0.007234516419262841	0.13745010659325704	0.5353009847296777
0.08707542071575315	0.18303739262734273	0.0077696109658261965	0.13408716543159424	0.5110314158995212
0.08668480297257024	0.18452745787594962	0.006635009570964393	0.13570737734834143	0.5171224631344356
0.09096602986267172	0.18164762520372957	0.0067808370879279415	0.13479580316203799	0.5084251272592145
0.09804933190143864	0.17903157934928687	0.0076016654024633565	0.134341620216358	0.49943179419759315
0.10009683293582959	0.17990361303261165	0.007299999411282794	0.13591468987736152	0.5029893342299909
0.10061970731336525	0.17505771343417495	0.007083254304710017	0.13307498972738444	0.4896193292553937
0.10372500111154127	0.17166944227908917	0.007346766913820518	0.1314785869112398	0.4795182068911291
0.10547704292956213	0.17075458212595068	0.007285094335615043	0.1312906789669807	0.47684954901206233
0.1036835604846576	0.17115544524897944	0.006560908023665563	0.13204032978109673	0.4796254089924342
0.10189827853956422	0.17312718189074414	0.006186955387432945	0.1332157138706856	0.4860587879381944
0.09755727089098604	0.1762315663052133	0.005780407716132244	0.13437746027934092	0.49580667494250535
0.08863313347045286	0.1799744983012937	0.004926284280452032	0.13482737025902744	0.5080922720006504
0.08343817240157685	0.18117025017875713	0.0048663242905486155	0.13399362638663959	0.5109998146928475
0.0806802877742203	0.17353634646427255	0.005285370104138756	0.12750563102701057	0.48649332742253015
0.07344088631603808	0.16562197787442803	0.004775389544101965	0.12050816197081238	0.46314235104924806
0.07443669238272894	0.1625420491895716	0.005179488949111657	0.11859427820256284	0.45227234626341495
0.06641779175968408	0.16119178664308834	0.004084537630458903	0.11666939849120102	0.44972262955857684
0.06366200641024508	0.15737154667732223	0.004254313574634752	0.11289306204441778	0.4369977683298602
0.06020306502135362	0.1547944592610669	0.0045617640612148624	0.11027255756139043	0.4290104464168749
0.05516639783287487	0.15207770038364707	0.004569492402899143	0.10715483868866982	0.42108345141387693
0.05658234645709434	0.1520708789600397	0.005473365321467549	0.10649369362710254	0.4183153449003372
0.04972615890811206	0.14862864580738208	0.0050204307397978916	0.10345218243137903	0.4095983982072687
0.04299026668471117	0.14667070900769744	0.004764152514300241	0.10038485116324435	0.40478649359537583
0.038585106386533695	0.15270419753034442	0.005452742846892947	0.10221410006954726	0.4224059610985945
0.03806548088090781	0.15491866315829406	0.0064094492485249925	0.1040034603982564	0.4303195803311659
0.0383197796511123	0.157042629359104	0.007257898892436188	0.10475623125244689	0.4362632736503045
0.042042277957799246	0.15444263829019686	0.008337560142563335	0.10335070601184526	0.42744811282912915
0.026678247828613937	0.16017079482635324	0.00756493275338091	0.10285982249502124	0.4460898457332231


==> maxvolnmf/figures/MinVol_urban6.txt <==
0.11004654137322753	0.03897731589355215	0.005151085483291754	0.016871697322124714	0.029268537510219805	0.2388278290590001
0.11072768670707522	0.040269170711295134	0.005302431725440161	0.019227083102407477	0.029207176456245838	0.24077064121639843
0.11284741371486201	0.042792544904301344	0.0062736958170522845	0.025707211871151176	0.02937099318710364	0.24604055981382036
0.10706742750399081	0.038825806193431074	0.004694359129334334	0.01755676380199663	0.028088966842569826	0.23367968690363194
0.10889088207389265	0.0411422036618646	0.005059611450023755	0.021206765072160676	0.028440930534421906	0.23884925305126795
0.11069961077169975	0.04206808717017076	0.0052951218862489005	0.02290286131506604	0.028755382419648857	0.2431623768832413
0.11339654449376854	0.0433430401987443	0.005538121367219662	0.024531402797355276	0.02934833888173818	0.24961771976271702
0.1157386664746098	0.046173469113343864	0.005972771268554044	0.028653799518167666	0.029885097082191583	0.25622634524030086
0.11586117560730257	0.04513525725390408	0.005656890413524954	0.026610068531229145	0.0297745054372163	0.2565300937870394
0.11590386163817726	0.046248110699713754	0.005688005269348918	0.028052508278407037	0.029782684386874574	0.2577794950662472
0.11664487486427498	0.046832760166144675	0.005708109856319578	0.028792363582781002	0.0298966394324325	0.25995859129025983
0.1181153075957375	0.04834197092055829	0.006023349727800211	0.03145242317861984	0.0301580231855913	0.2639623871052501
0.11801377396753841	0.0482023015442113	0.0058217091886297225	0.030787900991699806	0.030124453400118757	0.2639580072435328
0.11935522089500884	0.0485877042497393	0.005759707076382592	0.03083178320531139	0.030351176495824188	0.26728294987546314
0.11739313462422314	0.04797260505531	0.005378619424308545	0.029381354132019134	0.029975017972830562	0.2633766904561913
0.11931725552817932	0.04895677137113214	0.0056335225589779275	0.030950184949560366	0.030373855260062067	0.26781071009078405
0.11952335860538693	0.04962267077123967	0.0056436486370680045	0.03192276588083429	0.03035631527335608	0.26897778834844055
0.12075989560574563	0.05067061202611321	0.005868788705495119	0.03364850002110738	0.030627093482394938	0.27215282907243327
0.12019897062819676	0.050505252922105455	0.005641044738663332	0.03283953801801466	0.0305315893875786	0.2714145550324245
0.12012690187989455	0.05017144050460141	0.0052913123849411756	0.03125486172689072	0.03055472280801481	0.27186201897554163
0.12171844603122768	0.05143062793894436	0.0055968886093068675	0.03348916787401049	0.03086342419220711	0.2759072806710957
0.1233210833794245	0.052871339799844326	0.005742703823738926	0.035429423846626056	0.031165417495894736	0.2803430644693609
0.12302009813584203	0.05293831085145521	0.0055371318540737855	0.035386470467303935	0.03102049972601581	0.2804337651327409
0.12476763402432439	0.05413290584844442	0.005658123926050632	0.03769091431700079	0.031192036658827846	0.28512964556382603
0.1254619133831158	0.05503482585231437	0.005745358133554679	0.04047353460970897	0.031005122189302983	0.2874363546269023
0.12740625727089025	0.05753029564639891	0.006221747893560999	0.04682691700508966	0.030974193995426915	0.2929233072449847
0.1287542826029881	0.059291485939207404	0.006291560350272394	0.052231918428079484	0.03055569449526053	0.29712736237026205
0.13140824870499496	0.06234707352311849	0.006854024578023819	0.06061348107141149	0.030405778374950645	0.30430766516534574
0.13487484866626118	0.06577140421003824	0.007326596007877935	0.06834041005402232	0.03056829932336348	0.313580359003348
0.1344829253344378	0.06640197785569103	0.0070899544840196446	0.07013578588041285	0.030188008942575843	0.3141349169960845
0.13697683959797102	0.06795365607319737	0.007260560778130787	0.0732178198223018	0.03050619572617794	0.3205632039576126
0.1383264127489919	0.06883573231697662	0.0070814804030388465	0.07377699550537158	0.03069869552667148	0.32466749727586425
0.14032688873305438	0.06971594744843486	0.007020086314860521	0.07399934615612243	0.031148265231389555	0.32994806770373936
0.14220847036069068	0.07019304228084705	0.0068176403336609745	0.07180663792321147	0.03181877839315376	0.3347066625424352
0.14375246540798278	0.07007251295560328	0.006510841290623289	0.06700554148266313	0.032802182074214696	0.3389019624949415
0.14689216679361206	0.07056895497398531	0.006418994192571098	0.0630603501700963	0.03421850730212235	0.3464351679304075
0.14858070820925162	0.07054536293913038	0.006122751261199237	0.05884274278251027	0.035117732221700934	0.3505759091892221
0.14819883537498554	0.07037233831507655	0.005997294253382664	0.05650570158069933	0.03532288936358341	0.3503131574282839
0.15144801131150207	0.07160737908139754	0.005978939574572887	0.05584520121673206	0.03632347279602231	0.3583392090173267
0.15337504101360738	0.07228022829879811	0.005747229467053183	0.05441477581044307	0.03705448571354638	0.3632106504553742
0.15360494533368713	0.07280762136083255	0.005616668666671346	0.05277860771080794	0.03755846729452259	0.36470423930458157
0.15477987786880149	0.07284120946696844	0.005442150518072182	0.050215724128034434	0.03821070677222832	0.36773405471339876
0.1557842230646076	0.07336215149479547	0.005315367525309107	0.04919867914354173	0.03867318320837822	0.37073184218330457
0.16194935272874056	0.07787028135073612	0.006193995546756468	0.05502880513013094	0.04035703588983212	0.38588663528521105
0.156917655319098	0.07297437935848024	0.004182316895567178	0.042213137562249974	0.03972175933392613	0.37526816580949207
0.15543795427575438	0.07209992211456746	0.004187377824853996	0.03987680470340227	0.039763515114565204	0.3721900968315713
0.1572309836194197	0.07170187643756631	0.003763226186799075	0.03540691809502178	0.04081584030412755	0.37669429465033966
0.15700965474081924	0.07152980058596266	0.0034995307900145406	0.03243822108731989	0.041411898890708246	0.3771380487300813
0.15648674941353038	0.07129977495956404	0.003222809374013842	0.031220191000338928	0.0413857678415566	0.3767697295064976
0.1555114877492303	0.07369576792998005	0.0033689451249991767	0.03881922998988758	0.040191269647476296	0.3767702208181721
0.1592560483018451	0.0830841065148295	0.004744551781551035	0.07021223366618132	0.037525495457745243	0.38847798185831545
0.16302767123121037	0.09703042625303086	0.007033849813409458	0.12362502301833232	0.03241944801167871	0.401429785533306
0.15890991264522145	0.10568584990461143	0.009535661076503355	0.17669129884353205	0.02474352328631148	0.3955249219443867
0.16580167230876353	0.12169054777272664	0.015617179175721923	0.2692040055049619	0.015983658583949612	0.4134463447706385
0.1726205338906594	0.13626484247105236	0.020816302575026355	0.34549995938470146	0.009425050580893468	0.4316773921233913
0.16982837374201104	0.13968582540129854	0.02285302166690919	0.3769020518108545	0.00513250531747875	0.42666410743969485
0.16444512537679876	0.13773029885168087	0.02328633853408603	0.38434298179485477	0.002563455428985638	0.4143908591509928
0.17827185587824804	0.14924556770438466	0.02631444718785807	0.425328352168066	0.0020319331712870636	0.448500581356419
0.17303230899571057	0.147898699804692	0.02555767484616994	0.41798797417854733	0.0015967427193437223	0.43761211646249387
0.17373410822806107	0.1498598078156174	0.025746491261626685	0.4235982080907607	0.0011863882154474182	0.4405778475620146
0.17409982229074872	0.152339281964183	0.025831037789291234	0.42820140017915487	0.0010081297304345837	0.44328257175898506
0.1768702673571467	0.15462241811063646	0.026451413661322597	0.4403197116489425	0.00034117706304621545	0.4509944123745593
0.1797736280910774	0.15801588906546124	0.027107585062167715	0.4502703148191256	8.11391995996608e-5	0.4586073692416212
0.17794737445205086	0.1590473695958346	0.026945672234036648	0.44951097902788895	0.0	0.45577703328967795
0.1798710199481061	0.16242138885437463	0.027440782367511365	0.4584215531456858	0.0	0.46193069065981524
0.1809027237628436	0.16469576832981317	0.027782004885889385	0.46385724107908216	0.0	0.4655924679079094
0.17803139935373957	0.1653276364686231	0.027062128401685787	0.4592982928804009	0.0	0.4609053777580331
0.17525492042154456	0.1641156487879412	0.02644207170879914	0.4555879826827716	0.0	0.4559083890199268
0.1756177714721666	0.16353665451179533	0.026477638398264385	0.45928632746309334	0.0	0.45755602232396736
0.16821520828886521	0.16097537188470257	0.025065608459092177	0.44320436627205584	0.0	0.44190685579416095
0.16862948206581183	0.1604680851894091	0.025878313908575725	0.4370307986658579	0.0	0.44150557406385504
0.18441799746274654	0.17117472517746343	0.02520548375955277	0.457467405167168	0.0019111003187025142	0.48370406763490564
0.1855191063190285	0.1766245673243748	0.025206606660067837	0.46056593079198077	0.0021803497296861716	0.48881054208557007
0.18442928137227568	0.1782170767298019	0.025277696629054824	0.46381572859103093	0.0016530070250649154	0.4879815035678275
0.1838532502519503	0.18010976808011864	0.025644671776970752	0.4712111078720821	0.0006951454776700702	0.4883142881264201
0.18515518778547757	0.18289620068351578	0.0265973255564634	0.4822818789798402	0.0	0.4924734935729887
0.18388409022420946	0.18384296788538773	0.026930531024697304	0.4860016388714703	0.0	0.4906316308998014
0.18570781855617868	0.18706146351115377	0.027788974707603706	0.49438701864564827	0.0	0.496145276553176
0.1864602971956264	0.18940613378972856	0.028189094324148123	0.49826596526224787	0.0	0.49929087413090417
0.1858687302497195	0.19092642211197786	0.02778639106439421	0.5001855424900181	0.0	0.5004515275487598
0.17922105284055825	0.18632698778829035	0.026604776144286246	0.48547509352274343	0.0	0.4861030530022259
0.17457735098131102	0.17524699607980074	0.02615133897415811	0.4497697966493401	0.001051591370667966	0.4710207548927354
0.19542350538558428	0.19065573372577407	0.024268336337596095	0.4617870805034514	0.006233163821853216	0.5273729706697605
0.19507325300595516	0.1875114076150576	0.021713609722871674	0.44080735408046196	0.009108071322300775	0.5290956607677161
0.18936554008726486	0.19024209306529133	0.019496618808894067	0.4281340888055706	0.009222942724411992	0.5204496591038573
0.1900253435661864	0.19144678598308568	0.01928140178320718	0.42652495692614933	0.009779044818652268	0.5232455331764376
0.19068549635192877	0.1930411832327974	0.01934921852204991	0.42888835645033063	0.009827590175564126	0.5257247292835103
0.19249649657350715	0.19698146251604542	0.019855884036252866	0.438746953005439	0.009316713171868845	0.5313790289685726
0.19373706104548308	0.20059111778130656	0.020655711658069363	0.448476761415885	0.008808974620520214	0.5354398047135043
0.19254478480440254	0.20251302203719057	0.020646430210181685	0.45365834685039574	0.007873490957947553	0.5347183684129487
0.19168764870037153	0.20294033595188943	0.020723250546536773	0.4573892001461271	0.007160847030021084	0.5341049079643124
0.19313186831790438	0.20533664855337785	0.020870257800749647	0.4601179017577188	0.007472283099070259	0.5385300300210194
0.18823949322514374	0.2026889630913566	0.019473625820577663	0.4467970925665954	0.0076019044801649855	0.5283615301174385
0.1846108421330829	0.19683806469359996	0.01849078484602811	0.4253053436497123	0.009153404239331562	0.5192348558901694
0.1857730525483746	0.12899296528173132	0.0024306556227735774	0.12145882955933922	0.04742887829786168	0.5060488291300782
0.18643480216623806	0.13359867379047996	0.00401088339157674	0.13479983137624918	0.04666961892548993	0.5097818016655915
0.18547768651503543	0.13870429603897902	0.002503002829999732	0.14188542979943006	0.04572423843450246	0.5115549382385517
0.18608532277941914	0.14446871787206983	0.001877888581846406	0.1556061872477445	0.04438415462000845	0.5157567371691801
0.18617850747232526	0.14916412206036692	0.0018984382224255345	0.16919662019696266	0.04291031002642669	0.5184044389657724
0.18582963241969855	0.15264104686326735	0.0020573103017883882	0.18136504891761385	0.041327418633938164	0.5194193525199046
0.18607504149969678	0.15645793183733758	0.0024543156806706096	0.19382234509761442	0.039961307068083075	0.5217349461610258
0.18738708205211563	0.16069435171379326	0.0031345740537757527	0.20673806461184732	0.03890478516563279	0.5264843952733865
0.18800922276093668	0.1640404328186587	0.003812574039655186	0.21868323685268679	0.03782258140497129	0.5288122465007593
0.18832730658255503	0.16767975449581402	0.004037981106469737	0.2288793137933837	0.03670269025713794	0.5315234789141147
0.18968579527437657	0.17174119156770226	0.004420998884355106	0.2405526967870664	0.03572960402852963	0.5365826814944449
0.1926812496790399	0.17701583560294598	0.004800379518773283	0.2532081933937947	0.03527436047463066	0.5456748061837221
0.19349424133646614	0.18035551855687618	0.004930885509952655	0.2613302006868436	0.03462082168779023	0.5494871117457676
0.19288333186304743	0.1817202874617327	0.005229223803914445	0.2658382885686322	0.03404589934859334	0.548648756566356
0.1906593491535067	0.1807136498025414	0.005303927207117691	0.2650161254871292	0.033528966138321584	0.5429660301537569
0.18799595093650362	0.17822962405371837	0.0055729552282263554	0.26145437473824135	0.033206345960849246	0.5351563575954617
0.18941299832214492	0.17922628174467034	0.005533244321588014	0.2610792692295391	0.033769778660716364	0.5395396858202799
0.18813985386653614	0.17714637937952513	0.004954912169521172	0.25417490545821597	0.03402669495503478	0.5371122306654166
0.18836034269036067	0.17597593220068566	0.00479707318354757	0.2485387516589454	0.03480892403365194	0.5377386069359246
0.18669525090301048	0.17257492068800143	0.004964826482245254	0.23978757399170858	0.03545234585696027	0.5325065732058414
0.18574175123944792	0.1701044682834878	0.004441365281112733	0.23160490780514828	0.03596683479700104	0.5311268191383882
0.1859548418651685	0.16849721507427287	0.004729684088577017	0.22664314552076104	0.03683658558498637	0.5308277114409132
0.1859829466810137	0.16721709579565927	0.004422525980722396	0.21957544256104158	0.03781280610500861	0.531387016991931
0.18836729831851604	0.169036264665886	0.005336522546100522	0.2200923595066788	0.039290109013960184	0.535857227372679
0.16716767072628208	0.09967323250663904	8.390156036961011e-5	0.04394890160004201	0.05769840996298193	0.451586904485595
0.16321848665721767	0.100016606232555	0.0	0.042033230271702866	0.056565418209602765	0.44554922007843356
0.15676439008314444	0.09757742666612204	0.0	0.0358652838808038	0.05466432189494589	0.4333838471519543
0.17196050386786285	0.10749613332824298	0.0	0.055214203194522964	0.05747410719626283	0.47038334914994295
0.18151019934955065	0.11463471339132136	1.1439797931450809e-5	0.0641557364835935	0.05980732962368659	0.49632703024175295
0.17839532850606518	0.11437755563927665	0.0	0.062355013610004305	0.059154233706056714	0.4911158038698317
0.17642214350597027	0.11404630769223507	0.0	0.060590985906138775	0.05879108625415865	0.48831405824685625
0.17580748087951573	0.1137107130711074	0.0	0.06095926787238661	0.05849008973053378	0.48782013483078135
0.17884121558002425	0.11498684487406524	0.0	0.06403872503898642	0.05914282922379016	0.495797714467946
0.18234307955143067	0.11704205187396428	0.0	0.06684574098293203	0.059994049998264	0.5056726514865341
0.18199508804232614	0.11812462959312796	0.0	0.06968839946963627	0.05972692720939899	0.5056783373305836
0.17975459308469924	0.11797216045592242	0.0	0.07282288389676791	0.05863320748127728	0.4999364453751976
0.1809006908250007	0.11929878331843285	0.0	0.07534949581468939	0.05868771409427465	0.5039641447752787
0.18430333608968844	0.12186055819090849	0.0	0.07418916585327567	0.059864554864493526	0.5164819235794013
0.18830468627833138	0.12523824464841493	0.0	0.07763317077776379	0.06073198235602051	0.5288565694040738
0.18943312069110485	0.12767919728711097	0.0	0.08303491892524957	0.06049420369480835	0.5322749180567565
0.18180561957621919	0.12531192177479147	0.0	0.09016244347189645	0.057099414823004103	0.5088796689816908
0.18299768740057495	0.12676689021436968	0.0	0.08974860242084959	0.05730447436354992	0.5146334639593084
0.18025126853560924	0.12630215371638576	0.0	0.09399731142162195	0.05595093348384094	0.5063114329528119
0.17795649018701182	0.12643465592294634	0.0	0.10108441716862943	0.054612583876092836	0.49797682680257854
0.1787381380881758	0.12805784061088418	0.0	0.10311931553651608	0.05478474324022872	0.5014856750798603
0.17393282824277384	0.125604679085912	0.0	0.103562172846193	0.05310916107468862	0.48828035951784127
0.17068373867034048	0.12443294948793157	0.0	0.10663129817504755	0.051791667572866865	0.47853240851679973
0.1697788201191953	0.12440548276826115	0.0	0.10836953382443222	0.051345502181331104	0.4759641566520932
0.16999492195702096	0.12501548854794817	0.0	0.10652903723967472	0.051425722788225416	0.4784807507699852
0.17181618504097831	0.12593074053651837	0.0	0.10475413299584371	0.0521290007821603	0.48467376102557036
0.17468706888270763	0.1266148411266849	0.0	0.10044444093795266	0.053538546338981946	0.4939681279277199
0.17801289895144384	0.12627555171872687	0.0	0.09155708519284259	0.05543558102879691	0.5054550746711504
0.17910088674073602	0.12506478488597841	0.0	0.08639384424535795	0.056164674585133766	0.5080821078391801
0.17175580489306239	0.11900439577858547	0.0	0.08355908622704843	0.05353278609206157	0.4839656673542092
0.16384990787204845	0.11221469332730268	0.0	0.07619121816364388	0.05099830703808197	0.4605625998256992
0.16094637744937723	0.11064982470737049	0.0	0.07713131454149345	0.04978690866044134	0.44998437661624774
0.15925038593866422	0.10843751402573723	0.0	0.06901229631371912	0.04962954656029266	0.4468554762738017
0.1555454082585848	0.1048258685894217	0.0	0.06621341688854325	0.04836491413032138	0.4342508182985955
0.15302387201575973	0.10225498649162044	0.0	0.06271758422198809	0.0479463308899863	0.4262436569576822
0.1502754025898205	0.09910594942243835	0.0	0.05763403833767435	0.04764264212223802	0.4181246326312848
0.1504650602986376	0.09859583864010862	0.0	0.059080253029744144	0.04790969640077132	0.4155541143689875
0.1468499336359454	0.09550210134285339	0.0	0.05211467470146411	0.04739826735162347	0.40647403266955884
0.14477465475498966	0.09222489958042478	0.0	0.045351954298942704	0.04725981491938241	0.40135894446800513
0.15073161453368905	0.09337904524721197	0.0	0.041086212939272344	0.05022754167872221	0.4185857412947966
0.1530042452822697	0.09502893832992056	0.0	0.04058649583094045	0.05201522366208717	0.42642577984124747
0.15526546642787442	0.09564712694700948	0.0	0.04091133757991718	0.053244024461709866	0.43242130954082275
0.1530207018252007	0.09465875279992232	0.0	0.04463761283663068	0.05246379375120819	0.4241159437324201
0.15815719496581782	0.09291236391140016	0.0	0.029350155707668767	0.05568122717923042	0.4415758704620089


==> maxvolnmf/figures/conv_mean_50_500_5.txt <==
-5.713936612441184e-6	-5.713923508444184e-6	-5.713923508444184e-6	-5.713923141446379e-6	-5.713923141446379e-6
-5.863208474066997e-6	-5.863207850156296e-6	-5.863193795136971e-6	-6.122174739841562e-6	-6.046157440712269e-6
-5.963890808006714e-6	-5.964018874216625e-6	-5.94772260852356e-6	-6.546068885095803e-6	-6.288010737837222e-6
-6.144987320193347e-6	-6.226955006915743e-6	-6.132553275040442e-6	-6.8920261342015426e-6	-6.539351098146064e-6
-6.409760603681418e-6	-6.436647558447199e-6	-6.26160753367145e-6	-7.1940035260342425e-6	-6.764995406701872e-6
-6.647686256954791e-6	-6.656825156827578e-6	-6.416820259467998e-6	-7.468409505163847e-6	-6.967569790947457e-6
-6.64891379135609e-6	-7.003591049997899e-6	-6.607613233143377e-6	-7.720396776182841e-6	-7.151935337162878e-6
-6.69779694885269e-6	-7.271607664784641e-6	-6.771778730677319e-6	-7.952923457059882e-6	-7.322694317750971e-6
-6.790828648304448e-6	-7.476140842821675e-6	-6.859737914436034e-6	-8.168038359844513e-6	-7.482493888028622e-6
-6.878543717066378e-6	-7.689530907447295e-6	-6.986116750358343e-6	-8.367344383935563e-6	-7.633257023148488e-6
-7.035066145405059e-6	-7.842158215360898e-6	-7.121364785349464e-6	-8.552251677982844e-6	-7.776031924871888e-6
-7.174799457546002e-6	-7.985466232389066e-6	-7.2513116029636515e-6	-8.72413097034319e-6	-7.911361241062892e-6
-7.3560800040451185e-6	-8.166184019178184e-6	-7.317437532423785e-6	-8.884184546055856e-6	-8.039798401090609e-6
-7.472376329737952e-6	-8.296425530863679e-6	-7.427189038307034e-6	-9.033397563783396e-6	-8.161933945780844e-6
-7.5820789083733915e-6	-8.404604965866623e-6	-7.547654250658904e-6	-9.172666295254316e-6	-8.277826201566828e-6
-7.701345832268369e-6	-8.55463286103875e-6	-7.6681987698034e-6	-9.302782573182353e-6	-8.38770935981785e-6
-7.84491167792963e-6	-8.68596870683448e-6	-7.757263576322623e-6	-9.424301255157464e-6	-8.492368824070088e-6
-7.957024537018085e-6	-8.811376783766584e-6	-7.846145412011766e-6	-9.537788591691661e-6	-8.592307583433926e-6
-8.04522499456282e-6	-8.944376592512108e-6	-7.926484576948981e-6	-9.643777456496255e-6	-8.688079528353164e-6
-8.150459953573599e-6	-9.073765655796539e-6	-8.00741264269315e-6	-9.742814121093639e-6	-8.779978275341592e-6
-8.244681565656751e-6	-9.156771067417901e-6	-8.069652672780283e-6	-9.835420957027194e-6	-8.868019355203e-6
-8.28501198722818e-6	-9.242326175963437e-6	-8.153549301894823e-6	-9.922048855278637e-6	-8.95268222245625e-6
-8.3337820278008e-6	-9.345174406107011e-6	-8.248433710097082e-6	-1.0003112458991877e-5	-9.03416029740522e-6
-8.390070976089786e-6	-9.437264115843187e-6	-8.326188948303094e-6	-1.0079012057133713e-5	-9.112267066952232e-6
-8.471486266894402e-6	-9.518384220401618e-6	-8.401217606245526e-6	-1.0150107419701131e-5	-9.187038172871267e-6
-8.532486814747614e-6	-9.590984456869058e-6	-8.488092143035737e-6	-1.0216728142152501e-5	-9.258683901525909e-6
-8.625364058924955e-6	-9.668638642799571e-6	-8.553837439959637e-6	-1.0279236067430438e-5	-9.32738344555091e-6
-8.641439438925143e-6	-9.728539621480066e-6	-8.630854225680799e-6	-1.0338050028544377e-5	-9.393255803126709e-6
-8.71379533354637e-6	-9.786578317651145e-6	-8.68790352253912e-6	-1.039344214470237e-5	-9.45592022195411e-6
-8.783838396495509e-6	-9.861005891359289e-6	-8.7540585599107e-6	-1.0445620656361933e-5	-9.515495892235291e-6
-8.85422350728566e-6	-9.917173695431136e-6	-8.82764919898723e-6	-1.0494791173743742e-5	-9.572617916463713e-6
-8.940204045456542e-6	-9.966877561977275e-6	-8.887890379916047e-6	-1.0541152150285409e-5	-9.62763407581423e-6
-9.006606355769866e-6	-1.0017568704051412e-5	-8.939057722164829e-6	-1.0584882269742504e-5	-9.68061606479597e-6
-9.041156642250192e-6	-1.007080169036625e-5	-9.003107537488065e-6	-1.0626146034079428e-5	-9.731552631764247e-6
-9.138413528702984e-6	-1.0115447014924365e-5	-9.045816664086475e-6	-1.0665100680071173e-5	-9.780622837225642e-6
-9.227413054280742e-6	-1.0159022597309358e-5	-9.105241346861321e-6	-1.0701896348627152e-5	-9.828180473117743e-6
-9.253897369073529e-6	-1.0206914947247615e-5	-9.169761030113173e-6	-1.0736665892668973e-5	-9.874216939205324e-6
-9.303803820904822e-6	-1.0239835698465388e-5	-9.226085774000107e-6	-1.076953794058311e-5	-9.91878818110696e-6
-9.382029713371015e-6	-1.0263385149131805e-5	-9.268802768658117e-6	-1.080063175083658e-5	-9.96185508482929e-6
-9.414683616061042e-6	-1.0301905694236146e-5	-9.31172887128036e-6	-1.0830062449380695e-5	-1.0003405523799334e-5
-9.448663208682666e-6	-1.0341218765509022e-5	-9.346249712294747e-6	-1.0857937040137411e-5	-1.0043410591639381e-5
-9.532371957613091e-6	-1.0374952110139447e-5	-9.396740954711959e-6	-1.0884351021091828e-5	-1.0082026303372347e-5
-9.561672550509874e-6	-1.0408270257215242e-5	-9.44050927356745e-6	-1.0909428000417171e-5	-1.0119245316580247e-5
-9.616139994228032e-6	-1.0433974207386228e-5	-9.490105447907044e-6	-1.0933249157944617e-5	-1.0155082617631491e-5
-9.6637166450846e-6	-1.0463161758853807e-5	-9.52520058198858e-6	-1.0955892122660826e-5	-1.0189657801086378e-5
-9.691769878419732e-6	-1.0494702015360841e-5	-9.570197700301957e-6	-1.0977425730617416e-5	-1.0223060223930737e-5
-9.773068291314945e-6	-1.0524795849606034e-5	-9.609031070273352e-6	-1.099791393654388e-5	-1.0255394918447524e-5
-9.841831902913316e-6	-1.0553411832246e-5	-9.653418751701406e-6	-1.1017416562984583e-5	-1.02865313953958e-5
-9.864847241598428e-6	-1.0581593014068253e-5	-9.689242573131339e-6	-1.103598672842054e-5	-1.0316529488915936e-5
-9.90836267670868e-6	-1.0610961443382026e-5	-9.73027031140311e-6	-1.1053676820614538e-5	-1.0345516905463252e-5
-9.942204563449403e-6	-1.0635839012642616e-5	-9.759136490434953e-6	-1.1070533610062848e-5	-1.0373686435884148e-5
-9.9537359942593e-6	-1.0657657831416049e-5	-9.797254267832717e-6	-1.1086598638425655e-5	-1.0401005899739438e-5
-9.98222735788186e-6	-1.0675838615631865e-5	-9.827163733260488e-6	-1.1101929977846519e-5	-1.0427471369618173e-5
-1.0019075099520063e-5	-1.0698648465280757e-5	-9.864539773780644e-6	-1.1116578484029142e-5	-1.0452996517856618e-5
-1.0056347488045096e-5	-1.0720117737062906e-5	-9.899607414151615e-6	-1.1130581718212127e-5	-1.0477666762671393e-5
-1.0090463235992717e-5	-1.0742079763371353e-5	-9.936463285448366e-6	-1.1143974955439176e-5	-1.0501566398176737e-5
-1.0139777787295652e-5	-1.0766564065822845e-5	-9.966091180782043e-6	-1.1156790695685892e-5	-1.0524720151319494e-5
-1.017423938421179e-5	-1.0785652551902256e-5	-9.999099271408675e-6	-1.1169060999677483e-5	-1.0547207743550675e-5
-1.0216985567500443e-5	-1.0804377887927876e-5	-1.0017442667620154e-5	-1.1180814705978363e-5	-1.0568995357899755e-5
-1.0256357376133313e-5	-1.0823201210841121e-5	-1.0046902710635593e-5	-1.1192077479516993e-5	-1.0590006284474643e-5
-1.0279440232597776e-5	-1.0840301361602083e-5	-1.0074291675192397e-5	-1.120287502314713e-5	-1.0610364968003314e-5
-1.0311170806039963e-5	-1.0855751004924454e-5	-1.0105098912444647e-5	-1.1213231569226203e-5	-1.0630114522205495e-5
-1.0327839216686186e-5	-1.0871597120425091e-5	-1.0130983865826544e-5	-1.1223167181983156e-5	-1.0649268396993174e-5
-1.0350649014021844e-5	-1.0887980557045156e-5	-1.015970840617822e-5	-1.123270406638839e-5	-1.0667744190491044e-5
-1.0375826227371523e-5	-1.0903396019040234e-5	-1.0178247935643946e-5	-1.1241861686463913e-5	-1.068563247878303e-5
-1.0404334600866351e-5	-1.0917323320042696e-5	-1.0204424508713657e-5	-1.1250657526396973e-5	-1.0703027682658131e-5
-1.0416766341429103e-5	-1.0931892452814053e-5	-1.0229953251409597e-5	-1.1259110242565004e-5	-1.0719870359747598e-5
-1.0447484544934217e-5	-1.0950150804568008e-5	-1.0256167094611083e-5	-1.1267236897710998e-5	-1.0736140069414867e-5
-1.0473701860187402e-5	-1.096702841940342e-5	-1.0274136540692732e-5	-1.12750534877523e-5	-1.075199240718087e-5
-1.049529295510798e-5	-1.0982508918761861e-5	-1.0297476185046198e-5	-1.128257528826409e-5	-1.0767500998797016e-5
-1.0520378863922478e-5	-1.0997382697464803e-5	-1.031381100589645e-5	-1.1289815446462299e-5	-1.0782584741629042e-5
-1.0535836070618382e-5	-1.1009849441280086e-5	-1.0336926348946607e-5	-1.1296787582356403e-5	-1.0797217977151676e-5
-1.0559769516939217e-5	-1.1020975803295772e-5	-1.0358349237793913e-5	-1.1303504750647737e-5	-1.0811393040088953e-5
-1.0580868449952233e-5	-1.1031393610598859e-5	-1.0380702003354939e-5	-1.1309979702485199e-5	-1.0825178451853433e-5
-1.0602891308139241e-5	-1.104252711674051e-5	-1.0395009913513681e-5	-1.1316226845019131e-5	-1.083860288689153e-5
-1.060920747537161e-5	-1.1053813072477328e-5	-1.0411840078145442e-5	-1.1322256476739316e-5	-1.0851657978344422e-5
-1.0626955898820908e-5	-1.1064576573982417e-5	-1.043246269536765e-5	-1.1328078606067064e-5	-1.086437494312693e-5
-1.0646733915689404e-5	-1.1074757504758355e-5	-1.0454304223084716e-5	-1.133370251447129e-5	-1.0876841350226244e-5
-1.0654800500755238e-5	-1.1083380520111948e-5	-1.0470055832537117e-5	-1.1339137791037494e-5	-1.0889059223691849e-5
-1.0672632788449195e-5	-1.1092538193561557e-5	-1.048813410912612e-5	-1.1344392804615452e-5	-1.0900987198170174e-5
-1.0691393199494036e-5	-1.1102584426182717e-5	-1.0500263792655391e-5	-1.134947603479953e-5	-1.0912577778938114e-5
-1.0702284238079117e-5	-1.1113806076749167e-5	-1.0515278853036919e-5	-1.1354394573653097e-5	-1.0923770420690643e-5
-1.0716678830617473e-5	-1.1122932454926389e-5	-1.0533857855760946e-5	-1.1359155128540548e-5	-1.0934657755455158e-5
-1.073082560695977e-5	-1.1131609819258227e-5	-1.055292145004935e-5	-1.1363764346898343e-5	-1.0945294702249279e-5
-1.0742665783911336e-5	-1.1139012344847098e-5	-1.0567130538112465e-5	-1.1368228664085761e-5	-1.0955677757702611e-5
-1.0762078530617596e-5	-1.11449749825957e-5	-1.0581587286540914e-5	-1.1372554710992237e-5	-1.0965823386694571e-5
-1.077663556455259e-5	-1.115247355444075e-5	-1.0593250994875617e-5	-1.1376748395158588e-5	-1.0975706213986554e-5
-1.0793053553646592e-5	-1.1160234058027529e-5	-1.060723601644325e-5	-1.1380815367140192e-5	-1.0985284320433451e-5
-1.081491836032294e-5	-1.116745896897474e-5	-1.0623416764308265e-5	-1.1384761643019163e-5	-1.0994574301358714e-5
-1.0828270723860032e-5	-1.1174931908817186e-5	-1.0637483599828223e-5	-1.1388592857987905e-5	-1.1003625937904798e-5
-1.0833425537880594e-5	-1.1182358367772173e-5	-1.0649859091058372e-5	-1.1392314588399607e-5	-1.1012439496118608e-5
-1.0854138685712907e-5	-1.1189837271219e-5	-1.066365553818515e-5	-1.139593131645854e-5	-1.1021062959890395e-5
-1.0863166428685778e-5	-1.1197299682509207e-5	-1.0674015202702043e-5	-1.1399446838301834e-5	-1.1029508700519924e-5
-1.0875045230966828e-5	-1.1203087711064876e-5	-1.0685712341664103e-5	-1.1402864849589093e-5	-1.1037774542057844e-5
-1.0883009518084645e-5	-1.1208803292282635e-5	-1.0699551410996332e-5	-1.1406189359049327e-5	-1.1045832554888381e-5
-1.0896560986413276e-5	-1.1216205718902861e-5	-1.0714072193564565e-5	-1.1409424789297666e-5	-1.1053653527513975e-5
-1.0899827756409181e-5	-1.1222539400176184e-5	-1.0725206004058909e-5	-1.1412574824090415e-5	-1.1061243022635822e-5
-1.0915273760435797e-5	-1.122821271103688e-5	-1.073644329984954e-5	-1.1415642545665543e-5	-1.1068595989109603e-5
-1.0925529782198308e-5	-1.1233500988385355e-5	-1.0744800615133579e-5	-1.1418630811936484e-5	-1.1075753256614237e-5
-1.0933770869543127e-5	-1.1238945965082597e-5	-1.0755492482328055e-5	-1.1421542877057596e-5	-1.1082755174976941e-5
-1.0938417276793572e-5	-1.1244333855402936e-5	-1.0767541651127058e-5	-1.1424381772661228e-5	-1.1089653496337908e-5
-1.0947451286289427e-5	-1.125000515443553e-5	-1.0778483157288469e-5	-1.1427150609869107e-5	-1.1096437614630409e-5
-1.09574065309404e-5	-1.12553343988148e-5	-1.0786986889282604e-5	-1.1429852210763862e-5	-1.1103081847638988e-5
-1.0965382309841614e-5	-1.1260089542393444e-5	-1.0796806872213937e-5	-1.1432489000856817e-5	-1.1109579433401242e-5
-1.0981839693245288e-5	-1.1264665220452278e-5	-1.0807589485828659e-5	-1.1435063585251556e-5	-1.1115930742633826e-5
-1.0993441901720563e-5	-1.1269804007308078e-5	-1.0818241031200074e-5	-1.1437578156598642e-5	-1.1122119498492252e-5
-1.100090552263651e-5	-1.1275004551762107e-5	-1.0827989133151826e-5	-1.1440035097475984e-5	-1.112815963758988e-5
-1.1012764002685408e-5	-1.1278936051790315e-5	-1.0837177184546816e-5	-1.1442436753076156e-5	-1.1134074116697194e-5
-1.101807475339524e-5	-1.1282931187802058e-5	-1.084550710560978e-5	-1.144478533828715e-5	-1.113989027608822e-5
-1.1025322204312784e-5	-1.1287660545291098e-5	-1.0855810379976762e-5	-1.1447082872585736e-5	-1.1145662418545578e-5
-1.1032433666074134e-5	-1.1291681970240512e-5	-1.0864562408920484e-5	-1.1449331084329076e-5	-1.1151290282671978e-5
-1.1040665406028122e-5	-1.1295307280970543e-5	-1.0872915472685655e-5	-1.1451531723851328e-5	-1.1156768618570306e-5
-1.1046426957526472e-5	-1.1299653333388484e-5	-1.0880992162634854e-5	-1.1453686290746013e-5	-1.1162131574155479e-5
-1.1053295589482413e-5	-1.1303708351242613e-5	-1.0891058208168675e-5	-1.1455795787945936e-5	-1.116738497748227e-5
-1.106201258961653e-5	-1.1306330436903978e-5	-1.0900912482971763e-5	-1.1457861653136109e-5	-1.1172540566636727e-5
-1.1066033752263068e-5	-1.1309571730655643e-5	-1.0909564204698473e-5	-1.14598853483054e-5	-1.1177597489633646e-5
-1.107008261383242e-5	-1.1313553668691891e-5	-1.0916765571767532e-5	-1.1461868585936104e-5	-1.1182558939710599e-5
-1.1077543078923157e-5	-1.131731509026516e-5	-1.0924073572769138e-5	-1.146381293300768e-5	-1.1187427294414922e-5
-1.1078695715026934e-5	-1.132078727712922e-5	-1.0931241542245194e-5	-1.1465719802247235e-5	-1.119220482601434e-5
-1.1085170985572414e-5	-1.132425319151005e-5	-1.094018132413065e-5	-1.1467590558050364e-5	-1.1196890922149681e-5
-1.1091090995214877e-5	-1.1328248320247171e-5	-1.094823100933147e-5	-1.146942650404984e-5	-1.1201506065284806e-5
-1.1097276175313883e-5	-1.1332340535073387e-5	-1.0955926917607233e-5	-1.1471228996544165e-5	-1.120599881333758e-5
-1.110395480136805e-5	-1.1335179512427112e-5	-1.0961718529218e-5	-1.1472999454729228e-5	-1.121038955349515e-5
-1.1108228617410262e-5	-1.1337865810742425e-5	-1.0968305317789808e-5	-1.1474739250412686e-5	-1.121468165641412e-5
-1.1113134325712161e-5	-1.1341375322286305e-5	-1.0976109341580345e-5	-1.1476449387999677e-5	-1.1218892254241913e-5
-1.1117891753246562e-5	-1.134435109894556e-5	-1.0984215317095559e-5	-1.1478130849460896e-5	-1.1223026831443928e-5
-1.1121951881080953e-5	-1.1347216779322019e-5	-1.0990732673857428e-5	-1.1479784603410264e-5	-1.1227080846892689e-5
-1.1129413649180684e-5	-1.1350643428825424e-5	-1.099687410395893e-5	-1.1481411589792785e-5	-1.1231101981901144e-5
-1.1134537094795654e-5	-1.1354139512285215e-5	-1.1002140253213209e-5	-1.1483012736718228e-5	-1.1235079686437883e-5
-1.1139148064664534e-5	-1.135663211768569e-5	-1.1009510978395973e-5	-1.1484588916105501e-5	-1.1239028967672047e-5
-1.114123233256568e-5	-1.135902192138515e-5	-1.1017058283877395e-5	-1.1486140754780935e-5	-1.1242944134383865e-5
-1.1145806018432444e-5	-1.1362378056991936e-5	-1.1023808371539094e-5	-1.1487668940014562e-5	-1.1246780654783818e-5
-1.115175973047545e-5	-1.1365209731375676e-5	-1.1029426264125125e-5	-1.1489174139048528e-5	-1.1250492746725964e-5
-1.1155043424580081e-5	-1.1368047785796835e-5	-1.1034970882060387e-5	-1.1490656952706777e-5	-1.1254132248944554e-5
-1.1159678410223358e-5	-1.1370302921359782e-5	-1.103980847250387e-5	-1.149211804094663e-5	-1.1257710654589062e-5
-1.1165326100103323e-5	-1.1372751140518693e-5	-1.1046358976262492e-5	-1.1493558075556318e-5	-1.1261235301841045e-5
-1.117100851226223e-5	-1.1375774435055657e-5	-1.1052472510133661e-5	-1.1494977462331123e-5	-1.1264700634087478e-5
-1.1173812745964538e-5	-1.1378026745244342e-5	-1.1058011189009886e-5	-1.149637682208552e-5	-1.126810667221102e-5
-1.1176236280692153e-5	-1.1380108095491113e-5	-1.1062411610866991e-5	-1.1497756700110397e-5	-1.127146375196344e-5
-1.1181094493805062e-5	-1.1382782358411027e-5	-1.1067488255706e-5	-1.1499117742815033e-5	-1.1274769569587815e-5
-1.118491068629102e-5	-1.1385201580831232e-5	-1.107314526910355e-5	-1.1500460478008485e-5	-1.1278021833273153e-5
-1.1187571855354265e-5	-1.138687397062674e-5	-1.1078720187356306e-5	-1.1501785406767286e-5	-1.1281211666302637e-5
-1.1194067272925239e-5	-1.138905788772576e-5	-1.1083653250874024e-5	-1.1503093070449044e-5	-1.1284346477897556e-5
-1.1195588941836023e-5	-1.1391252122934871e-5	-1.1088480178613835e-5	-1.150438417070127e-5	-1.1287451107520576e-5
-1.1200497453014405e-5	-1.139334198881909e-5	-1.1092825683176323e-5	-1.1505659007089164e-5	-1.1290525273645232e-5
-1.1204649841455473e-5	-1.1395146224861213e-5	-1.1098048137158826e-5	-1.1506917932087852e-5	-1.129356388327707e-5
-1.1210119130424783e-5	-1.1397248129266584e-5	-1.1102885942509695e-5	-1.1508161427241504e-5	-1.129657311701724e-5
-1.1213113351116044e-5	-1.1399157004977433e-5	-1.1107396043583344e-5	-1.1509389932429288e-5	-1.1299581169449423e-5
-1.1215568870999992e-5	-1.140136124141057e-5	-1.1111431053960078e-5	-1.1510603956303912e-5	-1.1302579947518104e-5
-1.122055694889619e-5	-1.1403802020546244e-5	-1.1116663872018336e-5	-1.1511804315921502e-5	-1.1305538886398349e-5
-1.1227071581429335e-5	-1.1406107651083444e-5	-1.1121651491571981e-5	-1.1512991451709804e-5	-1.1308460987602868e-5
-1.1229956256919759e-5	-1.140818101229137e-5	-1.1126180757226466e-5	-1.1514165808087638e-5	-1.1311348327557044e-5
-1.1233774978139746e-5	-1.1409738319674513e-5	-1.1130580947790288e-5	-1.1515327735530315e-5	-1.1314188556117887e-5
-1.1239154955354736e-5	-1.1411420376920624e-5	-1.1134891720821405e-5	-1.1516477491245778e-5	-1.1316986382501648e-5
-1.1244685885587786e-5	-1.1413314190345511e-5	-1.1138750980359532e-5	-1.15176153421474e-5	-1.1319740877418517e-5
-1.1245323166803998e-5	-1.1414941290940732e-5	-1.1142781700657832e-5	-1.1518741542915889e-5	-1.1322451722683391e-5
-1.1246885678973863e-5	-1.1416654447832595e-5	-1.1146778884202125e-5	-1.1519856277762604e-5	-1.1325104266154468e-5
-1.1250803167361131e-5	-1.1418639497104007e-5	-1.115114733613642e-5	-1.1520959727890458e-5	-1.132771257553877e-5
-1.1253320828982253e-5	-1.1420316653194475e-5	-1.1154763766981557e-5	-1.1522052142030987e-5	-1.1330279588429665e-5
-1.1254708675528689e-5	-1.1421906658244876e-5	-1.1158577371737836e-5	-1.1523133879466913e-5	-1.1332805173514467e-5
-1.125906478295525e-5	-1.1423823483284044e-5	-1.1162193901336858e-5	-1.1524205250778962e-5	-1.1335290134336336e-5
-1.1260542285280234e-5	-1.1425420765526103e-5	-1.1166237512959646e-5	-1.1525266515833224e-5	-1.133774007518518e-5
-1.1262681064660135e-5	-1.1427004261976149e-5	-1.1169691868046753e-5	-1.1526317900565743e-5	-1.1340155396967273e-5
-1.1266396217459377e-5	-1.1428791342503842e-5	-1.1173322767549358e-5	-1.152735951145538e-5	-1.134253609922042e-5
-1.1269382088080512e-5	-1.1430299793993403e-5	-1.117709921645969e-5	-1.1528391566184979e-5	-1.134489187301536e-5
-1.1272435569991065e-5	-1.1432089953562267e-5	-1.1181138807635825e-5	-1.1529414221202177e-5	-1.1347217838506797e-5
-1.127388745054322e-5	-1.1434105527571537e-5	-1.1184193002244227e-5	-1.1530427602831144e-5	-1.1349472980526673e-5
-1.1278368206224048e-5	-1.1435520550150266e-5	-1.118763444123169e-5	-1.1531431735076465e-5	-1.135169654375618e-5
-1.1283017318687097e-5	-1.1437014049320845e-5	-1.1191830460081857e-5	-1.1532427043970768e-5	-1.1353907658217933e-5
-1.1286819959646618e-5	-1.1438852484906556e-5	-1.1195663161444765e-5	-1.153341383678616e-5	-1.1356086403625289e-5
-1.128990050668422e-5	-1.1440335726837016e-5	-1.1199279484807765e-5	-1.1534392290258663e-5	-1.1358200582389311e-5
-1.1292351155710724e-5	-1.1441746772177801e-5	-1.1202611399209364e-5	-1.1535362562129345e-5	-1.1360257477442158e-5
-1.1294536190228433e-5	-1.1443522035098065e-5	-1.1205566352325769e-5	-1.1536324827579979e-5	-1.1362280108055219e-5
-1.1296988734688315e-5	-1.1445406884674087e-5	-1.1208945065326747e-5	-1.1537279252608327e-5	-1.1364273807071215e-5
-1.1297365448163529e-5	-1.14468972607449e-5	-1.1212148516615022e-5	-1.1538225907776232e-5	-1.1366238924675138e-5
-1.1300055636275094e-5	-1.1448202805373724e-5	-1.1215277286167877e-5	-1.1539164921199909e-5	-1.1368176465074781e-5
-1.1302193133462574e-5	-1.1449524016961664e-5	-1.1218115020813818e-5	-1.1540096392689594e-5	-1.1370089446082646e-5
-1.1303575525678147e-5	-1.145105129843645e-5	-1.1221310035610401e-5	-1.1541020479367942e-5	-1.1371976418431853e-5
-1.1304720180193146e-5	-1.1452215071018105e-5	-1.1224627733358913e-5	-1.1541937307264895e-5	-1.1373849687608646e-5
-1.1310303779665428e-5	-1.145332758911017e-5	-1.1227471451972823e-5	-1.1542846970470877e-5	-1.1375702842533678e-5
-1.1312997494470293e-5	-1.1454953993793587e-5	-1.1230022145188838e-5	-1.1543749582988024e-5	-1.1377546099151632e-5
-1.1315710843320134e-5	-1.14560757368538e-5	-1.1233298344388488e-5	-1.1544645253179169e-5	-1.137936429185584e-5
-1.131706201047149e-5	-1.145719155587181e-5	-1.1236777592029871e-5	-1.1545534111404456e-5	-1.138115721959584e-5
-1.1319969384060934e-5	-1.1458603989455585e-5	-1.1239566820790566e-5	-1.1546416274123024e-5	-1.138292415508816e-5
-1.1323097185806633e-5	-1.1459764740200849e-5	-1.1242378036312588e-5	-1.1547291809681816e-5	-1.1384658414683277e-5
-1.1326564036393674e-5	-1.1460726020207194e-5	-1.1245562885205502e-5	-1.154816083082627e-5	-1.1386358071713153e-5
-1.1328137970032211e-5	-1.1462021083348402e-5	-1.1248212313219577e-5	-1.1549023473804137e-5	-1.1388010466364381e-5
-1.1330049887450296e-5	-1.146321888675609e-5	-1.1251040811842624e-5	-1.1549879913444362e-5	-1.1389639327333958e-5
-1.133333860204744e-5	-1.1464441820745754e-5	-1.125364038690944e-5	-1.1550730306322353e-5	-1.1391247138473543e-5
-1.133524398732316e-5	-1.1465644854017448e-5	-1.1256196508654931e-5	-1.1551574754477235e-5	-1.1392832016146828e-5
-1.133678245882638e-5	-1.146639733795829e-5	-1.125861706639008e-5	-1.1552413359419842e-5	-1.1394389656876848e-5
-1.1338540520907557e-5	-1.1467453839494625e-5	-1.1261338756455287e-5	-1.1553246217524741e-5	-1.139591636384233e-5
-1.1341463684935936e-5	-1.1468733090625803e-5	-1.1264030241826705e-5	-1.1554073386646486e-5	-1.1397420766520216e-5
-1.1344637463848043e-5	-1.1469807347147543e-5	-1.1266550382530131e-5	-1.1554894934734746e-5	-1.1398906333491584e-5
-1.1346166082636286e-5	-1.1470935871266663e-5	-1.1268836216413487e-5	-1.1555710920177845e-5	-1.1400373074368032e-5
-1.1346684450771443e-5	-1.147215968459483e-5	-1.1271373966465324e-5	-1.1556521377418106e-5	-1.1401821835901793e-5
-1.1349139362188996e-5	-1.147316561594716e-5	-1.1274098420745982e-5	-1.1557326348053488e-5	-1.1403252310902837e-5
-1.1350686528099743e-5	-1.1474152957663581e-5	-1.1276433358721644e-5	-1.1558125890282985e-5	-1.1404677276130516e-5
-1.1352182394457386e-5	-1.1475253091531229e-5	-1.1278871118031148e-5	-1.1558920076003863e-5	-1.1406087547213635e-5
-1.1354730064174005e-5	-1.147622130581618e-5	-1.128145561941567e-5	-1.1559708963513917e-5	-1.140749514264438e-5
-1.1356972620979413e-5	-1.1477379021687908e-5	-1.128365920606776e-5	-1.1560492615269304e-5	-1.140888874614414e-5
-1.1360285257067077e-5	-1.1478516461795704e-5	-1.1285857934573178e-5	-1.1561271120046474e-5	-1.1410287769600137e-5
-1.1361103778906201e-5	-1.1479403689145703e-5	-1.1288240629454562e-5	-1.1562044552036951e-5	-1.141167743502716e-5
-1.1362908061650983e-5	-1.1480451044314647e-5	-1.1290510717336588e-5	-1.1562812976162974e-5	-1.1413072157482487e-5
-1.1364746321563779e-5	-1.148152796410443e-5	-1.1292548221728769e-5	-1.156357644841788e-5	-1.1414468565764408e-5
-1.1366454448712483e-5	-1.1482188735961468e-5	-1.1294669139424709e-5	-1.1564335021180624e-5	-1.1415859550033709e-5
-1.1367893458882252e-5	-1.1482883726580925e-5	-1.1297059171644676e-5	-1.1565088753545324e-5	-1.1417248983784061e-5
-1.1370059375928136e-5	-1.148387218773264e-5	-1.129949462586676e-5	-1.1565837708334804e-5	-1.1418645967739343e-5
-1.1371236023360099e-5	-1.148492179651142e-5	-1.1301734031365466e-5	-1.1566581936293322e-5	-1.142003428985983e-5
-1.137271621294691e-5	-1.1486121421706106e-5	-1.1303668243940948e-5	-1.1567321489603959e-5	-1.1421407136080615e-5
-1.1374206311445975e-5	-1.148714543405729e-5	-1.1305575162812435e-5	-1.1568056422914533e-5	-1.1422766880695348e-5
-1.1375342373449448e-5	-1.1487843692100812e-5	-1.1307908032568158e-5	-1.156878679474633e-5	-1.1424107234347318e-5
-1.1376426614403154e-5	-1.1488743096621526e-5	-1.1310215260325476e-5	-1.1569512652275296e-5	-1.1425435143878478e-5
-1.1378623430121385e-5	-1.1489569751207491e-5	-1.1312520040469081e-5	-1.1570234027358364e-5	-1.1426750006165634e-5
-1.1379266143793467e-5	-1.1490386276878055e-5	-1.131449349238329e-5	-1.157095094550484e-5	-1.1428050387890266e-5
-1.1380937703939375e-5	-1.149141711815334e-5	-1.1316436644940694e-5	-1.157166344233032e-5	-1.1429341889480433e-5
-1.1382027493669739e-5	-1.1492294921190049e-5	-1.131803239085403e-5	-1.1572371555117606e-5	-1.1430623007667911e-5
-1.1383908331340298e-5	-1.149291255384341e-5	-1.131988230942327e-5	-1.1573075327271805e-5	-1.1431887556010324e-5
-1.1384267957625486e-5	-1.1493653240938208e-5	-1.132212429013719e-5	-1.1573774807047081e-5	-1.1433138568630854e-5
-1.138555343315768e-5	-1.1494461028033538e-5	-1.1324075572911976e-5	-1.1574470033333068e-5	-1.1434375075647025e-5
-1.1386758404574397e-5	-1.1495222213996223e-5	-1.1325973727345812e-5	-1.1575161053766608e-5	-1.1435597572010305e-5
-1.1388502128803914e-5	-1.1496182974502472e-5	-1.1327713899284867e-5	-1.1575847886038037e-5	-1.1436807131622734e-5
-1.1389324596727263e-5	-1.149700645268585e-5	-1.1329297407368875e-5	-1.157653052335811e-5	-1.1438008478464217e-5
-1.1390493433319887e-5	-1.1497629209394626e-5	-1.1331343656753312e-5	-1.1577208728665506e-5	-1.143919833848725e-5
-1.1392099631950743e-5	-1.1498400908599125e-5	-1.1333288086734103e-5	-1.1577882284210796e-5	-1.144037706654011e-5
-1.1393429257681525e-5	-1.1499160319959026e-5	-1.1335217560011787e-5	-1.15785511507841e-5	-1.1441548118388021e-5
-1.1395263703524593e-5	-1.150010490756345e-5	-1.1336737302348504e-5	-1.1579215430410048e-5	-1.1442709377316597e-5
-1.1395945676380027e-5	-1.1500993728784376e-5	-1.133832249152612e-5	-1.1579875228914119e-5	-1.144384688184909e-5
-1.139711837307334e-5	-1.1501814588199805e-5	-1.1340115647252137e-5	-1.1580530662621922e-5	-1.1444972431159648e-5
-1.1397961711009918e-5	-1.1502616227194536e-5	-1.1341991039707025e-5	-1.15811817985821e-5	-1.1446080884224886e-5
-1.139897576143403e-5	-1.1503237749128515e-5	-1.1343781110956916e-5	-1.1581828692973434e-5	-1.1447173951015878e-5
-1.1399753648260378e-5	-1.1504076404605977e-5	-1.1345392092596749e-5	-1.158247144849322e-5	-1.144825982381809e-5
-1.1400351065113831e-5	-1.1504960963140463e-5	-1.1346890519748143e-5	-1.158311012458007e-5	-1.1449333387503115e-5
-1.1402094806234305e-5	-1.1505767378297388e-5	-1.13486415228395e-5	-1.1583744806937504e-5	-1.145039693828485e-5
-1.1403867476033798e-5	-1.1506366573297675e-5	-1.1350271404507305e-5	-1.1584375609772517e-5	-1.145145054440317e-5
-1.1405007324039084e-5	-1.1507163924666952e-5	-1.135179323225148e-5	-1.1585002633812192e-5	-1.1452494480172406e-5
-1.1406953025472868e-5	-1.1508212955720844e-5	-1.1353246114485374e-5	-1.1585625956432509e-5	-1.1453528893106782e-5
-1.140782504450587e-5	-1.150882874187865e-5	-1.1354919421740378e-5	-1.1586245643959811e-5	-1.1454541012957589e-5
-1.1409701833822562e-5	-1.1509659367840943e-5	-1.1356425595775659e-5	-1.1586861766268047e-5	-1.145551966144349e-5
-1.1410771880137593e-5	-1.1510715020266668e-5	-1.1357872483782063e-5	-1.1587474389932176e-5	-1.1456478469481131e-5
-1.1412423270047365e-5	-1.1511371983658329e-5	-1.1359217949956921e-5	-1.158808357911684e-5	-1.1457427637072758e-5
-1.1413526823636496e-5	-1.1512179634666438e-5	-1.1360861736116083e-5	-1.158868939902718e-5	-1.1458367604460463e-5
-1.1414594660121063e-5	-1.151315186945692e-5	-1.1362407366463711e-5	-1.1589291904704905e-5	-1.1459298741829741e-5
-1.1415834277609383e-5	-1.151409012413747e-5	-1.1363809385332173e-5	-1.1589891130249809e-5	-1.1460221300833607e-5
-1.1417140591908064e-5	-1.15149624717566e-5	-1.1365172383876776e-5	-1.15904871147007e-5	-1.1461135582377168e-5
-1.1418863409680023e-5	-1.1515694166678084e-5	-1.1366790145228981e-5	-1.1591079892196423e-5	-1.1462041851874266e-5
-1.1419340497848985e-5	-1.1516356160540753e-5	-1.1368172434378578e-5	-1.1591669465000247e-5	-1.1462940296304135e-5
-1.1420950142201773e-5	-1.1517032680534589e-5	-1.1369586823377157e-5	-1.1592255827523315e-5	-1.1463831060897801e-5
-1.1422335525362922e-5	-1.1517865003956905e-5	-1.1370800027223544e-5	-1.1592838983182586e-5	-1.1464714219200382e-5
-1.1423067180458617e-5	-1.151856967629469e-5	-1.1372103796927876e-5	-1.1593418950026757e-5	-1.1465589855417837e-5
-1.142464907094671e-5	-1.151898717174303e-5	-1.137357087488364e-5	-1.1593995740647658e-5	-1.1466458036109958e-5
-1.1426596422374552e-5	-1.1519538706021665e-5	-1.1375059263505704e-5	-1.1594569383560218e-5	-1.1467318876602764e-5
-1.1428382964141786e-5	-1.1520247306222736e-5	-1.1376363412572319e-5	-1.1595139914630564e-5	-1.1468172624108654e-5
-1.1429183387815228e-5	-1.152099420269428e-5	-1.137761958899731e-5	-1.1595707380422259e-5	-1.1469016798999778e-5
-1.143028036202736e-5	-1.1521760940790168e-5	-1.1378721517365755e-5	-1.1596271818559047e-5	-1.1469856228423513e-5
-1.1431219017865899e-5	-1.1522380158911233e-5	-1.138013704469297e-5	-1.1596833185419406e-5	-1.1470700905327695e-5
-1.1432278783213564e-5	-1.1522936319897828e-5	-1.1381520374100372e-5	-1.1597391473482438e-5	-1.1471540725732899e-5
-1.1433089801832746e-5	-1.1523664294827115e-5	-1.1382738416296127e-5	-1.1597946709834256e-5	-1.147236871326259e-5
-1.1434637074526003e-5	-1.1524322138975153e-5	-1.1383826756443931e-5	-1.1598498944001935e-5	-1.1473191790750934e-5
-1.1435837000666616e-5	-1.152472924481348e-5	-1.1385220420864997e-5	-1.1599048148992053e-5	-1.1474006570660246e-5
-1.143671062008635e-5	-1.1525226100852619e-5	-1.1386308315670885e-5	-1.1599594335613917e-5	-1.1474812379699991e-5
-1.1437487022348547e-5	-1.1525846288854086e-5	-1.1387584673755518e-5	-1.1600137507339502e-5	-1.1475591441578798e-5
-1.1438861305131036e-5	-1.1526535943450948e-5	-1.1388686399613475e-5	-1.1600677691140102e-5	-1.1476364725772809e-5
-1.1439443978848833e-5	-1.1527252617704385e-5	-1.1389850902908969e-5	-1.1601214958309165e-5	-1.1477134560164645e-5
-1.1440115014705092e-5	-1.1527795693625737e-5	-1.139106666816547e-5	-1.1601749352910989e-5	-1.1477894275915949e-5
-1.1441140232296696e-5	-1.1528243801983409e-5	-1.1392288176909323e-5	-1.160228090776308e-5	-1.1478646305886179e-5
-1.1442676236898655e-5	-1.1528937925278075e-5	-1.139332369175197e-5	-1.160280965529765e-5	-1.1479397560054204e-5
-1.1444201303494411e-5	-1.1529615138522484e-5	-1.139442255869837e-5	-1.1603335621263498e-5	-1.1480152379959135e-5
-1.1444662242183694e-5	-1.1530370466628227e-5	-1.1395551757656652e-5	-1.1603858836183354e-5	-1.148089816049872e-5
-1.1445542150665237e-5	-1.153129198185605e-5	-1.1396779099278104e-5	-1.1604379330191711e-5	-1.148163105244691e-5
-1.144689188212891e-5	-1.153194594042792e-5	-1.139784625981169e-5	-1.1604897132021536e-5	-1.1482345993031676e-5
-1.1447660495901818e-5	-1.1532581443413315e-5	-1.139891252593827e-5	-1.1605412274575913e-5	-1.1483054155618895e-5
-1.1448860250106485e-5	-1.153328390011767e-5	-1.1400055327482661e-5	-1.1605924786229796e-5	-1.1483754583512428e-5
-1.1450129139089048e-5	-1.1533855168085086e-5	-1.1401282423800387e-5	-1.1606434696291251e-5	-1.14844503513527e-5
-1.1451050487935643e-5	-1.1534418113038493e-5	-1.1402320162668714e-5	-1.160694202000664e-5	-1.1485136357962586e-5
-1.1452250046306455e-5	-1.1535097624045524e-5	-1.1403337245390872e-5	-1.1607446791613481e-5	-1.1485816183649653e-5
-1.1453144563476523e-5	-1.1535907935605341e-5	-1.1404525319861217e-5	-1.1607949060268307e-5	-1.1486493108423334e-5
-1.1454062733837972e-5	-1.1536606772312787e-5	-1.1405761782080308e-5	-1.1608448853731877e-5	-1.1487159651443745e-5
-1.1455200208215486e-5	-1.153732918984353e-5	-1.1406871150164784e-5	-1.1608946211729972e-5	-1.1487821755945287e-5
-1.1455589933322993e-5	-1.153794804142215e-5	-1.140803860180212e-5	-1.1609441163767974e-5	-1.1488491656726185e-5
-1.145650445612595e-5	-1.1538529569643907e-5	-1.1409004218877376e-5	-1.160993374179284e-5	-1.148916336636252e-5
-1.145755121741089e-5	-1.1539257916466232e-5	-1.1409985255231874e-5	-1.1610423954923365e-5	-1.1489836909050653e-5
-1.1458200653061354e-5	-1.1539722397178041e-5	-1.14110670319797e-5	-1.161091180104801e-5	-1.1490519359587444e-5
-1.1459220105321708e-5	-1.154025662943348e-5	-1.1412133234999385e-5	-1.1611397303998878e-5	-1.149120034503816e-5
-1.1460187348024776e-5	-1.1541085689852158e-5	-1.1413065064857958e-5	-1.1611880505849094e-5	-1.1491879430573625e-5
-1.146103759346764e-5	-1.1541840741544299e-5	-1.1414012818253477e-5	-1.1612361430538118e-5	-1.1492551211654299e-5
-1.1461666369237353e-5	-1.1542458401620623e-5	-1.141475427469297e-5	-1.1612840106701394e-5	-1.1493221545118764e-5
-1.1462761387795452e-5	-1.1542978681013213e-5	-1.1415712710663996e-5	-1.1613316558302495e-5	-1.1493901564432786e-5
-1.1463403316952503e-5	-1.1543567178224396e-5	-1.1416694501579495e-5	-1.1613790812942188e-5	-1.1494585624063022e-5
-1.1464692826043383e-5	-1.1544239719985864e-5	-1.1417625930779034e-5	-1.1614262885615482e-5	-1.149526713351294e-5
-1.1465267545451323e-5	-1.1544766177114812e-5	-1.1418501591930552e-5	-1.1614732788966989e-5	-1.1495944540939345e-5
-1.1465869669735648e-5	-1.1545358628399991e-5	-1.1419496424204705e-5	-1.1615200532945966e-5	-1.1496613539936922e-5
-1.1466785798313276e-5	-1.1545963559780312e-5	-1.1420516258555519e-5	-1.1615666128786818e-5	-1.1497284363681343e-5
-1.1467599015360357e-5	-1.1546314803984041e-5	-1.1421435546036636e-5	-1.16161295931237e-5	-1.1497948917938397e-5
-1.1468393056196988e-5	-1.1546909883460755e-5	-1.1422385212965872e-5	-1.161659094520714e-5	-1.1498607804999304e-5
-1.1468868292634312e-5	-1.154759174863271e-5	-1.1423333260242777e-5	-1.1617050210934673e-5	-1.1499263028077606e-5
-1.1469740052011078e-5	-1.1548265114675173e-5	-1.1424177441950916e-5	-1.1617507410773294e-5	-1.1499914084748877e-5
-1.1470456722588502e-5	-1.1548900617514839e-5	-1.1425033070961471e-5	-1.1617962564544773e-5	-1.1500559739413626e-5
-1.1471117912680815e-5	-1.1549332776951202e-5	-1.1425789109304836e-5	-1.161841570254054e-5	-1.1501210030998172e-5
-1.1471809247049301e-5	-1.1549915832817895e-5	-1.1426699199469277e-5	-1.1618866807975182e-5	-1.1501867275693716e-5
-1.1472184430660439e-5	-1.1550563088147212e-5	-1.1427618562608567e-5	-1.1619315873097794e-5	-1.1502516380433982e-5
-1.1472644239037187e-5	-1.1551059481147589e-5	-1.1428475563369673e-5	-1.1619762957658404e-5	-1.1503162151280377e-5
-1.1473509495461417e-5	-1.1551521226389803e-5	-1.142926781921884e-5	-1.1620208104164405e-5	-1.1503807365102096e-5
-1.1474401536501478e-5	-1.1552043720047662e-5	-1.1430124454852891e-5	-1.1620651354835569e-5	-1.1504451841268026e-5
-1.1475420909447397e-5	-1.1552645867471075e-5	-1.1431050559230135e-5	-1.1621092735157757e-5	-1.1505093635769154e-5
-1.1476197791957193e-5	-1.1553047555122752e-5	-1.1431864391775316e-5	-1.1621532261809803e-5	-1.1505724847743741e-5
-1.1476754021876612e-5	-1.1553279703762358e-5	-1.1432683028310394e-5	-1.1621969944917521e-5	-1.1506352096515278e-5
-1.1477503211274892e-5	-1.155378673933387e-5	-1.143362482576668e-5	-1.1622405832312524e-5	-1.1506981529519884e-5
-1.1478050464126331e-5	-1.1554275127834126e-5	-1.143438375047414e-5	-1.1622839965134461e-5	-1.1507608298032688e-5
-1.1478464347346978e-5	-1.1554737024530065e-5	-1.1435230208994782e-5	-1.1623272352600142e-5	-1.150822879382315e-5
-1.1479507576241805e-5	-1.155523930574999e-5	-1.143591316678015e-5	-1.1623703010744474e-5	-1.150884540250355e-5
-1.1480346270368888e-5	-1.1555856834889751e-5	-1.1436688256341195e-5	-1.1624131958618619e-5	-1.1509461231495513e-5
-1.1480984474320995e-5	-1.1556383892280594e-5	-1.143753816776823e-5	-1.1624559190806248e-5	-1.1510077323041714e-5
-1.1481691728209032e-5	-1.1557006362080975e-5	-1.1438344465845353e-5	-1.1624984733924922e-5	-1.15106955258112e-5
-1.1482974966248393e-5	-1.1557804525696373e-5	-1.1439106381312898e-5	-1.1625408600272022e-5	-1.151129625894729e-5
-1.1483706781130145e-5	-1.1558532917793069e-5	-1.1439850040578447e-5	-1.162583080299163e-5	-1.1511875981266601e-5
-1.148428736350705e-5	-1.1559095121449013e-5	-1.1440658170970628e-5	-1.1626251345793002e-5	-1.1512440279071145e-5
-1.148508248372854e-5	-1.1559615328138964e-5	-1.1441531371587764e-5	-1.162667022679623e-5	-1.1513000065329198e-5
-1.1485696297907772e-5	-1.1560121442634162e-5	-1.1442210516686682e-5	-1.1627087463431202e-5	-1.1513558579033513e-5
-1.1486358113791342e-5	-1.1560566681111852e-5	-1.1442967308542754e-5	-1.1627503056360576e-5	-1.1514114695831178e-5
-1.1487130475933735e-5	-1.1561005652281152e-5	-1.144361586960023e-5	-1.1627917011459355e-5	-1.151466733792867e-5
-1.1487739379288594e-5	-1.1561314215452633e-5	-1.1444313245530163e-5	-1.1628329336683317e-5	-1.1515215570978517e-5
-1.1488548013313894e-5	-1.1561780916210665e-5	-1.1444952441998516e-5	-1.1628740050152603e-5	-1.1515761186752532e-5
-1.1488664347343862e-5	-1.1562337994818422e-5	-1.144570841728574e-5	-1.1629149157089139e-5	-1.1516304573021539e-5
-1.1489576681647442e-5	-1.1562895977427924e-5	-1.1446373473422055e-5	-1.1629556666018006e-5	-1.151684476948017e-5
-1.14906253681342e-5	-1.1563437803937466e-5	-1.144705568978199e-5	-1.1629962591331573e-5	-1.1517380216291675e-5
-1.1490897314065606e-5	-1.1563873954186394e-5	-1.1447748536786583e-5	-1.1630366952279578e-5	-1.151791305583468e-5
-1.1491554491467574e-5	-1.156427144249331e-5	-1.144848309863204e-5	-1.1630769751443012e-5	-1.1518444611018152e-5
-1.1492245798229016e-5	-1.1564669199565175e-5	-1.1449022365571053e-5	-1.1631170995193381e-5	-1.1518973539294187e-5
-1.1492646342027486e-5	-1.1565174466292215e-5	-1.1449665700246834e-5	-1.1631570685814605e-5	-1.1519500001053567e-5
-1.1493355683107699e-5	-1.1565533698311585e-5	-1.145043224096336e-5	-1.1631968839522003e-5	-1.1520024131065803e-5
-1.1494049475433875e-5	-1.1565835913304425e-5	-1.1451188182907243e-5	-1.163236545769114e-5	-1.1520545346282577e-5
-1.149508919412645e-5	-1.1566368842014793e-5	-1.1451942179696906e-5	-1.1632760565211471e-5	-1.1521064027456265e-5
-1.1495603058797473e-5	-1.1566872118451286e-5	-1.1452616551281732e-5	-1.1633154169765777e-5	-1.1521580160032893e-5
-1.1496419411591132e-5	-1.1567316070994453e-5	-1.1453275610229153e-5	-1.1633546265659818e-5	-1.1522094114874865e-5
-1.1496734489069484e-5	-1.1567921628144266e-5	-1.1453950630674687e-5	-1.163393684931431e-5	-1.1522600496044653e-5
-1.1497412010073069e-5	-1.1568498527253678e-5	-1.1454697813821616e-5	-1.1634325927266334e-5	-1.1523105925832651e-5
-1.1498173117766717e-5	-1.1568933069021622e-5	-1.1455329984462359e-5	-1.1634713507576069e-5	-1.1523611472853088e-5
-1.1499279937625092e-5	-1.1569335451576056e-5	-1.1455962780462625e-5	-1.1635099598277328e-5	-1.1524107916740548e-5
-1.1499589358174171e-5	-1.15697606940964e-5	-1.145671234479588e-5	-1.1635484206905423e-5	-1.1524609500677722e-5
-1.1500558873236585e-5	-1.157011542953876e-5	-1.1457233952806759e-5	-1.1635867298962269e-5	-1.1525122520208604e-5
-1.1500910031146629e-5	-1.1570512814595092e-5	-1.1457906117727035e-5	-1.163624883445199e-5	-1.152563885047205e-5
-1.1501484010162794e-5	-1.1571072455644057e-5	-1.1458617520971657e-5	-1.1636628816222293e-5	-1.152615901099148e-5
-1.150219544773796e-5	-1.1571663470121268e-5	-1.1459235785933577e-5	-1.1637007247763242e-5	-1.1526678072753802e-5
-1.1503053054689187e-5	-1.1572148838305843e-5	-1.1459870753178274e-5	-1.1637384101182552e-5	-1.152719922243315e-5
-1.1504240693287526e-5	-1.1572680622517244e-5	-1.146054753570381e-5	-1.1637759234888515e-5	-1.1527699811976905e-5
-1.1504479151363557e-5	-1.1573100929846558e-5	-1.146102360060939e-5	-1.1638132387397105e-5	-1.1528190575037414e-5
-1.1504986146699233e-5	-1.157351734185295e-5	-1.146160316534194e-5	-1.1638503319514636e-5	-1.1528676098298183e-5
-1.1505402845857837e-5	-1.157394390553171e-5	-1.1462272205539486e-5	-1.1638872045196856e-5	-1.1529162110246126e-5
-1.150599533384695e-5	-1.1574284629129947e-5	-1.1462933723193122e-5	-1.1639238714164431e-5	-1.1529644877151605e-5
-1.1506182886758287e-5	-1.1574654381207661e-5	-1.1463546673394197e-5	-1.1639603459684141e-5	-1.1530125231538682e-5
-1.1506622904289482e-5	-1.1575106925761644e-5	-1.146412360829002e-5	-1.1639966365897871e-5	-1.1530600954666067e-5
-1.1507154978478086e-5	-1.1575532876462764e-5	-1.1464792431802172e-5	-1.1640327528610902e-5	-1.1531075192739735e-5
-1.1507884048280944e-5	-1.1575881943561545e-5	-1.1465452587679806e-5	-1.1640687005658254e-5	-1.1531544945545654e-5
-1.1508156505572706e-5	-1.1576226526096267e-5	-1.1466012815727265e-5	-1.1641044844787986e-5	-1.1532012141355754e-5
-1.1508418036530069e-5	-1.1576660974076804e-5	-1.1466570323722639e-5	-1.1641401104484854e-5	-1.1532474164993659e-5
-1.1508877426284087e-5	-1.1577083827647028e-5	-1.146703015564302e-5	-1.164175583908335e-5	-1.1532935114327703e-5
-1.150925423342827e-5	-1.1577453036893957e-5	-1.1467633872929364e-5	-1.1642109082018637e-5	-1.1533406114619733e-5
-1.1509734718454148e-5	-1.1577803432694693e-5	-1.1468173735295152e-5	-1.1642460871939065e-5	-1.153387332157115e-5
-1.1509927337071114e-5	-1.1578227299452756e-5	-1.1468713661311029e-5	-1.1642811236569844e-5	-1.1534341094566114e-5
-1.1510189242936239e-5	-1.1578552729546428e-5	-1.146915063653407e-5	-1.1643160206117693e-5	-1.1534804082850608e-5
-1.151095746255018e-5	-1.1578820450012037e-5	-1.1469751773708442e-5	-1.1643507800692146e-5	-1.1535269649807937e-5
-1.151169208312938e-5	-1.1579284481908424e-5	-1.1470323429533783e-5	-1.1643854076138351e-5	-1.1535731797841651e-5
-1.1511936521899987e-5	-1.1579744062811573e-5	-1.1470879203272347e-5	-1.1644199050952718e-5	-1.153619314748545e-5
-1.1512110030800361e-5	-1.1580099737865013e-5	-1.1471344944320135e-5	-1.1644542705965022e-5	-1.1536652206366343e-5
-1.15126297997997e-5	-1.1580454094742722e-5	-1.147193733786095e-5	-1.1644885054177677e-5	-1.1537110284418572e-5
-1.151295703126804e-5	-1.1580821059700668e-5	-1.1472500853057219e-5	-1.1645226119630931e-5	-1.1537564635077526e-5
-1.1513404818582539e-5	-1.1581145095171656e-5	-1.1473043375655352e-5	-1.1645565925149275e-5	-1.1538016330643943e-5
-1.1514094780089429e-5	-1.158150294194256e-5	-1.1473548726446005e-5	-1.1645904484894313e-5	-1.1538466868638464e-5
-1.1514444906156584e-5	-1.1581870484364e-5	-1.1474126688425406e-5	-1.164624182496239e-5	-1.1538917153640015e-5
-1.1515323466497439e-5	-1.1582166938923199e-5	-1.1474529083450295e-5	-1.1646577957894954e-5	-1.1539365372284258e-5
-1.151575146537043e-5	-1.1582584437607613e-5	-1.1475026076007453e-5	-1.1646912900282881e-5	-1.1539812436850113e-5
-1.151619420732059e-5	-1.1583056385866432e-5	-1.1475614195935421e-5	-1.1647246656165487e-5	-1.1540261026667476e-5
-1.151675852624212e-5	-1.1583419426481757e-5	-1.1476209763701148e-5	-1.1647579237344986e-5	-1.1540706837445274e-5
-1.1517246331801704e-5	-1.1583755493604394e-5	-1.1476772764715854e-5	-1.1647910658354318e-5	-1.1541149057740411e-5
-1.1517933654962606e-5	-1.1584120678079926e-5	-1.1477297501512275e-5	-1.1648240933848736e-5	-1.15415891977951e-5
-1.1518478671206639e-5	-1.1584429641674588e-5	-1.1477825679246092e-5	-1.1648570070586957e-5	-1.1542027917693574e-5
-1.1518968523376781e-5	-1.1584807532791407e-5	-1.1478393451557851e-5	-1.1648898078936773e-5	-1.1542465691319295e-5
-1.1519505377344819e-5	-1.1585191551426652e-5	-1.1478889734424378e-5	-1.1649224966468277e-5	-1.154290189344523e-5
-1.152030062718279e-5	-1.1585533608658021e-5	-1.1479391601947341e-5	-1.1649550740345879e-5	-1.1543335939371377e-5
-1.1520776005278705e-5	-1.158582789405157e-5	-1.1479817529707667e-5	-1.164987540883948e-5	-1.1543766230254195e-5
-1.1521063740289126e-5	-1.1586089711960277e-5	-1.1480356210939643e-5	-1.1650198977226375e-5	-1.1544196562822393e-5
-1.152184074200123e-5	-1.1586492372677893e-5	-1.1480812148891609e-5	-1.1650521455797305e-5	-1.1544625704869536e-5
-1.1522400453499488e-5	-1.158678711382667e-5	-1.1481285176376187e-5	-1.165084285357927e-5	-1.1545052404155307e-5
-1.1523107022192162e-5	-1.1587069728688829e-5	-1.1481713090475146e-5	-1.1651163167642067e-5	-1.1545477381691261e-5
-1.1523693156907531e-5	-1.15874746892241e-5	-1.1482248534736548e-5	-1.1651482404954063e-5	-1.1545901031462156e-5
-1.1524201600662488e-5	-1.1587821806887653e-5	-1.1482728049106416e-5	-1.1651800574037067e-5	-1.1546322859444858e-5
-1.1524936262313295e-5	-1.158810079290378e-5	-1.1483209199601866e-5	-1.1652117676469583e-5	-1.1546742910061017e-5
-1.152532330609245e-5	-1.1588366070870543e-5	-1.1483576429380797e-5	-1.16524337148238e-5	-1.1547161053318195e-5
-1.1526012705802484e-5	-1.1588697785385056e-5	-1.1484092863320348e-5	-1.165274869799447e-5	-1.1547577225942906e-5
-1.152659101608701e-5	-1.1589007900256752e-5	-1.1484606243973154e-5	-1.1653062640399144e-5	-1.1547992464053495e-5
-1.1526905780018841e-5	-1.1589387174159729e-5	-1.1485089833129192e-5	-1.1653375554108162e-5	-1.1548405769063068e-5
-1.1527200748222304e-5	-1.1589752458850591e-5	-1.1485578058132876e-5	-1.1653687431116976e-5	-1.1548817422373313e-5
-1.1527911118054047e-5	-1.1590112461889145e-5	-1.1486101530451106e-5	-1.1653998281544899e-5	-1.1549223533274365e-5
-1.152842375829166e-5	-1.1590480564869598e-5	-1.1486502772267914e-5	-1.1654308129844967e-5	-1.1549629357113886e-5
-1.152881737097457e-5	-1.1590905040918649e-5	-1.148696076857341e-5	-1.1654616967252366e-5	-1.155003314366861e-5
-1.1529336017362314e-5	-1.1591365978245527e-5	-1.1487397769526752e-5	-1.1654924732667748e-5	-1.1550435624839732e-5
-1.1529754583706892e-5	-1.1591638638412625e-5	-1.1487907402114878e-5	-1.1655231384601906e-5	-1.155084659151476e-5
-1.1529864204597069e-5	-1.1591856965117522e-5	-1.1488289123112285e-5	-1.165553691713946e-5	-1.1551246243271882e-5
-1.1530449127180443e-5	-1.159226238594628e-5	-1.1488737236390806e-5	-1.1655841338217106e-5	-1.1551629561528704e-5
-1.153083848511356e-5	-1.1592646016811853e-5	-1.1489227904811288e-5	-1.1656144655387471e-5	-1.1552005428799866e-5
-1.1531187383849468e-5	-1.1592952462741847e-5	-1.1489737202674993e-5	-1.1656446878285844e-5	-1.1552376536122972e-5
-1.1531724598367558e-5	-1.1593214608930796e-5	-1.1490201267597088e-5	-1.1656748002433039e-5	-1.1552749046458008e-5
-1.1532048286122665e-5	-1.1593415683097954e-5	-1.1490651828825135e-5	-1.1657048028435955e-5	-1.1553116328428233e-5
-1.1532428354278132e-5	-1.15937500821637e-5	-1.1491023625341001e-5	-1.1657346890646837e-5	-1.1553481822285933e-5
-1.1533175859243254e-5	-1.1594095869523108e-5	-1.149150639082374e-5	-1.1657644547556045e-5	-1.1553844885780959e-5
-1.1533400975471765e-5	-1.1594401015031699e-5	-1.149197813663735e-5	-1.1657940890334307e-5	-1.1554209066892851e-5
-1.1533759112627332e-5	-1.1594667949115927e-5	-1.1492427109978864e-5	-1.1658235711927784e-5	-1.1554569106031426e-5
-1.1534283075283288e-5	-1.1594996218559295e-5	-1.1492923581512751e-5	-1.1658528889476794e-5	-1.1554925999704441e-5
-1.1534903629654742e-5	-1.1595403269849636e-5	-1.1493413148566155e-5	-1.1658820472214248e-5	-1.1555284996186786e-5
-1.1535240712460358e-5	-1.1595830121084106e-5	-1.1493806536258505e-5	-1.1659110374836307e-5	-1.1555641742166469e-5
-1.1535606928530505e-5	-1.159626000368483e-5	-1.1494230788087018e-5	-1.1659398590524777e-5	-1.1555994478174706e-5
-1.1536140411347337e-5	-1.1596712630577587e-5	-1.1494568935850282e-5	-1.1659685179070443e-5	-1.1556348149871673e-5
-1.1536630279646482e-5	-1.1596984764217991e-5	-1.1495034935875293e-5	-1.1659970214419484e-5	-1.1556693406552453e-5
-1.1537016558569254e-5	-1.159726170073314e-5	-1.1495525411911711e-5	-1.1660253728758991e-5	-1.1557043797340965e-5
-1.1537523806281693e-5	-1.1597673649258047e-5	-1.1495966143160505e-5	-1.1660535747517916e-5	-1.1557398072878911e-5
-1.1538143616730488e-5	-1.1598015043189794e-5	-1.1496441829253803e-5	-1.1660816310542874e-5	-1.1557748269608364e-5
-1.153846619150087e-5	-1.1598330270029381e-5	-1.1496912479236974e-5	-1.166109546826097e-5	-1.1558097322853869e-5
-1.1538764487912577e-5	-1.1598617818719146e-5	-1.149735203121255e-5	-1.1661373275917763e-5	-1.1558444477513467e-5
-1.1538960911700362e-5	-1.1598988821821387e-5	-1.1497775010217633e-5	-1.1661649733489908e-5	-1.155879307634122e-5
-1.1539220113898944e-5	-1.1599261518945915e-5	-1.1498198856199843e-5	-1.1661924851855897e-5	-1.155914065755029e-5
-1.1539551179044123e-5	-1.159950521167043e-5	-1.1498644560830703e-5	-1.1662198648089836e-5	-1.155948377673668e-5
-1.1539814408278987e-5	-1.159980987976035e-5	-1.1498986243728167e-5	-1.1662471130474993e-5	-1.1559825446183593e-5
-1.1540121609075769e-5	-1.1600115910083629e-5	-1.1499387675780891e-5	-1.1662742294198144e-5	-1.1560166410995607e-5
-1.154029114883961e-5	-1.160046759238231e-5	-1.1499827294961695e-5	-1.1663012122167666e-5	-1.1560504693882058e-5
-1.1540544129510687e-5	-1.160088259209127e-5	-1.1500276830021827e-5	-1.1663280635017852e-5	-1.1560851471796671e-5
-1.1540956785777735e-5	-1.1601191970162493e-5	-1.1500653169856382e-5	-1.1663547885180981e-5	-1.1561200965590913e-5
-1.1541452576850291e-5	-1.1601506422756475e-5	-1.150105263197174e-5	-1.166381386983151e-5	-1.1561551911260054e-5
-1.1541679271302053e-5	-1.1601892776923013e-5	-1.1501393815267669e-5	-1.1664078572191185e-5	-1.1561903494238663e-5
-1.1541898824338471e-5	-1.1602133875202819e-5	-1.1501811628017933e-5	-1.1664341970835562e-5	-1.1562251943321164e-5
-1.1542312041647765e-5	-1.1602398146640538e-5	-1.150223647261539e-5	-1.1664604033424214e-5	-1.156260021562814e-5
-1.1542612514706963e-5	-1.1602766128994975e-5	-1.1502639007434202e-5	-1.1664864776563047e-5	-1.1562953689574917e-5
-1.154276972182729e-5	-1.1603010922014148e-5	-1.1503059324068896e-5	-1.1665124220548125e-5	-1.1563305337833567e-5
-1.1543046980336631e-5	-1.1603180301233425e-5	-1.1503485903198142e-5	-1.1665382369367146e-5	-1.1563663383753057e-5
-1.1543582858567821e-5	-1.1603445549423843e-5	-1.1503805605714757e-5	-1.1665639211872141e-5	-1.156402620299134e-5
-1.1544128929091836e-5	-1.1603695973445196e-5	-1.150419196427572e-5	-1.166589477978568e-5	-1.1564383059948986e-5
-1.1544397737042644e-5	-1.1604019233722663e-5	-1.1504619081663793e-5	-1.1666149080542737e-5	-1.1564738615911133e-5
-1.1544620833182626e-5	-1.1604444631319331e-5	-1.1505015181547563e-5	-1.1666402122078692e-5	-1.1565096460500895e-5
-1.1545135928179977e-5	-1.1604779872759737e-5	-1.150543604819483e-5	-1.166665394512602e-5	-1.1565453571795222e-5
-1.1545464354601392e-5	-1.1605082078909079e-5	-1.1505852738099575e-5	-1.1666904590069247e-5	-1.1565807734573209e-5
-1.1545876793405796e-5	-1.1605291486727116e-5	-1.1506271454093773e-5	-1.1667154055627904e-5	-1.1566161837306352e-5
-1.1546194495158227e-5	-1.1605542579308583e-5	-1.1506654773690093e-5	-1.1667402367437327e-5	-1.1566518541031142e-5
-1.1546537558774992e-5	-1.1605911627578964e-5	-1.1507016011835766e-5	-1.1667649568942738e-5	-1.156687280722971e-5
-1.154698975735651e-5	-1.1606152437220595e-5	-1.1507427965839631e-5	-1.1667895692280269e-5	-1.1567227441713239e-5
-1.1547488853011255e-5	-1.160646898760457e-5	-1.1507753204345567e-5	-1.1668140766532187e-5	-1.1567575962605066e-5
-1.1547604829391572e-5	-1.1606825040401166e-5	-1.1508118573021704e-5	-1.1668384809966402e-5	-1.1567925597325691e-5
-1.1547936496134902e-5	-1.1607141635618001e-5	-1.1508524167299716e-5	-1.16686278516695e-5	-1.1568276950518445e-5
-1.1548262981624714e-5	-1.1607480401713746e-5	-1.1508941807411832e-5	-1.1668869915299837e-5	-1.1568622913572245e-5
-1.1548500276027905e-5	-1.1607785199640373e-5	-1.1509347649944197e-5	-1.1669111018943487e-5	-1.1568970685768276e-5
-1.1548934794491727e-5	-1.1608082301784175e-5	-1.1509718647135972e-5	-1.1669351193447786e-5	-1.1569318519013115e-5
-1.1549402645326281e-5	-1.1608401030481776e-5	-1.1510088750674925e-5	-1.1669590442381205e-5	-1.1569663887811928e-5
-1.154973248244405e-5	-1.160873513012348e-5	-1.1510490202005568e-5	-1.1669828774177498e-5	-1.157000412243414e-5
-1.154985933624468e-5	-1.1609053703679443e-5	-1.1510800025228764e-5	-1.167006621283119e-5	-1.1570343875473574e-5
-1.155031087752954e-5	-1.1609373042477529e-5	-1.1511151746653827e-5	-1.1670302776538523e-5	-1.1570688889414822e-5
-1.1550649061943065e-5	-1.160970838695585e-5	-1.1511513025963893e-5	-1.1670538468211531e-5	-1.1571032957293856e-5
-1.1550869298241246e-5	-1.1609924287068623e-5	-1.1511908285040337e-5	-1.1670773294161024e-5	-1.1571374123716707e-5
-1.1551337596765035e-5	-1.1610109184831018e-5	-1.151220170888935e-5	-1.167100727263786e-5	-1.1571713829748464e-5
-1.1551613677726835e-5	-1.1610429077826103e-5	-1.1512547204725208e-5	-1.1671240405734559e-5	-1.1572052018908898e-5
-1.1552056266759029e-5	-1.1610674324335884e-5	-1.1512931879516692e-5	-1.1671472687287162e-5	-1.1572390314449603e-5
-1.155240801674502e-5	-1.1610933801887271e-5	-1.1513325914603302e-5	-1.1671704125875762e-5	-1.1572728629132197e-5
-1.1552871697278601e-5	-1.161116179967359e-5	-1.1513720391463848e-5	-1.1671934735214184e-5	-1.1573064578372634e-5
-1.1553250488444219e-5	-1.16114047634624e-5	-1.1514074385515897e-5	-1.1672164529723434e-5	-1.1573398154325796e-5
-1.155368014138344e-5	-1.1611710810414085e-5	-1.1514430311146203e-5	-1.16723935161149e-5	-1.1573729770167933e-5
-1.1554053348863821e-5	-1.161195179735979e-5	-1.1514811087744486e-5	-1.1672621703560069e-5	-1.1574059551479079e-5
-1.1554376532715068e-5	-1.161217060830339e-5	-1.151508899513259e-5	-1.1672849109981845e-5	-1.1574390373988477e-5
-1.1554872133770606e-5	-1.1612467320485284e-5	-1.1515418439700555e-5	-1.1673075742486423e-5	-1.1574722872228572e-5
-1.1555188174207999e-5	-1.1612741273732204e-5	-1.1515800638647244e-5	-1.1673301613178347e-5	-1.1575053158575218e-5
-1.1555711214526297e-5	-1.1612913931986854e-5	-1.1516178416632486e-5	-1.1673526739642877e-5	-1.1575382451840835e-5
-1.1555857490021917e-5	-1.161315066275294e-5	-1.1516558323186166e-5	-1.1673751134587216e-5	-1.157571358555442e-5
-1.1556154457881702e-5	-1.161344181850338e-5	-1.1516905281442094e-5	-1.1673974801496621e-5	-1.1576043677256357e-5
-1.1556784036237923e-5	-1.1613745311380331e-5	-1.1517232007730927e-5	-1.1674197763879217e-5	-1.1576372589126399e-5
-1.1557020636206817e-5	-1.1613946788656073e-5	-1.1517558201449048e-5	-1.16744200421837e-5	-1.1576700599183598e-5
-1.1557207802755598e-5	-1.161415382904013e-5	-1.1517843854316856e-5	-1.167464164798831e-5	-1.157702745736766e-5
-1.15575975461055e-5	-1.1614466232776422e-5	-1.1518201572528475e-5	-1.1674862594131979e-5	-1.1577353258065267e-5
-1.1557991717844611e-5	-1.161471668304835e-5	-1.1518529583441555e-5	-1.1675082895718531e-5	-1.1577676365982012e-5
-1.1558354773556476e-5	-1.1614943800030859e-5	-1.1518851000242958e-5	-1.1675302563787104e-5	-1.1577999925542368e-5
-1.1558773869764677e-5	-1.1615267279154587e-5	-1.1519127232029126e-5	-1.1675521607244296e-5	-1.1578324041459365e-5
-1.1559005781329646e-5	-1.1615475948173927e-5	-1.1519479430425094e-5	-1.1675740037543695e-5	-1.1578645106267379e-5
-1.1559342492969646e-5	-1.1615728860864277e-5	-1.1519796900481895e-5	-1.1675957864181096e-5	-1.1578967260911078e-5
-1.1559699617109904e-5	-1.1616064351424798e-5	-1.1520119290704525e-5	-1.1676175083021485e-5	-1.1579284321018703e-5
-1.1560039330718356e-5	-1.1616308113159915e-5	-1.1520406303257567e-5	-1.1676391706239938e-5	-1.1579599703488619e-5
-1.1560333712095871e-5	-1.1616546925990669e-5	-1.1520751607851039e-5	-1.167660773375536e-5	-1.1579914851222754e-5
-1.1560907032998314e-5	-1.1616853227319374e-5	-1.1521061554680778e-5	-1.1676823162682343e-5	-1.158022902751363e-5
-1.1561062403710325e-5	-1.1617184102372176e-5	-1.152138306502897e-5	-1.1677037997485556e-5	-1.1580543000065396e-5
-1.1561486433710235e-5	-1.161748966235904e-5	-1.1521665238839225e-5	-1.1677252246385895e-5	-1.1580857966599591e-5
-1.1561844648582046e-5	-1.1617806439759886e-5	-1.1521995236229124e-5	-1.1677465915114271e-5	-1.158117078553275e-5
-1.1562167000483685e-5	-1.1618170084197268e-5	-1.1522299118845337e-5	-1.1677679005447758e-5	-1.1581481025582872e-5
-1.1562416212275588e-5	-1.1618497506599783e-5	-1.1522600299923572e-5	-1.1677891520833088e-5	-1.1581790680968891e-5
-1.1562820282090718e-5	-1.1618744361279001e-5	-1.1522877712095928e-5	-1.1678103466408625e-5	-1.1582093742020552e-5
-1.1563110235298772e-5	-1.161900450387907e-5	-1.1523247284832039e-5	-1.1678314846477935e-5	-1.158239196269082e-5
-1.1563238948069126e-5	-1.161925494440113e-5	-1.1523562698030797e-5	-1.1678525665631814e-5	-1.1582688184387225e-5
-1.1563499893897111e-5	-1.1619479837089675e-5	-1.1523902315873391e-5	-1.1678735928835215e-5	-1.1582982395218873e-5
-1.1563752706163966e-5	-1.161968147470893e-5	-1.1524172074965146e-5	-1.1678945641062204e-5	-1.1583277067107398e-5
-1.1564072242664614e-5	-1.1619920660556044e-5	-1.152447532941502e-5	-1.167915480716705e-5	-1.158357149145493e-5
-1.1564419598730529e-5	-1.1620166969447526e-5	-1.152478165050765e-5	-1.1679363428517748e-5	-1.1583865583611386e-5
-1.1564551409666359e-5	-1.1620350279896169e-5	-1.1525120576739681e-5	-1.1679571501375559e-5	-1.15841582394001e-5
-1.1564600968764466e-5	-1.1620580129472913e-5	-1.1525395066194191e-5	-1.1679779028475934e-5	-1.1584450585473743e-5
-1.1564955583954777e-5	-1.1620850736284906e-5	-1.152569793676823e-5	-1.1679986012982698e-5	-1.1584733209110547e-5
-1.1565383388539359e-5	-1.1621079585908104e-5	-1.152599337893501e-5	-1.1680192460514599e-5	-1.1585014276848607e-5
-1.1565563824296395e-5	-1.1621276756230307e-5	-1.152632113189111e-5	-1.1680398376722691e-5	-1.1585289765281595e-5
-1.1565665220821277e-5	-1.1621493327619904e-5	-1.1526583379585289e-5	-1.1680603770721689e-5	-1.1585564494955811e-5


==> maxvolnmf/figures/conv_moffett.txt <==
-0.0005333517059153126	-0.0005333516360496155	-0.0005333516360496155	-0.0005333516277370871	-0.0005333516277370871
-0.0005334354762016305	-0.0005334259897784619	-0.0005334259419920259	-0.0005334216689874033	-0.0005333935908169863
-0.0005336723671587511	-0.0005336296317710161	-0.000533583471003421	-0.000533543394116161	-0.0005336613620217454
-0.0005337699426337537	-0.0005340640668707985	-0.0005338211019905798	-0.0005349067859903423	-0.0005344734508294715
-0.0005340576995807862	-0.0005343932927503673	-0.0005339370478864272	-0.0005360834443393632	-0.0005349834807452284
-0.0005342465931815432	-0.0005347506241373441	-0.0005341148129594743	-0.0005368494383605968	-0.0005352733282775223
-0.0005344165247502077	-0.0005350110447182269	-0.0005342391435803231	-0.0005376486028116378	-0.000535645036954728
-0.0005346854078911837	-0.0005353788732113986	-0.0005344340972721656	-0.0005383302571375285	-0.0005359774864643178
-0.0005348927727569648	-0.000535623020764924	-0.0005345438019228496	-0.0005389517146834493	-0.000536296582210706
-0.0005349956911771845	-0.0005359373383073416	-0.0005347216737130696	-0.0005395172846428385	-0.0005366050484842165
-0.0005352027934757128	-0.0005362105043345366	-0.0005348271382464492	-0.0005400179206477797	-0.0005369030223401226
-0.0005354410100525491	-0.000536557647747378	-0.0005349984726798734	-0.0005404624715218404	-0.0005371907178353438
-0.0005356425305754412	-0.0005367711358622515	-0.0005350993545602672	-0.0005408521936975969	-0.0005374669100177324
-0.0005358843709220442	-0.0005370492234192659	-0.0005352631839987754	-0.000541193907366448	-0.0005377332390191878
-0.0005360136346295095	-0.0005372624482081709	-0.0005353718572275814	-0.0005414941097800013	-0.0005379902360757424
-0.0005361299209519276	-0.0005375521450804502	-0.0005355315680036631	-0.0005417578911955154	-0.0005382382612854125
-0.0005362784350441843	-0.0005377639218302572	-0.0005356333859522566	-0.000541988998341412	-0.0005384761581711465
-0.0005364935878107269	-0.0005380314839794173	-0.0005357859607053363	-0.0005421923962306038	-0.0005387058049147686
-0.0005366496564220629	-0.0005382322041075265	-0.0005358834622356732	-0.0005423726000894758	-0.000538925593688071
-0.0005368441523904042	-0.0005385032188476831	-0.0005360330041098942	-0.0005425326381929198	-0.0005391340460676232
-0.0005370067937739521	-0.0005387275456955311	-0.0005361355826980109	-0.0005426750127308958	-0.0005393327130961328
-0.0005370964098343091	-0.0005389773910248198	-0.0005362835775111349	-0.0005428021064882453	-0.0005395197802230131
-0.0005372545583431522	-0.0005391695423839568	-0.0005363682211842159	-0.0005429162556040425	-0.0005396969972762887
-0.0005374273659327634	-0.0005394164933366853	-0.0005365086834977258	-0.0005430197816982933	-0.000539866727647283
-0.000537530092010076	-0.0005396058759003736	-0.000536594816069705	-0.0005431146018032007	-0.0005400318737469618
-0.0005376974900645455	-0.0005398424831466479	-0.0005367352235104876	-0.0005432023770458599	-0.0005401902014016287
-0.0005378824383735312	-0.0005400114155064487	-0.0005368274037612722	-0.0005432842010413574	-0.0005403400092098632
-0.0005379706576250671	-0.0005402264752831511	-0.0005369663321469714	-0.0005433610150960897	-0.00054047978761955
-0.000538158943306152	-0.0005403902767455224	-0.0005370578311483748	-0.0005434336091866065	-0.0005406097741058066
-0.000538277759854939	-0.0005405956959488899	-0.0005371930958853594	-0.0005435025049994958	-0.0005407308215358095
-0.0005384046142340965	-0.0005407282502056032	-0.0005372714386220907	-0.0005435681682493644	-0.0005408444715212699
-0.000538586778378612	-0.00054091071722196	-0.0005374016821782794	-0.0005436309979768718	-0.0005409535804177837
-0.0005387448492650572	-0.0005410556243752463	-0.0005374811373674287	-0.000543691319490829	-0.0005410587343303859
-0.0005388466851138735	-0.0005412395077276809	-0.0005376106601157202	-0.0005437493880031707	-0.0005411600519744588
-0.0005390344271733168	-0.0005413779414494338	-0.0005376897622189201	-0.0005438054004738929	-0.0005412560507631317
-0.0005391650444887817	-0.0005415338123333454	-0.0005378164630586624	-0.0005438594785074625	-0.0005413453171700693
-0.0005392868554263326	-0.0005416494798214241	-0.0005378928579663305	-0.00054391178935307	-0.0005414283427332002
-0.0005394549868195861	-0.0005418020618384565	-0.0005380168181018634	-0.0005439624488533399	-0.000541506265089876
-0.0005395930176482543	-0.0005419320194794548	-0.0005380841187419463	-0.0005440115653423787	-0.0005415788938332065
-0.0005396776845166451	-0.0005420810007492939	-0.0005382044263180658	-0.000544059235170157	-0.0005416499391279993
-0.0005398107870157595	-0.0005421944461757741	-0.0005382786917920357	-0.0005441055357959934	-0.000541717355400463
-0.0005399796222844141	-0.0005423223807976054	-0.000538398641847107	-0.000544150541177189	-0.0005417824813877351
-0.0005401295168404142	-0.0005424169192159017	-0.0005384649361804424	-0.000544194318696377	-0.0005418441764105948
-0.000540251136927668	-0.0005425336954378616	-0.0005385789831271006	-0.0005442369563552709	-0.0005419023089175686
-0.0005403600021425788	-0.0005426273786553549	-0.0005386471917144608	-0.0005442784878059756	-0.0005419560310124524
-0.000540446872682995	-0.0005427435579769243	-0.0005387604996275177	-0.0005443189686370264	-0.0005420066900534067
-0.0005406078638175129	-0.0005428309712780545	-0.0005388236186070255	-0.0005443584315020566	-0.0005420543304548864
-0.0005407313400519808	-0.0005429381538974222	-0.000538931683412926	-0.0005443969143747906	-0.0005420987099406839
-0.0005408395370950601	-0.0005430136789526003	-0.0005389958895148149	-0.0005444344577153955	-0.0005421405989441813
-0.0005409696628496127	-0.0005431106404851676	-0.00053910260125616	-0.0005444710850052193	-0.0005421805497324722
-0.000541068573088684	-0.0005431846683752078	-0.0005391665820626149	-0.0005445068006091813	-0.000542217756872483
-0.0005411410918796534	-0.000543274389632242	-0.0005392699240243653	-0.0005445416750169472	-0.0005422537355106846
-0.0005412790821322952	-0.0005433432376755001	-0.0005393324943347625	-0.0005445757426868075	-0.0005422891740905017
-0.0005414069240671016	-0.0005434253155438104	-0.0005394325463114579	-0.0005446090370830884	-0.0005423239727159009
-0.0005415132685702363	-0.0005434862295507237	-0.0005394928880371717	-0.0005446415804697844	-0.0005423571993519873
-0.0005416286283992227	-0.0005435654217607233	-0.0005395899594480254	-0.0005446733936609736	-0.0005423891893488565
-0.0005417059704270471	-0.0005436262614201308	-0.0005396503791685747	-0.0005447045036013616	-0.0005424194374205071
-0.0005417872414471227	-0.0005437004633774022	-0.0005397442534668778	-0.0005447349371298562	-0.0005424479263785025
-0.0005418888750341287	-0.0005437506398587812	-0.0005398027332012313	-0.0005447647152422798	-0.0005424754616234525
-0.0005420042900847454	-0.0005438156788270726	-0.0005398941028516053	-0.0005447938572350596	-0.0005425006445567843
-0.0005420715501449565	-0.0005438640126407344	-0.000539954854623319	-0.0005448223834060656	-0.000542524947492134
-0.0005421811835264548	-0.0005439252331779954	-0.0005400440655158763	-0.0005448503218439462	-0.0005425485090512168
-0.0005422637030052916	-0.0005439728470058568	-0.0005401042859617766	-0.0005448776973304416	-0.0005425710800889115
-0.0005423330932324106	-0.0005440316422517135	-0.0005401903383981994	-0.0005449045251652784	-0.0005425925574819877
-0.000542437489454517	-0.0005440748876496262	-0.0005402480158498266	-0.0005449308187568788	-0.0005426132832528525
-0.0005425265872340895	-0.0005441280614891299	-0.0005403311433963981	-0.0005449565927547674	-0.0005426334041271772
-0.0005425885484899792	-0.000544166236825354	-0.0005403896662478691	-0.0005449818660220841	-0.0005426528807645648
-0.0005426841701580718	-0.0005442152450902706	-0.0005404703818817092	-0.0005450066535752332	-0.0005426710127493641
-0.000542770749905305	-0.0005442539330081294	-0.0005405286984272973	-0.0005450309754402329	-0.0005426895034251958
-0.0005428396699612714	-0.0005443019852450115	-0.0005406064633947858	-0.0005450548490445537	-0.0005427063479709558
-0.0005429261778251528	-0.0005443377939717208	-0.0005406567603523498	-0.0005450782887989441	-0.0005427228506537668
-0.0005430230121611522	-0.0005443814047109253	-0.0005407305420097625	-0.0005451013044395154	-0.0005427401571329119
-0.0005430956791865689	-0.0005444131788538499	-0.0005407824081743011	-0.0005451239038310627	-0.000542757189318507
-0.0005431961459526805	-0.0005444525374235462	-0.0005408546697318297	-0.0005451460978260403	-0.0005427738490832827
-0.0005432735468566017	-0.0005444797177457667	-0.0005408945063042259	-0.0005451678999441601	-0.0005427900395949857
-0.0005433155596328401	-0.0005445165043100118	-0.0005409622359420736	-0.0005451893211274294	-0.0005428058194300566
-0.000543408074526935	-0.0005445409386794138	-0.0005410010468847293	-0.0005452103702960706	-0.0005428212866216374
-0.0005434833926157031	-0.000544576399307758	-0.0005410677009905439	-0.0005452310575514748	-0.0005428363734251634
-0.0005435366420193197	-0.0005445992564560361	-0.000541103560955715	-0.0005452513924086672	-0.0005428517078416831
-0.0005436204222552795	-0.0005446336301078346	-0.0005411672385465098	-0.0005452713826835922	-0.0005428668645383092
-0.0005436800156790249	-0.0005446532797902928	-0.0005412084856078209	-0.0005452910350531553	-0.0005428816286803386
-0.0005437278221434058	-0.0005446846139892884	-0.0005412711338110126	-0.0005453103583314214	-0.0005428957272764314
-0.000543801144914434	-0.0005447139540341733	-0.0005413030676682188	-0.0005453293624857866	-0.0005429097512738717
-0.0005438455058574997	-0.0005447486634092077	-0.0005413616770851765	-0.0005453480574259261	-0.000542923416280543
-0.0005439123716832488	-0.000544767444659195	-0.0005414014622309963	-0.0005453664502340107	-0.0005429364320864639
-0.0005440021323636697	-0.0005447975537016756	-0.0005414605281613219	-0.0005453845467793436	-0.0005429497243249952
-0.000544076998849343	-0.0005448146171815872	-0.0005414965118103165	-0.0005454023546318172	-0.0005429635623064217
-0.0005441398424373948	-0.0005448428737965394	-0.0005415521816413174	-0.0005454198805071112	-0.0005429770588129834
-0.0005441937752724581	-0.0005448640196054366	-0.0005415875530515321	-0.0005454371312530122	-0.0005429899060706792
-0.0005442442764727179	-0.0005448920194278127	-0.0005416416428618437	-0.0005454541137717812	-0.0005430029681850401
-0.0005442989861167816	-0.0005449094346331118	-0.0005416755143204049	-0.0005454708336140596	-0.0005430161290395879
-0.0005443319797253952	-0.0005449357712545269	-0.000541727523427411	-0.000545487296941978	-0.000543028718576324
-0.0005443747215792464	-0.0005449520732246573	-0.0005417645750102717	-0.0005455035117233713	-0.000543041128405996
-0.0005444357821998748	-0.0005449779221454391	-0.0005418154315160429	-0.000545519485960044	-0.000543053416667941
-0.0005444717382205344	-0.0005449949053911885	-0.0005418467522272125	-0.0005455352269540956	-0.0005430656063322448
-0.0005445230794148894	-0.0005450197070127573	-0.000541894813491579	-0.0005455507389737869	-0.0005430776950450556
-0.0005445663445888672	-0.0005450351936803915	-0.0005419292323756944	-0.0005455660248940934	-0.0005430896869647589
-0.0005445986050460511	-0.0005450594380911937	-0.0005419766828509388	-0.0005455810935873184	-0.0005431015805908399
-0.0005446437987772161	-0.0005450742638320974	-0.0005420097245867175	-0.0005455959507727995	-0.0005431133820586807
-0.0005446897837925679	-0.0005450977285723607	-0.0005420548735215076	-0.0005456106022463151	-0.000543125084798452
-0.0005447240198406238	-0.0005451153531852618	-0.0005420870994583213	-0.0005456250528148787	-0.000543136672941615
-0.0005447624660446301	-0.0005451391468426532	-0.0005421310246391884	-0.0005456393067358941	-0.0005431481547351951
-0.0005447993258533924	-0.0005451617942614782	-0.0005421629545291684	-0.0005456533681437552	-0.0005431595555297316
-0.000544831990416914	-0.0005451853714314627	-0.0005422053626805341	-0.0005456672411472102	-0.0005431708565394597
-0.0005448698669915891	-0.0005452007336523383	-0.0005422358979013494	-0.0005456809293918851	-0.0005431821405811464
-0.0005449045246361253	-0.0005452188331778421	-0.0005422765773022799	-0.0005456944366982743	-0.0005431934957331162
-0.0005449235373905305	-0.0005452399320577866	-0.0005423043311076472	-0.0005457077676057132	-0.0005432047963607579
-0.000544959069244785	-0.0005452627858942799	-0.0005423433619826586	-0.0005457209253939136	-0.000543216027473585
-0.0005449907732081539	-0.0005452844922122418	-0.0005423684181598586	-0.0005457339141237791	-0.0005432275936924648
-0.000545017542628714	-0.0005453062900831115	-0.0005424059337066176	-0.0005457467375121415	-0.0005432393663746632
-0.0005450465369829813	-0.0005453239513387814	-0.0005424276330018658	-0.0005457593988520567	-0.0005432502865227356
-0.000545080926839179	-0.0005453435423980969	-0.0005424636984122226	-0.0005457719018123672	-0.0005432617250198271
-0.0005451025789260943	-0.0005453550586034808	-0.000542488274160068	-0.0005457842499202029	-0.0005432725870509588
-0.0005451393420404273	-0.0005453727533092285	-0.000542523696670031	-0.0005457964462238623	-0.0005432835016782971
-0.000545167596118446	-0.0005453926284414488	-0.0005425418550010322	-0.0005458084932402801	-0.0005432946409956335
-0.0005451992872913652	-0.0005454114952168532	-0.0005425755485081239	-0.0005458203941718885	-0.0005433061615956633
-0.0005452247332180216	-0.0005454299559461863	-0.0005425988533118276	-0.0005458321519427477	-0.0005433180055674182
-0.0005452494460965074	-0.000545448068860113	-0.0005426321241639402	-0.0005458437692764011	-0.0005433300120356412
-0.0005452710313682875	-0.000545464072031116	-0.0005426557685264641	-0.0005458552489607251	-0.0005433410414791542
-0.0005453019491675319	-0.0005454808659262534	-0.000542687656542163	-0.0005458665926550944	-0.0005433517220413041
-0.000545327960428045	-0.0005454986276056723	-0.0005427088235028957	-0.0005458778015097817	-0.000543363011587417
-0.0005453513238783382	-0.000545515955438643	-0.000542739482758067	-0.0005458888778116921	-0.0005433736419684998
-0.0005453731784634964	-0.0005455312481663502	-0.000542761773745486	-0.000545899823483703	-0.0005433842849769178
-0.0005453971692346485	-0.0005455466261965145	-0.0005427918042442186	-0.0005459106430249151	-0.000543394981586155
-0.0005454189667578668	-0.0005455568501251754	-0.0005428133507450289	-0.0005459213394477956	-0.0005434058294670026
-0.0005454417212287237	-0.0005455711468475488	-0.0005428422571915293	-0.0005459319150876127	-0.000543416117270832
-0.0005454527643347914	-0.0005455849481915307	-0.0005428630172793776	-0.0005459423720833797	-0.0005434269038350046
-0.0005454762288574575	-0.0005455994444197837	-0.0005428910163451688	-0.000545952712331164	-0.0005434373909154148
-0.0005455031180000346	-0.0005456151742199344	-0.0005429112539343884	-0.0005459629378588383	-0.0005434477908633787
-0.0005455282021896747	-0.0005456304793876947	-0.0005429384168528983	-0.0005459730512592408	-0.0005434586163640896
-0.0005455368806316694	-0.0005456451266195705	-0.0005429576640736195	-0.0005459830556904146	-0.000543469278590532
-0.000545554921765672	-0.0005456581649697581	-0.0005429838727161553	-0.0005459929532870721	-0.000543479985205653
-0.0005455776832061188	-0.0005456682066592393	-0.0005430021995031737	-0.0005460027453404256	-0.0005434906296607523
-0.0005455874353922057	-0.0005456793560174417	-0.0005430275863116608	-0.0005460124280980807	-0.0005435009278502423
-0.0005456089436237651	-0.0005456930373892064	-0.0005430440047904995	-0.0005460220030595517	-0.0005435118181805587
-0.000545631218484903	-0.000545703232249762	-0.0005430684073629251	-0.0005460315049182338	-0.000543522489869105
-0.0005456496825518978	-0.0005457159598334973	-0.0005430858333338088	-0.0005460408851836638	-0.0005435328915435969
-0.0005456643080960072	-0.0005457244788558051	-0.0005431096972718425	-0.0005460501727337259	-0.0005435436316839222
-0.0005456751393474238	-0.0005457370948568004	-0.0005431258432854796	-0.0005460593669269866	-0.0005435540029367599
-0.0005456879551380535	-0.0005457508395641173	-0.0005431488018536318	-0.0005460684801386769	-0.0005435644485743507
-0.0005457001677595038	-0.000545764567651295	-0.0005431651946421084	-0.0005460775425006484	-0.000543575057815867
-0.000545716758001969	-0.00054577790334847	-0.0005431875547913415	-0.000546086488539189	-0.0005435852231379597
-0.0005457268398876401	-0.0005457911106080901	-0.0005432038928656188	-0.000546095350633717	-0.000543595690219615
-0.0005457413333106039	-0.00054580325349262	-0.0005432256147140309	-0.0005461041294137386	-0.0005436061721643199
-0.0005457512729523312	-0.0005458157962530542	-0.0005432412636561621	-0.0005461128265275449	-0.0005436164507938957
-0.0005457655255904313	-0.000545826046874457	-0.0005432622698255829	-0.0005461214434812865	-0.0005436267618601205
-0.0005457790957617499	-0.0005458377092255591	-0.0005432773290957598	-0.000546129981612947	-0.0005436368892721507
-0.0005457926134535605	-0.0005458472922703745	-0.0005432976747782018	-0.0005461384425166567	-0.0005436465420461292
-0.000545802281048539	-0.0005458586430760108	-0.0005433126792423448	-0.0005461468273544568	-0.0005436565223281982
-0.0005458166977101227	-0.0005458689738757726	-0.000543332543756784	-0.0005461551376973854	-0.0005436660123359396
-0.0005458239975309703	-0.0005458800991351561	-0.0005433464745721766	-0.0005461633747389083	-0.0005436755844961501
-0.0005458384236138667	-0.0005458891936028336	-0.0005433656835676821	-0.0005461715397802348	-0.0005436856319902781
-0.0005458519716795913	-0.0005458998291445461	-0.0005433798675728828	-0.0005461796339127914	-0.0005436956871842759
-0.0005458653598659385	-0.0005459093914458813	-0.000543398712824909	-0.0005461876584121402	-0.0005437053599072463
-0.0005458774909970387	-0.0005459195155891228	-0.0005434121253954321	-0.0005461956146890192	-0.0005437152897721089
-0.0005458916140253648	-0.0005459276721321018	-0.0005434304006225853	-0.0005462035037484329	-0.0005437252638212834
-0.0005459054972111823	-0.00054593649820556	-0.0005434442590746171	-0.0005462113265831084	-0.0005437350003586192
-0.0005459161593485294	-0.0005459464003272509	-0.0005434621785311403	-0.0005462190845454773	-0.0005437448326299623
-0.00054592995504029	-0.0005459570429326009	-0.0005434754841459725	-0.0005462267787355869	-0.0005437545830590378
-0.0005459387342659747	-0.0005459676193599617	-0.0005434929083452001	-0.0005462344100135901	-0.000543764233879566
-0.0005459530091021473	-0.0005459781089281609	-0.0005435059571957126	-0.0005462419794113692	-0.0005437739822634078
-0.0005459624478081779	-0.0005459878591310218	-0.0005435229940474009	-0.0005462494880541068	-0.0005437836171959703
-0.000545975423274585	-0.0005459978274083363	-0.0005435367428651835	-0.0005462569366488437	-0.000543793133585173
-0.0005459831594883142	-0.0005460072085749257	-0.0005435534801424741	-0.0005462643262654718	-0.000543802191848123
-0.0005459977243909844	-0.0005460157248682129	-0.0005435658874383298	-0.0005462716580970515	-0.0005438113557224404
-0.0005460090333699637	-0.0005460241025455852	-0.000543582099351511	-0.000546278933073407	-0.0005438207880615433
-0.0005460214784906227	-0.0005460316388661651	-0.0005435951515710513	-0.0005462861521025248	-0.0005438297964576761
-0.0005460305121894303	-0.000546040765045474	-0.0005436111603848692	-0.0005462932935433694	-0.0005438385518099914
-0.0005460386878487491	-0.0005460496465168839	-0.0005436235556493159	-0.00054630035932385	-0.0005438477767161151
-0.0005460488200827978	-0.0005460588645430802	-0.0005436391461084821	-0.0005463075309308955	-0.0005438564568910299
-0.0005460550801750549	-0.0005460661124710531	-0.0005436517081456095	-0.0005463145364720059	-0.0005438651342594908
-0.0005460653621388139	-0.0005460748079377292	-0.0005436670060273786	-0.0005463214956835627	-0.0005438739244431341
-0.000546076459060375	-0.000546083750625135	-0.0005436792340216841	-0.0005463284043227253	-0.0005438824413649122
-0.0005460861309820038	-0.0005460923235852677	-0.0005436942150094358	-0.0005463352634540655	-0.0005438915185260949
-0.0005460936110626639	-0.0005461006948425243	-0.000543706035322471	-0.0005463420738873896	-0.0005439000464465502
-0.000546102133063154	-0.0005461080241701926	-0.00054372066535626	-0.0005463488364469305	-0.0005439091800890206
-0.0005461106231146975	-0.0005461163663525725	-0.0005437326632894978	-0.0005463555515678837	-0.0005439174121320481
-0.0005461155194885097	-0.0005461230104328865	-0.0005437470722690917	-0.0005463622200978258	-0.0005439259019091459
-0.0005461261931186884	-0.0005461308055258403	-0.0005437588226616008	-0.000546368842867079	-0.0005439342353829049
-0.0005461360350379702	-0.0005461391002626412	-0.0005437729106014918	-0.0005463754206325354	-0.0005439425222376118
-0.0005461435964364158	-0.0005461458791904693	-0.0005437842076632156	-0.0005463819541120481	-0.0005439507336159604
-0.0005461512889001253	-0.000546153733565842	-0.0005437980078722024	-0.0005463884440546781	-0.0005439589259356938
-0.0005461583817612994	-0.0005461597278174122	-0.0005438096450386861	-0.0005463948910328531	-0.0005439671445072341
-0.0005461655197707723	-0.0005461670734002118	-0.0005438232294286423	-0.000546401295825427	-0.0005439752095287293
-0.0005461748234867781	-0.0005461741734612419	-0.0005438343273363646	-0.0005464076590787788	-0.0005439835335918075
-0.000546184298564654	-0.0005461818160323179	-0.000543847601155532	-0.0005464139814485731	-0.000543991549295874
-0.0005461922010845083	-0.0005461881068316029	-0.0005438588690585592	-0.0005464202636124399	-0.0005439998135395373
-0.0005462000791178566	-0.0005461952695313443	-0.0005438719454416396	-0.0005464265063135985	-0.0005440079115140502
-0.0005462081240862091	-0.0005462030132845603	-0.0005438830557804808	-0.0005464327105147845	-0.0005440159825184688
-0.0005462159790383693	-0.0005462105194084207	-0.0005438958680795906	-0.0005464389251083072	-0.000544023883815135
-0.000546221685399467	-0.0005462180035500823	-0.0005439064279714821	-0.0005464450527057493	-0.000544031963868042
-0.0005462302141378725	-0.0005462250133626316	-0.0005439189407089363	-0.0005464511501609719	-0.0005440399540115891
-0.0005462392701563141	-0.000546231595012034	-0.00054392956449773	-0.0005464572112963859	-0.0005440484058981718
-0.0005462451256546983	-0.000546238922766706	-0.0005439419076989859	-0.0005464632367575042	-0.0005440568650263009
-0.0005462536604434227	-0.0005462450464234127	-0.0005439524114717481	-0.0005464692271417987	-0.0005440652167509417
-0.0005462602086358374	-0.0005462521727116162	-0.0005439645538113672	-0.0005464751830957363	-0.0005440733068069948
-0.0005462685888132096	-0.0005462590676849101	-0.0005439748936704682	-0.0005464811049531394	-0.0005440811877775898
-0.0005462753747352801	-0.0005462662925803677	-0.0005439868195593805	-0.0005464869930436198	-0.0005440890400955185
-0.0005462826816369453	-0.0005462722992181246	-0.0005439971403579144	-0.0005464928481318673	-0.0005440967617854625
-0.0005462891813322387	-0.0005462791710297177	-0.0005440089038514865	-0.0005464986705142502	-0.0005441045661855406
-0.0005462952239479121	-0.0005462846970076237	-0.0005440190721351602	-0.0005465044605803548	-0.000544112398125148
-0.0005463011480988623	-0.000546291327410339	-0.0005440306315243124	-0.0005465102188228119	-0.000544120618746018
-0.0005463070545830209	-0.0005462979499303432	-0.0005440407909505791	-0.0005465159456566771	-0.0005441288276551874
-0.0005463125352038591	-0.0005463042129172165	-0.0005440521948411322	-0.0005465216413728485	-0.0005441366500034097
-0.000546318700073968	-0.0005463108042636523	-0.000544062005849806	-0.0005465273066573913	-0.0005441444069951356
-0.000546323645698264	-0.0005463164524962675	-0.000544073177784435	-0.0005465329416582671	-0.0005441520670022331
-0.0005463295109847729	-0.0005463227632359175	-0.0005440832099775573	-0.0005465385470728511	-0.0005441597216221355
-0.000546334331106225	-0.0005463293861249695	-0.0005440942949714798	-0.0005465441229900581	-0.0005441673657566055
-0.000546338733480242	-0.0005463356027040982	-0.0005441038533979222	-0.0005465496700530802	-0.0005441749713956655
-0.0005463436655425891	-0.0005463419774521618	-0.0005441146965425521	-0.0005465551885302561	-0.0005441824745413854
-0.000546347814361121	-0.0005463478444930661	-0.000544124453874541	-0.0005465606786959895	-0.0005441899660465594
-0.0005463529209021433	-0.0005463542663800111	-0.0005441352015563876	-0.0005465661410714837	-0.0005441974372370343
-0.000546356984184719	-0.0005463604786654083	-0.0005441446393333898	-0.0005465715759182326	-0.0005442048557202088
-0.0005463619574215316	-0.0005463666979595415	-0.0005441551745747556	-0.0005465769838070728	-0.0005442122866051773
-0.0005463675294600818	-0.0005463723393281044	-0.0005441647399848252	-0.0005465823650520356	-0.0005442197214404795
-0.0005463726490155919	-0.0005463782871410148	-0.0005441751886893795	-0.0005465877201184388	-0.000544227173555196
-0.000546377005685667	-0.0005463831941145409	-0.0005441845537742081	-0.0005465930492111929	-0.000544234529672993
-0.0005463833579679571	-0.0005463885038054276	-0.0005441948218586927	-0.0005465983527150284	-0.0005442418348456616
-0.0005463892884010167	-0.0005463942445581991	-0.0005442041564524382	-0.0005466036312282346	-0.000544249196146219
-0.0005463949626359236	-0.0005464002873821203	-0.0005442143170352949	-0.0005466088850626711	-0.0005442565444287651
-0.0005464004460498057	-0.0005464059171741114	-0.0005442235195278677	-0.0005466141143889194	-0.0005442638044842591
-0.0005464056196484893	-0.0005464112674649257	-0.0005442335287062247	-0.0005466193196369807	-0.0005442710696780459
-0.000546411117786057	-0.0005464164030208893	-0.0005442425149025952	-0.0005466245012554084	-0.0005442783384729929
-0.0005464168694631352	-0.0005464210598398487	-0.0005442523666841805	-0.0005466296596464426	-0.0005442855726542201
-0.0005464219775930682	-0.0005464259346921541	-0.0005442613164709463	-0.0005466347952362067	-0.0005442928328543456
-0.000546426868216895	-0.0005464299891586	-0.0005442710586458114	-0.0005466399084379902	-0.0005442999988297136
-0.0005464309754329673	-0.0005464346617686308	-0.0005442798581276623	-0.0005466449994109043	-0.0005443072138984852
-0.0005464352286385065	-0.000546439404108655	-0.0005442894640061876	-0.0005466500684749156	-0.0005443143724266897
-0.0005464397943413863	-0.0005464445951876403	-0.0005442982820782443	-0.0005466551159333921	-0.0005443214817794481
-0.0005464447209022558	-0.0005464499386265049	-0.000544307806278626	-0.0005466601420953275	-0.0005443286291097861
-0.0005464490445457554	-0.0005464551493376732	-0.0005443163664441896	-0.0005466651472123597	-0.0005443357271127482
-0.0005464523502154036	-0.0005464596896232559	-0.0005443257239852341	-0.0005466701314658163	-0.0005443428103691953
-0.0005464576761197727	-0.0005464643254277401	-0.0005443343301736301	-0.0005466750952445711	-0.0005443498627581278
-0.0005464625049808557	-0.0005464681588944183	-0.0005443436088144741	-0.0005466800387486198	-0.000544356890825733
-0.0005464677477621364	-0.0005464724897091287	-0.0005443522076728207	-0.0005466849623014762	-0.0005443638851817112
-0.0005464723104970535	-0.0005464775028024085	-0.0005443613959410542	-0.0005466898659093357	-0.0005443706342867586
-0.0005464772325715613	-0.0005464822199848657	-0.000544369759184899	-0.0005466947500201676	-0.0005443775857810598
-0.0005464812073003645	-0.0005464863871872006	-0.0005443787951920984	-0.0005466996148926878	-0.000544384510112721
-0.0005464854529130766	-0.0005464902603204357	-0.0005443870983475841	-0.0005467044608096186	-0.0005443914765032602
-0.0005464902579043931	-0.0005464953433484572	-0.000544396034372362	-0.0005467092880000844	-0.000544398364166542
-0.0005464946986103961	-0.0005464997951039023	-0.000544404098813322	-0.0005467140967044871	-0.0005444051044798475
-0.0005464994247427976	-0.0005465045229385067	-0.0005444129018932642	-0.0005467188871646517	-0.0005444118165243446
-0.0005465032707971556	-0.0005465089632335455	-0.0005444208760748557	-0.0005467236596742441	-0.0005444184230530602
-0.0005465084649730254	-0.0005465135061686459	-0.0005444295857779297	-0.000546728414335742	-0.0005444250805338846
-0.0005465113701029022	-0.0005465173605745394	-0.0005444376796314211	-0.000546733151511968	-0.0005444318073462144
-0.0005465167048324005	-0.0005465221739816486	-0.0005444463343644197	-0.0005467378713907561	-0.0005444383476868959
-0.0005465216012807845	-0.0005465267853467026	-0.0005444542515327018	-0.0005467425740538672	-0.000544445029160105
-0.0005465265491384338	-0.0005465309472045012	-0.0005444627824235439	-0.0005467472590027056	-0.0005444517957423035
-0.0005465304241002411	-0.0005465349916883548	-0.0005444706371812874	-0.0005467519249995225	-0.0005444584980923606
-0.0005465346617406755	-0.0005465398912127588	-0.0005444790785898113	-0.0005467565723261621	-0.0005444650424098644
-0.0005465386117366325	-0.0005465439288662517	-0.0005444868449960321	-0.0005467612009251326	-0.0005444716480616479
-0.0005465426992276182	-0.0005465485343233115	-0.0005444951976505487	-0.0005467658111450655	-0.0005444780578892519
-0.0005465470052512004	-0.0005465526431758713	-0.0005445028753946693	-0.0005467704032146948	-0.0005444846669227356
-0.0005465510281539119	-0.0005465563884270162	-0.0005445111394714379	-0.0005467749772450455	-0.0005444912947871483
-0.0005465553361902627	-0.00054655987399286	-0.0005445188706796476	-0.0005467795336824906	-0.0005444976416023864
-0.0005465597611508041	-0.0005465645478780275	-0.0005445270738758552	-0.0005467840726056711	-0.0005445041285351361
-0.0005465642404911191	-0.0005465691390456808	-0.0005445347000993454	-0.0005467885941977922	-0.0005445105291300511
-0.0005465686980415221	-0.0005465732298534635	-0.0005445427981618947	-0.0005467930987425502	-0.0005445168933431819
-0.0005465730298107503	-0.0005465771722537458	-0.0005445504458354388	-0.000546797586373017	-0.0005445233244200408
-0.0005465762466894747	-0.0005465802769214883	-0.0005445584814408105	-0.0005468020565733212	-0.0005445297947579931
-0.0005465805941849857	-0.000546583841794646	-0.0005445658711944811	-0.0005468065088875782	-0.0005445360370716234
-0.000546584889333009	-0.0005465879889220898	-0.0005445737901487615	-0.0005468109436695571	-0.0005445422598641231
-0.0005465894332570897	-0.0005465922002536172	-0.0005445812277409788	-0.0005468153608811776	-0.0005445486825939339
-0.0005465937600894601	-0.000546595629658328	-0.0005445890920063443	-0.0005468197609784144	-0.0005445548840431313
-0.0005465982232407002	-0.000546599276944262	-0.0005445965554564038	-0.0005468241439814737	-0.0005445610588794397
-0.0005466011402719534	-0.000546602747571286	-0.0005446043662389223	-0.0005468285102194892	-0.0005445672963827617
-0.0005466044165261107	-0.0005466064555921605	-0.0005446115846660882	-0.0005468328598948423	-0.0005445737194548384
-0.000546607705087593	-0.0005466106640124072	-0.0005446192741195516	-0.0005468371931534818	-0.0005445798464034972
-0.0005466100697354724	-0.0005466149109427758	-0.0005446263992219468	-0.0005468415102441505	-0.0005445862014321113
-0.0005466139988252179	-0.0005466193642996214	-0.0005446340113066891	-0.0005468458113348102	-0.0005445923628834226
-0.0005466177230699733	-0.0005466234688803025	-0.0005446412798306495	-0.0005468500966734105	-0.0005445985138122195
-0.000546621783103028	-0.0005466271044358517	-0.0005446488603651622	-0.0005468543663615622	-0.0005446046544394686
-0.000546625117358213	-0.0005466308737875492	-0.000544655917994202	-0.0005468586206594567	-0.000544610901524734
-0.0005466290850588313	-0.000546635318677438	-0.0005446633904009786	-0.00054686285967238	-0.0005446171225195009
-0.0005466321060165514	-0.0005466394520606194	-0.0005446703676778112	-0.0005468670836630272	-0.0005446231323862894
-0.0005466349287632497	-0.0005466429817195405	-0.0005446777665940052	-0.0005468712927878595	-0.0005446293365055928
-0.0005466383765318776	-0.0005466465057963668	-0.0005446847564813629	-0.0005468754870414546	-0.0005446353224856664
-0.0005466413391498637	-0.0005466499065684087	-0.0005446920982423017	-0.0005468796666931631	-0.000544641528182467
-0.00054664545475042	-0.0005466535288922766	-0.0005446989735952676	-0.0005468838319135781	-0.000544647674192505
-0.0005466493679619784	-0.0005466579834090298	-0.0005447062353174117	-0.0005468879828629502	-0.0005446537614254143
-0.0005466533141130182	-0.0005466621017246137	-0.0005447130314006806	-0.0005468921192168305	-0.0005446596791294671
-0.0005466569540492944	-0.00054666622337652	-0.0005447202213624024	-0.0005468962398559702	-0.0005446656580948381
-0.000546661005865054	-0.0005466696052403407	-0.0005447269847798777	-0.0005469003447359138	-0.0005446716704430869
-0.0005466641302026894	-0.0005466728519538176	-0.0005447341146286004	-0.0005469044341448882	-0.000544677538010265
-0.0005466681143234665	-0.0005466762987156645	-0.0005447407216031202	-0.0005469085082424427	-0.0005446835224057593
-0.0005466710256208715	-0.0005466803993876445	-0.0005447477668178285	-0.000546912567208033	-0.0005446895634886413
-0.0005466747696203404	-0.0005466841822632565	-0.0005447544276307687	-0.0005469166112480696	-0.0005446954611297568
-0.000546677580065859	-0.0005466874542362519	-0.0005447614329546917	-0.0005469206405411742	-0.0005447015558204369
-0.000546680576174256	-0.0005466905969425848	-0.0005447679728037798	-0.0005469246551554787	-0.0005447075216782016
-0.0005466832173024298	-0.0005466937210978725	-0.0005447749023309738	-0.0005469286554649564	-0.0005447134827088832
-0.0005466854450812792	-0.0005466964272730537	-0.0005447815016507492	-0.0005469326415214515	-0.0005447193191455413
-0.0005466892553861544	-0.0005467003296700851	-0.000544788392204872	-0.0005469366135460757	-0.0005447252993189552
-0.0005466910557142926	-0.0005467042759083615	-0.0005447947746502298	-0.0005469405714372351	-0.0005447310254332693
-0.0005466936439320969	-0.0005467081498581708	-0.000544801571379069	-0.0005469445157071758	-0.0005447369281919758
-0.0005466962463154014	-0.0005467115149438153	-0.0005448080138568512	-0.0005469484463364309	-0.0005447426982147726
-0.0005466975840501483	-0.0005467145183901705	-0.0005448147798425852	-0.000546952363536347	-0.0005447483822887587
-0.0005467000075117489	-0.0005467170779823451	-0.0005448211335830128	-0.0005469562673909754	-0.0005447541843425065
-0.0005467025991337143	-0.0005467208484523394	-0.0005448278340762984	-0.0005469601579597276	-0.0005447598385089892
-0.0005467038431400167	-0.0005467244787851496	-0.0005448341715609085	-0.0005469640356791214	-0.0005447656378256157
-0.000546706349219327	-0.0005467281505212979	-0.0005448408209302221	-0.0005469679005384141	-0.0005447712463464994
-0.0005467087855733896	-0.0005467314327177555	-0.000544847113746527	-0.0005469717527232115	-0.0005447770123792922
-0.0005467101927705707	-0.000546734548942063	-0.000544853706519048	-0.0005469755923857235	-0.0005447825909281774
-0.0005467125750484712	-0.0005467374705361752	-0.0005448599557793742	-0.000546979419686957	-0.0005447882419605166
-0.0005467144978172002	-0.000546741379132312	-0.0005448664927542833	-0.000546983234691775	-0.0005447938058089502
-0.0005467160257686123	-0.000546745104775247	-0.0005448726428616237	-0.0005469870375806195	-0.0005447993561103115
-0.0005467184780490674	-0.0005467485640972416	-0.0005448791133024811	-0.00054699082858205	-0.0005448051449291876
-0.0005467208447290015	-0.0005467518290501272	-0.00054488519577702	-0.0005469946077557814	-0.0005448108968115097
-0.0005467221151578789	-0.0005467550384471653	-0.0005448916070804436	-0.0005469983752969632	-0.0005448165862857738
-0.0005467255920163866	-0.0005467581993584584	-0.000544897652650718	-0.00054700213123457	-0.0005448221983041723
-0.0005467284124088774	-0.0005467615160959355	-0.0005449040118662257	-0.0005470058757420344	-0.0005448279886767051
-0.0005467316398670494	-0.0005467647433545882	-0.000544909974439731	-0.0005470096090440989	-0.0005448335409964373
-0.0005467344125935839	-0.000546767600515432	-0.0005449162734768139	-0.0005470133311800413	-0.0005448390877921306
-0.0005467369009319881	-0.0005467705924302288	-0.0005449223047427395	-0.0005470170422422688	-0.0005448445321626832
-0.0005467400014841231	-0.0005467743941286126	-0.0005449285756462363	-0.0005470207424441841	-0.0005448499528564544
-0.0005467431207917173	-0.0005467775553905874	-0.0005449343854261785	-0.0005470244318884433	-0.000544855358921461
-0.0005467463931374014	-0.0005467807472502242	-0.0005449405702353384	-0.0005470281106570525	-0.0005448609735767886
-0.0005467490641566926	-0.0005467835599468837	-0.000544946496697145	-0.0005470317790310464	-0.0005448664607647245
-0.0005467523534898658	-0.000546786119619281	-0.0005449526632178879	-0.0005470354370265231	-0.0005448718968205311
-0.0005467552885250366	-0.0005467885114340197	-0.0005449583762111597	-0.0005470390847963502	-0.0005448772492213231
-0.0005467583549954709	-0.000546792001710002	-0.0005449644611987862	-0.0005470427224612152	-0.0005448827513208093
-0.0005467610571528017	-0.0005467955155745837	-0.0005449702599348206	-0.0005470463500432063	-0.0005448880787307518
-0.000546764218027913	-0.0005467988073053303	-0.0005449763212368102	-0.0005470499678676704	-0.0005448935043163083
-0.0005467669349779201	-0.0005468018440942205	-0.0005449819258968828	-0.0005470535759285316	-0.0005448991491293143
-0.0005467700093787654	-0.0005468048523411715	-0.0005449879135293672	-0.0005470571743284482	-0.0005449046345152484
-0.000546771413764735	-0.000546807682766908	-0.000544993601746171	-0.0005470607631324878	-0.0005449101084022488
-0.000546774540092612	-0.0005468111039144902	-0.00054499956481429	-0.0005470643425255401	-0.0005449153535613179
-0.0005467767735485667	-0.0005468137175339587	-0.0005450050385261597	-0.0005470679126501227	-0.0005449207044227831
-0.0005467793962314622	-0.0005468161529066276	-0.0005450109281873928	-0.0005470714735683317	-0.0005449262774430901
-0.0005467814704254678	-0.0005468184340548431	-0.0005450166654183308	-0.0005470750252471476	-0.0005449315893667546
-0.0005467844936147025	-0.0005468217874753152	-0.0005450225728599095	-0.000547078568049971	-0.0005449371299649799
-0.0005467869908794555	-0.0005468246083578192	-0.0005450281734383633	-0.0005470821018645473	-0.0005449425508902647
-0.00054678947380706	-0.0005468274340299749	-0.0005450340070687161	-0.0005470856269252034	-0.0005449477109800905
-0.0005467921967907479	-0.0005468303141995941	-0.0005450394370261579	-0.0005470891433180144	-0.0005449531103764865
-0.0005467945703037722	-0.000546833385825878	-0.0005450452036304273	-0.0005470926511261901	-0.0005449585039683604
-0.0005467977002639255	-0.0005468360113861073	-0.0005450506313461508	-0.0005470961504256755	-0.0005449637585313274
-0.0005468005757891409	-0.0005468388362667345	-0.0005450563620242237	-0.0005470996412947884	-0.0005449692019277184
-0.0005468034733526036	-0.0005468410735133475	-0.0005450617938825613	-0.0005471031239240143	-0.0005449744297596041
-0.0005468060200607401	-0.0005468437775158106	-0.0005450674901892101	-0.0005471065983061052	-0.0005449797669236218
-0.0005468090853314238	-0.0005468465290238481	-0.0005450727064574891	-0.000547110064644248	-0.0005449849658800995
-0.0005468116640503344	-0.0005468488889819608	-0.000545078333100007	-0.0005471135229672693	-0.0005449903561452901
-0.0005468146173193865	-0.000546851386696784	-0.0005450838367892642	-0.0005471169733689211	-0.0005449956070062561
-0.000546817103580721	-0.0005468542676019047	-0.0005450894913651614	-0.0005471204159399795	-0.0005450009095078734
-0.0005468201188998992	-0.0005468569487642353	-0.0005450946917575055	-0.0005471238507922053	-0.0005450060601005643
-0.0005468218153547704	-0.0005468587433226405	-0.0005451002425252154	-0.0005471272779052331	-0.0005450112166303053
-0.0005468248686502393	-0.000546861091517563	-0.0005451055717631086	-0.0005471306968602638	-0.000545016405884022
-0.0005468274560251535	-0.000546864488099651	-0.0005451111162866959	-0.0005471341076909119	-0.0005450215224556194
-0.0005468305069998102	-0.0005468677041008859	-0.0005451163036410276	-0.0005471375104214372	-0.0005450266441415206
-0.0005468327975301274	-0.0005468706669015051	-0.0005451217846075305	-0.0005471409051977223	-0.0005450316153585411
-0.0005468358302057012	-0.0005468730668178873	-0.0005451269460559257	-0.0005471442919651405	-0.0005450365785692935
-0.0005468381063401433	-0.0005468752223937099	-0.0005451323910175593	-0.0005471476700879283	-0.0005450415300990226
-0.0005468411320309357	-0.0005468773428475926	-0.0005451374871819584	-0.0005471510395182196	-0.0005450464343498444
-0.0005468432762089329	-0.0005468804283944419	-0.0005451428880250831	-0.000547154400395174	-0.0005450512498798019
-0.0005468462746067457	-0.0005468833924424288	-0.0005451479158367884	-0.000547157752793976	-0.0005450560064370292
-0.0005468475946748537	-0.0005468862274945967	-0.0005451532733981969	-0.0005471610968056732	-0.0005450608607345832
-0.0005468494643649839	-0.0005468883964198919	-0.0005451582895795381	-0.0005471644326287525	-0.0005450656478545628
-0.0005468511982823379	-0.0005468904651784337	-0.0005451636135421882	-0.0005471677603180034	-0.0005450704527274028
-0.000546852011614247	-0.0005468929581430434	-0.0005451685418471051	-0.0005471710799839497	-0.000545075262819133
-0.0005468549514887964	-0.0005468961331311391	-0.0005451738198910818	-0.0005471743916752811	-0.0005450800509941454
-0.0005468574222426535	-0.0005468990713563911	-0.0005451788827011595	-0.0005471776955547733	-0.0005450848599460046
-0.000546860343783355	-0.0005469012578143005	-0.0005451841565160998	-0.0005471809916902555	-0.000545089645454819
-0.0005468629272912626	-0.0005469035887349418	-0.0005451890911738146	-0.0005471842802493756	-0.0005450946596496129
-0.0005468657440856454	-0.0005469062839664996	-0.0005451943069587759	-0.0005471875613089793	-0.0005450996088086572
-0.0005468684565397734	-0.0005469088499864781	-0.0005451991970742808	-0.0005471908349837635	-0.0005451043783108462
-0.0005468709455841722	-0.0005469119256832984	-0.0005452043759961957	-0.0005471941013181828	-0.0005451091519611209
-0.0005468738014017175	-0.000546914640775748	-0.0005452092135050481	-0.0005471973604814276	-0.0005451138782442613
-0.00054687536065122	-0.0005469168434956032	-0.0005452143537731368	-0.0005472006124937536	-0.0005451186403820958
-0.0005468782622109767	-0.000546919075257095	-0.0005452191919715454	-0.0005472038574527917	-0.0005451234579893193
-0.0005468806784559362	-0.0005469223201819071	-0.0005452243033322876	-0.000547207095411767	-0.0005451282043918522
-0.0005468836008340961	-0.000546925170826984	-0.0005452290969624867	-0.0005472103265253386	-0.000545132940620689
-0.0005468856360119495	-0.0005469281886293241	-0.0005452341712940428	-0.000547213550794681	-0.0005451377206271613
-0.0005468885401127666	-0.0005469310372253024	-0.0005452389243924149	-0.0005472167682933454	-0.0005451423700419475
-0.0005468909163163143	-0.0005469334315961207	-0.000545243963269172	-0.0005472199792474728	-0.0005451471065043302
-0.0005468938158409867	-0.0005469357023433655	-0.0005452486627984636	-0.0005472231836345245	-0.0005451520892589788
-0.0005468958342255421	-0.0005469381285477798	-0.0005452536643291508	-0.0005472263815120954	-0.0005451568768112447
-0.0005468986944472103	-0.0005469404121834325	-0.0005452582991974395	-0.0005472295729045436	-0.0005451614934087346
-0.0005469011111709956	-0.0005469424966645674	-0.0005452632621988832	-0.0005472327580754181	-0.0005451660844558451
-0.0005469039966936368	-0.0005469446875224574	-0.0005452679075573547	-0.0005472359369896486	-0.0005451706595485551
-0.0005469062933101162	-0.0005469479020424406	-0.0005452728445362146	-0.0005472391097393427	-0.0005451752227794322
-0.000546909151719325	-0.0005469507374147463	-0.0005452775260301317	-0.000547242276401061	-0.0005451797765394047
-0.0005469111667182174	-0.0005469537681852793	-0.000545282443142674	-0.0005472454370405954	-0.0005451843206844243
-0.0005469140107904831	-0.000546956653157043	-0.0005452870304461525	-0.0005472485917432993	-0.0005451888565834484
-0.0005469163813395352	-0.0005469593511547516	-0.0005452919023041155	-0.0005472517405842612	-0.0005451933816593773
-0.000546919228079548	-0.000546961718883417	-0.0005452964378111771	-0.000547254883614475	-0.0005451978962178075
-0.0005469215994247893	-0.0005469635134582686	-0.0005453012747211924	-0.0005472580209165882	-0.0005452023997276866
-0.0005469244279788184	-0.0005469655482110614	-0.0005453057248729709	-0.0005472611525350192	-0.0005452068937409188
-0.0005469264536934111	-0.0005469685750939356	-0.0005453105218686871	-0.0005472642785950033	-0.0005452113726257567
-0.0005469292702929148	-0.0005469713093186215	-0.0005453151090510317	-0.0005472673990706636	-0.0005452158434324251
-0.0005469316192336317	-0.0005469735494616776	-0.0005453199062914105	-0.0005472705141557292	-0.0005452202997702227
-0.0005469344148736532	-0.0005469756465877923	-0.0005453243490635468	-0.0005472736238691214	-0.0005452247440823634
-0.0005469364316754114	-0.0005469778051127297	-0.0005453290909984503	-0.0005472767282518464	-0.0005452291773739162
-0.0005469392283532431	-0.0005469800248024183	-0.0005453334440139626	-0.0005472798273717683	-0.0005452335981780097
-0.0005469415632909613	-0.0005469831026416927	-0.0005453381473489475	-0.0005472829212638187	-0.0005452379988077237
-0.0005469443459000026	-0.000546985567120065	-0.000545342571031427	-0.000547286010022981	-0.000545242387904444
-0.0005469463609413245	-0.0005469880247446046	-0.0005453472603425628	-0.0005472890937374787	-0.0005452467644919536
-0.000546949139338764	-0.0005469903932222772	-0.000545351624914111	-0.0005472921724513615	-0.0005452511310250539
-0.000546951421430352	-0.0005469924971946347	-0.000545356278213255	-0.0005472952462068541	-0.000545255597704506
-0.0005469541910271341	-0.000546994546580707	-0.0005453606576345581	-0.0005472983150418554	-0.0005452600280857206
-0.0005469562864722854	-0.0005469974455832214	-0.0005453652896823301	-0.0005473013790364676	-0.0005452645151813804
-0.0005469590461462592	-0.0005469998280884859	-0.0005453695828576856	-0.0005473044382865174	-0.000545269079640126
-0.0005469603311328205	-0.0005470022201295704	-0.0005453741749554483	-0.0005473074927866324	-0.0005452736557443126
-0.0005469630389435965	-0.0005470045347373876	-0.0005453783864883524	-0.0005473105426462871	-0.0005452782220630456
-0.00054696511431287	-0.0005470061328097847	-0.0005453829419417744	-0.0005473135878853658	-0.0005452827838158976
-0.0005469678208311396	-0.0005470081136822	-0.0005453872200904824	-0.0005473166285516334	-0.0005452871560927967
-0.0005469698972472792	-0.0005470110387979212	-0.000545391762453611	-0.000547319664685815	-0.0005452915055703426
-0.0005469725832218819	-0.0005470137704804215	-0.0005453959824979254	-0.0005473226963520412	-0.0005452958170764181
-0.0005469746333082242	-0.0005470160361171444	-0.0005454004904379979	-0.0005473257236842021	-0.0005453001509338573
-0.0005469773037423551	-0.0005470182021781004	-0.0005454046785178637	-0.0005473287467147784	-0.0005453044909233906
-0.000546979312155702	-0.0005470200224935569	-0.0005454091579660061	-0.0005473317654159062	-0.000545308799653779
-0.0005469819523353	-0.0005470221074151754	-0.000545413345423864	-0.0005473347798629295	-0.0005453131023738734
-0.0005469839060263087	-0.0005470251552196976	-0.0005454178017079951	-0.0005473377901263988	-0.0005453176389511678
-0.0005469864478607628	-0.0005470279287602983	-0.0005454219331160991	-0.0005473407962535727	-0.0005453221424599408
-0.000546988348377693	-0.0005470306505188236	-0.0005454263567271349	-0.0005473437982912857	-0.0005453266814642668
-0.0005469906294317765	-0.0005470335793114677	-0.0005454303950682691	-0.0005473467962608123	-0.0005453310515458125
-0.0005469922831480541	-0.0005470361478461521	-0.0005454347820244255	-0.0005473497902598536	-0.0005453356247582103
-0.0005469934989752827	-0.0005470381607397134	-0.0005454388657331937	-0.0005473527802893908	-0.0005453400644491817
-0.000546995408725977	-0.0005470402237308745	-0.0005454432367740933	-0.0005473557664092897	-0.0005453442853197671
-0.0005469964902076903	-0.0005470428577010746	-0.0005454472287533506	-0.0005473587487110322	-0.0005453486626382481
-0.0005469990556217918	-0.00054704536067794	-0.0005454515626852653	-0.0005473617271911123	-0.000545353066165419
-0.0005470008804620992	-0.000547047868977227	-0.0005454556138434141	-0.0005473647019223239	-0.00054535732743866
-0.0005470031596844088	-0.0005470500284567774	-0.0005454599351847483	-0.0005473676729619601	-0.0005453615609341009
-0.0005470047953705616	-0.0005470517648727705	-0.0005454639282697438	-0.0005473706403071237	-0.0005453659330091274
-0.0005470064121353575	-0.0005470537202188974	-0.0005454682174104407	-0.0005473736040393848	-0.0005453703317685342
-0.0005470078206677078	-0.0005470563523533366	-0.0005454721134173594	-0.0005473765641667956	-0.0005453746068968928
-0.0005470081958239301	-0.0005470589621339567	-0.0005454763665484766	-0.0005473795207525059	-0.000545378885931662
-0.000547010732592065	-0.0005470616912628398	-0.0005454803650399532	-0.0005473824738167223	-0.0005453833277962492
-0.0005470126841328885	-0.0005470639338454211	-0.0005454846135243092	-0.0005473854233866186	-0.0005453876752742992
-0.0005470144470649467	-0.0005470656240319031	-0.0005454885383227429	-0.0005473883694798486	-0.0005453920865455768
-0.0005470166095114355	-0.0005470672776355775	-0.0005454927515376516	-0.0005473913121562889	-0.0005453962030565429
-0.0005470187273285292	-0.0005470701284580163	-0.0005454965813499305	-0.0005473942514912072	-0.0005454003901372553
-0.0005470213044341323	-0.0005470730640256477	-0.0005455007593939368	-0.0005473971875004981	-0.0005454046530288685
-0.0005470233859792622	-0.0005470759542010574	-0.0005455046486210795	-0.0005474001202042506	-0.0005454088191376997
-0.0005470258999075283	-0.000547078459610895	-0.0005455088152267619	-0.0005474030496394254	-0.0005454129699834842
-0.000547028139710457	-0.0005470804646732588	-0.0005455126946676372	-0.000547405975855513	-0.0005454171504166563
-0.0005470306335087063	-0.0005470823890823221	-0.0005455168389647443	-0.0005474088988833774	-0.0005454212788967373
-0.0005470324682420407	-0.0005470845531385053	-0.0005455206587833297	-0.000547411818754531	-0.0005454255468495456
-0.0005470350477976154	-0.0005470865680293427	-0.0005455247728813846	-0.000547414735497432	-0.0005454298751380356
-0.0005470355256734967	-0.0005470882718194054	-0.0005455284783219882	-0.0005474176491521593	-0.0005454340544222014
-0.0005470381114836925	-0.0005470900997000656	-0.0005455325562263572	-0.0005474205597669106	-0.0005454381706467533
-0.0005470402803591738	-0.0005470929742711357	-0.0005455364322107266	-0.0005474234673755955	-0.000545442458847124
-0.0005470428543243955	-0.0005470955651612743	-0.0005455405201731585	-0.0005474263719833633	-0.0005454464329856112
-0.0005470451826016902	-0.0005470982998085526	-0.0005455442653441447	-0.0005474292736336228	-0.0005454505445123321
-0.0005470477695483136	-0.0005471008848906331	-0.0005455483075409126	-0.0005474321723561118	-0.0005454546435901238
-0.0005470502292892772	-0.0005471032551861174	-0.0005455520237604278	-0.0005474350681737388	-0.0005454587764533015
-0.000547052867520569	-0.00054710533235148	-0.0005455560427717908	-0.0005474379611498668	-0.000545462892926421
-0.000547055258447971	-0.0005471070541113517	-0.0005455597053665946	-0.0005474408512805938	-0.0005454668991007188
-0.000547057883609517	-0.0005471089576006015	-0.000545563696911018	-0.0005474437385973331	-0.0005454707822894434
-0.0005470602862578743	-0.0005471116140704709	-0.000545567439161917	-0.0005474466231327749	-0.0005454749942858203
-0.0005470628926859367	-0.0005471141569115922	-0.0005455714255673642	-0.0005474495049295794	-0.0005454789179905554
-0.0005470652695387336	-0.0005471165298907628	-0.000545575087925196	-0.0005474523840319708	-0.0005454830435852827
-0.000547067884584249	-0.0005471186566466541	-0.0005455790408959201	-0.000547455260454865	-0.0005454873042155618
-0.0005470702920481512	-0.0005471201339831501	-0.0005455826267427845	-0.0005474581342312091	-0.0005454913112489174
-0.0005470729195596066	-0.0005471218913468074	-0.0005455865498067673	-0.0005474610053904173	-0.0005454956747234839
-0.0005470752579906478	-0.0005471244577661056	-0.0005455901875973432	-0.0005474638739611162	-0.0005454997563776915
-0.000547077894356249	-0.0005471270599925473	-0.000545594100324856	-0.0005474667399404494	-0.0005455038378261658
-0.0005470803427897129	-0.0005471297634165678	-0.0005455977625940569	-0.0005474696033524873	-0.0005455078634460202
-0.0005470829666168216	-0.0005471320949616927	-0.0005456016618194968	-0.0005474724642322232	-0.0005455118384922107
-0.0005470852827633528	-0.0005471339506653856	-0.0005456052288556889	-0.0005474753226217155	-0.0005455158082584016
-0.0005470879259516351	-0.000547135594555177	-0.000545609092874332	-0.0005474781785282194	-0.0005455199088255115
-0.0005470903067784444	-0.0005471382037905796	-0.0005456126460058918	-0.0005474810319750984	-0.0005455237917369165
-0.0005470929233388955	-0.00054714040429304	-0.0005456164903067196	-0.0005474838796600547	-0.0005455277494247291
-0.0005470950474550232	-0.0005471423504873897	-0.0005456199422480992	-0.0005474867209769624	-0.0005455316385139765
-0.0005470976702745125	-0.0005471440467847497	-0.0005456237533805347	-0.0005474895506744849	-0.0005455355200046126
-0.0005470994728458622	-0.0005471462069542045	-0.0005456273333654098	-0.0005474923884427544	-0.0005455395401402989
-0.000547102078029373	-0.0005471479922752987	-0.0005456311476598639	-0.0005474952246985533	-0.0005455435690082706
-0.0005471042988194926	-0.0005471494899776519	-0.0005456346431609437	-0.0005474980583540341	-0.0005455475173628168
-0.0005471069027932886	-0.0005471510897083097	-0.000545638423153285	-0.0005475008896373822	-0.0005455515156494043
-0.0005471086952927651	-0.0005471537585095054	-0.0005456418492678819	-0.0005475037185733687	-0.0005455553785680411
-0.0005471112955147285	-0.0005471561985791574	-0.0005456456011908804	-0.0005475065451760058	-0.000545559446055078
-0.0005471134707150639	-0.0005471587061655874	-0.0005456491379791513	-0.0005475093695359128	-0.0005455631665745621
-0.000547116074673116	-0.0005471607750263555	-0.0005456528927156905	-0.000547512191617776	-0.0005455670471695487
-0.0005471178444954158	-0.0005471623661879038	-0.0005456563215252634	-0.0005475150114513167	-0.0005455709274604528
-0.0005471204260620343	-0.0005471639700289869	-0.0005456600378499232	-0.0005475178291402703	-0.000545574931740197
-0.0005471225934386895	-0.0005471666146130764	-0.0005456633769111326	-0.0005475206446637005	-0.0005455788328316501
-0.0005471251818160046	-0.0005471689436176702	-0.0005456670631097192	-0.0005475234580350692	-0.0005455826971816674
-0.0005471269212701966	-0.0005471713033733097	-0.0005456704722369486	-0.0005475262692652698	-0.0005455864846600812
-0.0005471295362060156	-0.0005471731975547356	-0.0005456741521978535	-0.0005475290828616003	-0.000545590431936661
-0.0005471316804134122	-0.0005471745783837579	-0.0005456775547850498	-0.0005475318969756006	-0.0005455942433903073
-0.0005471343010067664	-0.0005471761384555347	-0.0005456812164213248	-0.0005475347084089044	-0.0005455980062800414
-0.0005471361018678211	-0.0005471787886269883	-0.0005456845974413842	-0.0005475375179024453	-0.0005456019178361026
-0.000547138714007255	-0.0005471813536089034	-0.0005456882388110305	-0.0005475403282291612	-0.0005456056572993131
-0.0005471408897533007	-0.0005471837419974126	-0.0005456916088227716	-0.0005475431391109543	-0.0005456095456110642
-0.0005471435065497901	-0.0005471859530071833	-0.0005456952320903169	-0.0005475459479529895	-0.0005456133306532205
-0.0005471452506528341	-0.0005471878921766958	-0.0005456985823926924	-0.0005475487546969734	-0.0005456171310775371
-0.0005471478626422383	-0.0005471891371474167	-0.0005457021859953566	-0.0005475515835185757	-0.0005456209409476734
-0.0005471499315688403	-0.0005471907329346102	-0.0005457055176155488	-0.0005475543630486391	-0.0005456248057156909
-0.000547152544720627	-0.0005471931142669759	-0.0005457091019672191	-0.0005475571874233511	-0.000545628528056472
-0.0005471542748585252	-0.0005471956918927012	-0.0005457124223917616	-0.0005475599872645108	-0.0005456323282407715
-0.0005471568849116941	-0.0005471978405333489	-0.0005457159890500927	-0.0005475627839963388	-0.0005456360413565366
-0.0005471589214359886	-0.0005471996928510423	-0.0005457192880654358	-0.000547565578346917	-0.0005456398258073485
-0.0005471615315718213	-0.0005472013017153287	-0.0005457228351487518	-0.0005475683681465818	-0.0005456434975679892
-0.0005471633899705199	-0.0005472034208995719	-0.0005457261015737148	-0.0005475711307858658	-0.0005456472427382815
-0.0005471659939498093	-0.0005472051606040878	-0.0005457296272169057	-0.0005475739150285089	-0.0005456511025580997
-0.000547168154711439	-0.0005472065680513954	-0.0005457328714395476	-0.0005475766978211959	-0.0005456548635657235
-0.0005471707652366653	-0.000547208096215632	-0.0005457363778375115	-0.000547579503010503	-0.0005456586350946917
-0.0005471726030804952	-0.0005472107240239603	-0.0005457395993160965	-0.0005475822830912032	-0.000545662345530124
-0.0005471752038654764	-0.0005472131846442378	-0.0005457430864378882	-0.0005475850606224233	-0.0005456661492078389
-0.0005471773557966345	-0.0005472157279605638	-0.0005457462823671826	-0.0005475878371423865	-0.0005456699029489735
-0.0005471799605821871	-0.000547217846165258	-0.0005457497499069746	-0.0005475906121706847	-0.0005456736617359764
-0.0005471817348557749	-0.0005472196302586392	-0.0005457529963853576	-0.0005475933604146131	-0.0005456774117745929
-0.0005471843337072249	-0.0005472212179919291	-0.0005457564592927535	-0.000547596154582682	-0.0005456812342384651
-0.0005471864216187605	-0.0005472234534364101	-0.0005457596429508764	-0.0005475989225370326	-0.0005456849469294936


==> maxvolnmf/figures/conv_samson.txt <==
-0.0005068631335658953	-0.0005068623089192638	-0.0005068623089192638	-0.0005068623070480524	-0.0005068623070480524
-0.0005072096884814247	-0.0005072064825759296	-0.0005072063516811723	-0.000507261293357486	-0.000507204257464057
-0.0005073277316371159	-0.0005072887496091347	-0.0005072460382280817	-0.0005075011843160301	-0.000507324865777319
-0.0005074458858811802	-0.0005074325257312112	-0.0005073173705626665	-0.0005077038147899095	-0.0005074728544498641
-0.0005075831994053345	-0.0005076001669374975	-0.0005074018892240732	-0.0005078587038932021	-0.0005076405635532633
-0.0005078778076534326	-0.000507751187992445	-0.0005074831392913105	-0.0005080055991866279	-0.0005077548132323872
-0.00050802706023868	-0.0005079031802354905	-0.0005075596217742821	-0.0005081416506822463	-0.0005078444662676488
-0.0005082424320063436	-0.0005080409303371274	-0.000507632668707868	-0.0005082707410489877	-0.0005079431023412707
-0.0005084182387551801	-0.0005081788205120695	-0.0005076977952037634	-0.0005083934263461785	-0.0005080310187971698
-0.0005086022638822218	-0.0005083053199733644	-0.0005077584023234082	-0.0005085103062512102	-0.0005080884881775805
-0.0005088174953441974	-0.0005084313055753705	-0.000507816315435423	-0.0005086229969897979	-0.0005081378856543998
-0.0005089440469519229	-0.0005085482154749823	-0.0005078705494805139	-0.0005087316139734385	-0.0005081989259822517
-0.000509084140263584	-0.0005086642777332783	-0.000507922262302766	-0.0005088364193078692	-0.000508257531117457
-0.0005092106398729701	-0.0005087730626217571	-0.0005079705730487762	-0.0005089382729873462	-0.0005083015499408474
-0.0005093335405403132	-0.0005088810910736718	-0.0005080166693868365	-0.0005090370439352194	-0.0005083409939473694
-0.0005094106708021254	-0.0005089830942852003	-0.0005080607793844818	-0.0005091328912112112	-0.0005083860185386912
-0.0005095308123921594	-0.0005090835557979964	-0.000508103209797927	-0.0005092263199617285	-0.0005084291011383833
-0.0005096618389922417	-0.0005091793844700058	-0.0005081432552467935	-0.0005093171482064333	-0.0005084643809095807
-0.000509807448339959	-0.0005092742987976423	-0.000508181631447376	-0.0005094057359491856	-0.0005084989102453281
-0.000509936426630387	-0.0005093652645533361	-0.0005082185659974568	-0.0005094921828191008	-0.0005085367943117106
-0.0005100770503560928	-0.0005094548389850373	-0.0005082539215921058	-0.0005095765679973474	-0.0005085733733690978
-0.0005101759830662301	-0.0005095414232324238	-0.0005082881954965137	-0.0005096590726949557	-0.000508605692211936
-0.0005102825854085551	-0.0005096264776208059	-0.0005083214347171747	-0.0005097397699561344	-0.0005086378030375201
-0.00051040091308791	-0.0005097092968676867	-0.0005083535479358154	-0.0005098187288619941	-0.0005086714892169376
-0.0005104806976099063	-0.000509789656038767	-0.0005083847370140932	-0.0005098960641563547	-0.0005087036059889145
-0.0005105926107237645	-0.0005098686198208484	-0.0005084151935075163	-0.0005099718382841249	-0.0005087330736099915
-0.0005106688898985261	-0.0005099453978789157	-0.0005084447865713923	-0.0005100460935363067	-0.0005087625289032994
-0.0005107453627523287	-0.0005100211250102273	-0.0005084736160705736	-0.000510118911670309	-0.0005087930371207871
-0.0005108675007374269	-0.0005100944989951934	-0.0005085022476754048	-0.000510190333227807	-0.000508822854156415
-0.0005109172277715981	-0.0005101672298376201	-0.0005085300737641695	-0.0005102604073208166	-0.0005088511861073744
-0.0005110025867585664	-0.0005102374815729711	-0.0005085571080635179	-0.0005103291957486787	-0.0005088790621470093
-0.0005110852801529922	-0.0005103074657893981	-0.0005085835794041495	-0.0005103967332285532	-0.000508907015565147
-0.0005111687832603989	-0.0005103745594958332	-0.000508609595051281	-0.0005104630595567011	-0.0005089343955036456
-0.0005112475623272128	-0.0005104419243874608	-0.0005086348834229995	-0.0005105282192696956	-0.0005089609975525847
-0.0005113144429966695	-0.0005105061013708242	-0.0005086598514352406	-0.000510592244025087	-0.0005089871347070678
-0.0005113980196404591	-0.0005105710648090227	-0.0005086844240359404	-0.0005106551754823522	-0.0005090130919296156
-0.0005114803380502765	-0.0005106318027529805	-0.0005087085820097443	-0.0005107170461260348	-0.0005090389092213125
-0.0005115592500446586	-0.0005106944062966152	-0.0005087321894582037	-0.0005107778906378173	-0.0005090643956066647
-0.0005116377577816693	-0.0005107533189979583	-0.0005087555686420531	-0.0005108377486885735	-0.0005090892950017752
-0.0005117658113991143	-0.0005108140446363456	-0.0005087785113531004	-0.0005108966458370048	-0.000509113653116713
-0.0005118367734188703	-0.0005108721632582784	-0.0005088012584870327	-0.0005109546144603238	-0.0005091378494892432
-0.0005119363061825483	-0.000510931298113751	-0.0005088236617112608	-0.0005110116872475411	-0.0005091618347961964
-0.0005120249364425795	-0.0005109867092416198	-0.0005088457084098498	-0.0005110678947280214	-0.0005091852450460443
-0.0005120726196290841	-0.0005110438904371794	-0.0005088673696261025	-0.000511123262903767	-0.0005092082104181613
-0.0005121506460491685	-0.0005110983277278704	-0.0005088888007558877	-0.0005111778168414743	-0.0005092312271080901
-0.0005122106740334308	-0.0005111540426480653	-0.0005089099718106466	-0.0005112315771334813	-0.0005092542108472021
-0.0005122505814748976	-0.0005112064800552965	-0.0005089308822300158	-0.000511284565494348	-0.0005092765909927916
-0.0005123261240493943	-0.000511260538643079	-0.0005089515852936637	-0.0005113368008895788	-0.0005092984047758215
-0.0005123836799074865	-0.000511311607653168	-0.0005089720166137952	-0.0005113883028174766	-0.0005093201831874777
-0.0005124422846755269	-0.0005113642485189955	-0.0005089923336115039	-0.0005114390908471292	-0.0005093419206021938
-0.0005125150268374082	-0.0005114129761048844	-0.0005090123730951499	-0.0005114891817302215	-0.0005093631603535701
-0.0005125658932109695	-0.0005114640602254865	-0.0005090320686589342	-0.0005115385913223322	-0.0005093839436100213
-0.0005126440180049177	-0.0005115114396856784	-0.0005090515833536769	-0.0005115873377335405	-0.0005094047289727231
-0.0005127097229509815	-0.000511561229602976	-0.0005090708729215587	-0.0005116354363120913	-0.0005094255147121439
-0.0005127716418392754	-0.000511607209552399	-0.0005090899610705519	-0.0005116829030113219	-0.0005094459010495073
-0.00051282299287419	-0.0005116557810801145	-0.0005091087914882569	-0.0005117297522993346	-0.0005094658607848834
-0.0005128721539206087	-0.0005117008712079628	-0.000509127470116336	-0.0005117759994431305	-0.0005094857073395006
-0.0005129222289033413	-0.000511748313667603	-0.0005091459782296202	-0.0005118216572272192	-0.0005095054507073312
-0.0005129554218818791	-0.0005117934811378025	-0.0005091643608588165	-0.0005118667401543288	-0.0005095248754492813
-0.0005130020987214287	-0.0005118400746778695	-0.0005091826062833257	-0.0005119112614516707	-0.0005095440150932954
-0.0005130644138984502	-0.000511883444742568	-0.0005092006249554947	-0.000511955232511549	-0.0005095630767873296
-0.0005131339936092963	-0.0005119287709967686	-0.000509218520909644	-0.0005119986652755197	-0.0005095820201729218
-0.0005132054442391757	-0.0005119717639479246	-0.0005092362413847246	-0.00051204157090834	-0.0005096006960702513
-0.000513248958246024	-0.0005120162137518655	-0.0005092538197719463	-0.0005120839612033653	-0.0005096191397399449
-0.000513304972853962	-0.0005120581480520641	-0.0005092711815412011	-0.0005121258474881251	-0.000509637468746151
-0.0005133667138090016	-0.0005121015712359936	-0.0005092883823158657	-0.0005121672404922352	-0.0005096556350629277
-0.0005134212101128339	-0.0005121425235755973	-0.0005093054027423284	-0.0005122081528871523	-0.0005096735511124833
-0.0005134697288921893	-0.000512184975765298	-0.0005093222492563805	-0.0005122485953197596	-0.000509691284998744
-0.0005135220516182881	-0.0005122250061872317	-0.0005093389429794528	-0.0005122885763359355	-0.0005097089403853803
-0.0005135532065281709	-0.0005122665292161586	-0.0005093554862155926	-0.0005123281069970992	-0.0005097264721503278
-0.0005135856726153897	-0.0005123057649378202	-0.0005093719836482258	-0.0005123671990379752	-0.0005097438011419745
-0.0005136327756581529	-0.0005123464167492384	-0.0005093883513411113	-0.0005124058647179797	-0.0005097609573024391
-0.0005136781150606362	-0.0005123848200443476	-0.000509404538042807	-0.0005124441138248387	-0.0005097780006845589
-0.000513724587836254	-0.0005124246172563968	-0.0005094205142775229	-0.0005124819547890077	-0.0005097949105023903
-0.0005137908544543563	-0.0005124621138442962	-0.0005094364525431035	-0.000512519395224411	-0.0005098116483925529
-0.0005138277030746691	-0.0005125010594908255	-0.0005094523056508473	-0.000512556442340396	-0.0005098282245636594
-0.000513869698628909	-0.0005125378155766931	-0.0005094679507123041	-0.0005125931050330038	-0.0005098446887378643
-0.0005139324758433523	-0.00051257597764252	-0.0005094836243045626	-0.0005126293901464476	-0.0005098610399400319
-0.0005139646011760801	-0.0005126120025034596	-0.0005094990483534338	-0.0005126653048456468	-0.0005098772712088675
-0.0005140173991455325	-0.0005126494039705168	-0.0005095144838222063	-0.0005127008564867916	-0.0005098933553590887
-0.0005140654839547595	-0.0005126845965941476	-0.0005095296078236147	-0.0005127360523073611	-0.0005099093146143389
-0.0005141017789438183	-0.0005127212336020576	-0.0005095446918846614	-0.0005127708983567599	-0.0005099251618462594
-0.0005141435803046367	-0.0005127557412463576	-0.0005095596693551511	-0.0005128054011601724	-0.0005099408983497651
-0.0005141796440132293	-0.0005127916762008078	-0.0005095745974303711	-0.0005128395667471865	-0.0005099564992319625
-0.0005142255118087936	-0.0005128254759653028	-0.0005095893520641908	-0.0005128734013246813	-0.0005099719769701235
-0.0005142683601776037	-0.0005128607204603057	-0.0005096040147508439	-0.0005129069106492381	-0.0005099873635294088
-0.0005143114501785311	-0.000512893757312202	-0.0005096185281378374	-0.0005129401000437499	-0.0005100026577092582
-0.0005143632864538916	-0.0005129283206107236	-0.0005096330207230264	-0.0005129729751252445	-0.0005100178302126316
-0.0005144041330986007	-0.0005129605366233605	-0.0005096473697665512	-0.0005130055451590622	-0.0005100328758213197
-0.0005144402447839774	-0.0005129944278814903	-0.000509661705194619	-0.0005130378161610108	-0.0005100478365879493
-0.0005144909903761424	-0.0005130261171283313	-0.0005096759252234912	-0.0005130697937284302	-0.0005100627108436547
-0.0005145203765194118	-0.0005130594165254623	-0.0005096901225113579	-0.0005131014833994783	-0.0005100774634363062
-0.0005145592785332996	-0.0005130901008573271	-0.000509704127313985	-0.0005131328900807848	-0.0005100920971335916
-0.0005146046086421743	-0.0005131227336755623	-0.0005097180716629034	-0.0005131640172134817	-0.0005101066579118926
-0.0005146361716498647	-0.0005131527753938976	-0.0005097319186978513	-0.0005131948710045456	-0.0005101211480100183
-0.0005146740915741221	-0.000513184833797866	-0.0005097456800172071	-0.0005132254558176388	-0.0005101355249663125
-0.0005147053754694784	-0.0005132142733175946	-0.0005097593001774553	-0.000513255776221116	-0.0005101497861394293
-0.000514735793048821	-0.0005132457764285162	-0.0005097728870029003	-0.000513285836381349	-0.0005101639788194292
-0.0005147747372279672	-0.000513274797341321	-0.0005097863934309129	-0.0005133156406642138	-0.0005101781048529149
-0.000514799853064838	-0.0005133057860667274	-0.0005097998616835829	-0.0005133451934917825	-0.000510192125017604
-0.0005148514021559452	-0.0005133342132181294	-0.0005098132215609126	-0.0005133744992210762	-0.0005102060371286152
-0.0005148992489235054	-0.000513364673595493	-0.0005098265218490478	-0.0005134035607643378	-0.0005102198849961424
-0.0005149409703443903	-0.0005133925939908041	-0.0005098397123903045	-0.000513432381557157	-0.0005102336726887996
-0.0005149898271591516	-0.0005134225618348665	-0.0005098528516755257	-0.0005134609664153771	-0.0005102473623194236
-0.0005150143089271029	-0.000513449937012086	-0.0005098658676584479	-0.000513489320810687	-0.0005102609536287124
-0.0005150512646953897	-0.0005134794128171135	-0.0005098788968049912	-0.0005135174485648045	-0.000510274481103207
-0.0005150884414029074	-0.0005135063268273103	-0.0005098918218846558	-0.0005135453529133084	-0.0005102879488846489
-0.0005151127598533045	-0.000513535340607903	-0.000509904705632422	-0.0005135730371233641	-0.0005103013250468562
-0.0005151387870605737	-0.0005135619314762028	-0.000509917437187005	-0.0005136005044206257	-0.0005103146120098522
-0.0005151773003143882	-0.0005135905156413735	-0.0005099302271358043	-0.0005136277582436548	-0.0005103278389666027
-0.0005152027026963095	-0.0005136165799653708	-0.0005099428846064999	-0.0005136548016397804	-0.0005103410075046836
-0.0005152443761682057	-0.0005136447133545256	-0.000509955524464331	-0.0005136816377582199	-0.0005103542163357058
-0.0005152868705874963	-0.00051367048597762	-0.0005099680895704335	-0.0005137082693890736	-0.0005103674921107254
-0.000515309378271887	-0.0005136982141104902	-0.0005099806178802353	-0.0005137346996530823	-0.0005103806512707042
-0.0005153426618885047	-0.0005137235510062974	-0.0005099930293326102	-0.000513760931375791	-0.0005103937600763734
-0.000515373946170864	-0.0005137508600929067	-0.000510005404347392	-0.0005137869665801667	-0.0005104067535203866
-0.000515399721577687	-0.0005137758189712514	-0.0005100176550781256	-0.0005138128093619841	-0.0005104197330371721
-0.0005154296640670914	-0.0005138027251594043	-0.0005100298563412926	-0.0005138384626118297	-0.0005104325742090823
-0.0005154552233907288	-0.0005138271881385711	-0.000510042013196987	-0.0005138639289961775	-0.000510445434753778
-0.0005154756147118254	-0.0005138536860909	-0.0005100541156199594	-0.0005138892112353594	-0.0005104581864971935
-0.0005155071030281783	-0.0005138777171282527	-0.0005100661446892929	-0.0005139143107502486	-0.0005104708920574927
-0.0005155382651349997	-0.0005139038260872265	-0.0005100781323960409	-0.0005139392304873905	-0.0005104835240204244
-0.0005155587709640879	-0.0005139275996349164	-0.0005100900450648328	-0.0005139639935356605	-0.0005104961156711999
-0.0005155876217523076	-0.000513953352061034	-0.000510101929524652	-0.0005139886142731446	-0.0005105086088483782
-0.0005156219943914847	-0.0005139766332744167	-0.0005101137247101224	-0.0005140131135736415	-0.0005105209621630265
-0.0005156439875798858	-0.0005140020063783429	-0.0005101255336385175	-0.0005140374550531057	-0.0005105332768533462
-0.0005156790779595429	-0.0005140250179514496	-0.0005101372630006846	-0.000514061639781541	-0.0005105456135604737
-0.0005157062192207277	-0.0005140500520362716	-0.0005101489433914127	-0.0005140856165464305	-0.0005105578702813433
-0.0005157404161710797	-0.00051407270675353	-0.0005101605111673031	-0.0005141095124892706	-0.0005105699795095208
-0.0005157660442983797	-0.0005140973986843925	-0.0005101720404336572	-0.0005141331510203024	-0.0005105820881907618
-0.0005157928890336119	-0.0005141197751091003	-0.0005101835027014554	-0.0005141567176769987	-0.0005105940893581417
-0.0005158244812178901	-0.0005141441443754979	-0.0005101949520746782	-0.0005141800697598942	-0.0005106060754646852
-0.000515854158828914	-0.0005141660925074349	-0.0005102063085528029	-0.0005142032246667837	-0.000510617957010242
-0.0005158921574573588	-0.0005141901268805142	-0.0005102176701346005	-0.0005142262604627352	-0.0005106298346790773
-0.0005159106863780818	-0.0005142119560364928	-0.0005102289466102446	-0.0005142491231628959	-0.0005106416094659581
-0.0005159389919250283	-0.0005142357027132612	-0.0005102401977518068	-0.0005142718106897693	-0.0005106533801932727
-0.0005159624217555189	-0.0005142570401795745	-0.0005102513597596413	-0.0005142943472727722	-0.0005106650427715716
-0.0005159773828191323	-0.0005142804546002218	-0.0005102625450965974	-0.000514316738404709	-0.0005106767283550646
-0.0005159969665318685	-0.0005143021339429025	-0.000510273667303166	-0.0005143389865028125	-0.0005106882876452913
-0.0005160204410469479	-0.0005143253502746294	-0.0005102847336443899	-0.0005143610924932999	-0.0005106998649591494
-0.0005160353790229996	-0.0005143460160467737	-0.0005102957224288392	-0.0005143830591427135	-0.0005107113113254202
-0.0005160532344950072	-0.0005143688255155365	-0.0005103066836847729	-0.0005144048878686867	-0.0005107226839972589
-0.0005160752488875929	-0.0005143898632313685	-0.0005103175901882706	-0.0005144265803060825	-0.0005107340251156615
-0.0005160942510468849	-0.0005144124825344248	-0.0005103284719198083	-0.0005144481387097543	-0.0005107453064624439
-0.0005161117922290448	-0.0005144324321013714	-0.0005103392923321023	-0.0005144695647534428	-0.0005107565423265462
-0.0005161404205015911	-0.0005144546598657711	-0.0005103500732040889	-0.0005144908598585281	-0.0005107677280237878
-0.0005161596211807542	-0.0005144760067724044	-0.0005103608152600229	-0.0005145120259412318	-0.0005107788667133113
-0.0005161807803190501	-0.0005144983020737457	-0.0005103715269500278	-0.0005145330644426084	-0.0005107899569170389
-0.0005162003627363666	-0.0005145179275577674	-0.0005103821831736263	-0.0005145539762706578	-0.000510801001376737
-0.0005162196151541195	-0.000514539622793032	-0.0005103928134981936	-0.000514574763910421	-0.0005108120003033977
-0.0005162459706302809	-0.0005145598463758789	-0.0005104033760130136	-0.0005145954280653859	-0.0005108229544698135
-0.0005162765485649927	-0.0005145814189556215	-0.0005104139240406983	-0.0005146159697549422	-0.0005108338636306553
-0.0005162963875166818	-0.0005146005082424155	-0.0005104244098107128	-0.0005146363904134185	-0.0005108447295716273
-0.0005163160110237319	-0.0005146216788176347	-0.0005104348891181703	-0.0005146566918741509	-0.0005108555523868796
-0.000516342388180043	-0.0005146415863521882	-0.0005104452998248007	-0.0005146768754179752	-0.0005108663323202485
-0.0005163664155834818	-0.0005146626929612077	-0.000510455697021706	-0.0005146969421020366	-0.0005108770682256158
-0.0005163862985484468	-0.0005146810907147142	-0.0005104660305420246	-0.0005147168932096817	-0.0005108877611899011
-0.0005164071148330608	-0.0005147017448396488	-0.0005104763611348877	-0.0005147367299929495	-0.0005108984115932894
-0.00051642964972508	-0.00051472176596052	-0.000510486621248642	-0.0005147564535188127	-0.0005109090217387984
-0.0005164456707761156	-0.0005147425549262887	-0.0005104968681822191	-0.0005147760650630583	-0.000510919590528208
-0.0005164686446647653	-0.0005147605756826904	-0.0005105070549100594	-0.0005147955656018574	-0.0005109301201287964
-0.0005164891466547133	-0.0005147807522833858	-0.0005105172399867663	-0.0005148149563858624	-0.0005109406095683205
-0.0005165104740233639	-0.0005148004442853128	-0.0005105273613805821	-0.0005148342386148009	-0.0005109510601885692
-0.0005165296052356507	-0.0005148207709256121	-0.000510537456292067	-0.0005148534132028042	-0.0005109615641702142
-0.0005165441920869992	-0.0005148389341327901	-0.0005105474852443706	-0.0005148724811788578	-0.0005109719272520558
-0.0005165708033776672	-0.0005148587102426615	-0.0005105575304497391	-0.0005148914436572504	-0.0005109823253921738
-0.0005165881217825413	-0.0005148769913867577	-0.0005105675138568119	-0.0005149103016600245	-0.0005109926159934376
-0.0005166089474372378	-0.0005148966141413022	-0.0005105774807595425	-0.0005149290561349384	-0.0005110029716244273
-0.0005166250322692372	-0.0005149139886216664	-0.0005105873875500547	-0.0005149477081076992	-0.0005110131821122633
-0.0005166488066844345	-0.0005149333124453795	-0.0005105972742836837	-0.0005149662589460477	-0.0005110234638238134
-0.0005166687106547763	-0.0005149516700478924	-0.0005106071036522523	-0.0005149847095414557	-0.0005110337417361902
-0.0005166862132045863	-0.0005149710091390618	-0.0005106169303756446	-0.0005150030604264881	-0.0005110440339181955
-0.0005167142191790282	-0.0005149881675689256	-0.0005106267035596766	-0.0005150213128983674	-0.0005110541815642455
-0.0005167371377912854	-0.0005150070878507842	-0.000510636458589175	-0.0005150394678536803	-0.0005110642768359333
-0.0005167585044620622	-0.0005150249677467641	-0.0005106461527169258	-0.0005150575259128213	-0.00051107436798917
-0.00051678611301054	-0.000515043861533672	-0.0005106558457054348	-0.0005150754882040101	-0.0005110845121008855
-0.0005168002671796693	-0.0005150605567693122	-0.0005106654861176845	-0.0005150933556063699	-0.0005110945131767356
-0.0005168200792897296	-0.0005150790603612652	-0.0005106751409201662	-0.000515111128848014	-0.0005111044699513407
-0.0005168364179502718	-0.0005150964138017358	-0.00051068473372801	-0.0005151288087104844	-0.0005111143818057791
-0.0005168554056711996	-0.0005151148604397492	-0.0005106943055347384	-0.0005151463963906194	-0.0005111243083537569
-0.000516874035257877	-0.000515131096529663	-0.0005107038143077141	-0.000515163892751713	-0.0005111343484095312
-0.000516902966379287	-0.0005151491912953869	-0.0005107133261963623	-0.0005151812986557605	-0.0005111442830817119
-0.0005169309505921238	-0.0005151660806412507	-0.0005107228016250553	-0.00051519861463171	-0.0005111540563320821
-0.0005169537731120203	-0.000515184118905186	-0.0005107322666906599	-0.0005152158418420156	-0.0005111639271596594
-0.0005169723372137235	-0.0005151999777834865	-0.0005107416785002094	-0.0005152329813071779	-0.0005111736803692959
-0.0005169953899063736	-0.0005152176924037179	-0.0005107510609509125	-0.0005152500331448419	-0.000511183496803016
-0.0005170143033691122	-0.0005152341933656452	-0.000510760399390208	-0.0005152669986461072	-0.0005111931862072643
-0.0005170296493567624	-0.0005152518551975252	-0.0005107697294322601	-0.0005152838784971235	-0.0005112029406118862
-0.0005170470796361292	-0.0005152673609779641	-0.0005107790150523907	-0.0005153006738317264	-0.0005112125077793236
-0.0005170616458813698	-0.0005152847121261187	-0.0005107882941373336	-0.0005153173852381393	-0.0005112221925050522
-0.0005170776355666999	-0.0005153008249890007	-0.0005107975139056945	-0.0005153340137765094	-0.0005112318527835202
-0.0005170919252454505	-0.0005153181175710236	-0.0005108067567135137	-0.0005153505595230515	-0.0005112414804225865
-0.000517110839225844	-0.0005153334685975268	-0.000510815955996865	-0.0005153670237923005	-0.0005112509288442692
-0.0005171306439771241	-0.0005153504792786131	-0.0005108251308084243	-0.0005153834071291092	-0.0005112604852989979
-0.0005171507023981721	-0.0005153653544383004	-0.0005108342467053396	-0.0005153997103470413	-0.0005112700578772314
-0.0005171653218251397	-0.0005153821500163967	-0.00051084335423112	-0.0005154159337531202	-0.0005112795575071106
-0.0005171818363125401	-0.0005153971025422866	-0.0005108524191073113	-0.0005154320781480468	-0.0005112890788409375
-0.0005171989508545065	-0.0005154137631581842	-0.0005108614886979351	-0.0005154481443548137	-0.0005112985170294276
-0.0005172150178590485	-0.0005154282596897524	-0.0005108705133415682	-0.0005154641332597462	-0.0005113079811191019
-0.0005172359155116294	-0.0005154447250748813	-0.000510879528594026	-0.0005154800455505559	-0.0005113173602016838
-0.0005172537081553911	-0.0005154593388279405	-0.0005108884998835257	-0.0005154958812422894	-0.000511326767036966
-0.0005172698744043021	-0.0005154756898684817	-0.0005108974694756815	-0.0005155116415188867	-0.0005113360887433583
-0.0005172817974009421	-0.0005154904483588413	-0.0005109063798163107	-0.0005155273271874015	-0.0005113454387729852
-0.0005172955262476434	-0.0005155066678287571	-0.0005109152863524508	-0.0005155429388815033	-0.0005113547040871288
-0.0005173079617847452	-0.0005155208088943035	-0.0005109241340354275	-0.0005155584772206059	-0.0005113639983988287
-0.0005173210563552803	-0.0005155368179963688	-0.0005109329826930389	-0.000515573942974801	-0.0005113732299013016
-0.0005173370827367959	-0.0005155506897478124	-0.0005109418260109467	-0.0005155893366138879	-0.0005113825200185938
-0.000517351582515036	-0.0005155665380276741	-0.000510950646662966	-0.0005156046588576447	-0.0005113917028282771
-0.0005173618171968209	-0.0005155806873404372	-0.0005109594101044573	-0.0005156199103278405	-0.0005114009421460181
-0.000517378216154293	-0.0005155964307445185	-0.0005109681733733455	-0.0005156350915145339	-0.0005114100695408148
-0.000517394014798835	-0.0005156099639697547	-0.0005109768908912667	-0.000515650202676513	-0.0005114192422400853
-0.0005174003692860454	-0.0005156255167365466	-0.0005109856260438494	-0.0005156652446196315	-0.0005114283597539303
-0.0005174164144887237	-0.0005156399280276628	-0.0005109943108810063	-0.0005156802180564301	-0.0005114375105971759
-0.0005174288249907926	-0.0005156554715668113	-0.0005110029826137418	-0.0005156951239625036	-0.0005114466230469236
-0.0005174375555833082	-0.0005156684136434278	-0.0005110115956900534	-0.0005157099625540074	-0.0005114557258413805
-0.0005174517196627713	-0.0005156836652287703	-0.0005110202161500231	-0.0005157247341593654	-0.0005114647820027622
-0.0005174700648685521	-0.00051569831300946	-0.0005110288105089681	-0.0005157394396147599	-0.0005114738471211939
-0.0005174780191657316	-0.0005157136909773221	-0.0005110373900505417	-0.0005157540797289997	-0.000511482886045925
-0.0005174915227291134	-0.0005157268078076193	-0.0005110459242131817	-0.0005157686551558958	-0.0005114918945784564
-0.0005175064022787806	-0.0005157418130945247	-0.0005110544552579795	-0.0005157831664295441	-0.0005115008799111512
-0.0005175200387287375	-0.0005157548482199452	-0.0005110629418933184	-0.0005157976143770632	-0.000511509838848492
-0.0005175346076689332	-0.0005157697284015128	-0.0005110714289665899	-0.0005158119991536269	-0.0005115187723188179
-0.0005175491314035838	-0.0005157831948037438	-0.0005110798759560269	-0.0005158263295395779	-0.000511527724876719
-0.0005175589669944915	-0.0005157980101718385	-0.0005110883518801392	-0.0005158406106692585	-0.0005115366472882509
-0.0005175728381566594	-0.0005158103953746848	-0.0005110967718792404	-0.0005158548310977236	-0.0005115455151950277
-0.000517586009298486	-0.0005158249873622601	-0.0005111051721767158	-0.0005158690156280192	-0.0005115543818867173
-0.0005175998921802682	-0.0005158386244279053	-0.0005111135197353149	-0.0005158830951668469	-0.0005115632157921531
-0.0005176150119152388	-0.000515853280479411	-0.0005111218940825402	-0.0005158971817782142	-0.0005115720268787541
-0.0005176342268614958	-0.0005158658291217437	-0.0005111302330556693	-0.0005159111736613152	-0.0005115808235697753
-0.0005176436378026225	-0.0005158801966286353	-0.0005111385533285452	-0.0005159251064589359	-0.0005115896000756329
-0.0005176519867848426	-0.0005158924747128389	-0.0005111468285556021	-0.0005159389779398492	-0.0005115983505127855
-0.0005176682198656394	-0.0005159067090537925	-0.0005111551011327062	-0.0005159527896682261	-0.0005116070771483536
-0.0005176802708798298	-0.0005159193542448669	-0.0005111633356831792	-0.0005159665432904281	-0.0005116157803012814
-0.0005176901705704273	-0.0005159335197610193	-0.0005111715663611483	-0.0005159802400413894	-0.0005116244596015548
-0.000517703719702175	-0.0005159458705021065	-0.000511179762096522	-0.0005159938798873857	-0.0005116331158081163
-0.0005177171450574981	-0.0005159598949658597	-0.0005111879559521426	-0.0005160074639576148	-0.0005116417481148459
-0.0005177273781314993	-0.0005159717102636292	-0.0005111961098412389	-0.000516020992381189	-0.0005116503574798878
-0.0005177392203444657	-0.0005159855842466234	-0.0005112042648417908	-0.0005160344658696245	-0.0005116589297783994
-0.0005177500027379092	-0.000515997916423511	-0.0005112123819143631	-0.000516047884712148	-0.0005116674772262359
-0.0005177620139032365	-0.0005160117410762214	-0.0005112204951171459	-0.0005160612493423118	-0.0005116759993607983
-0.0005177805949173085	-0.0005160235343238733	-0.0005112285725580247	-0.0005160745602341641	-0.0005116845001277204
-0.0005177938857246543	-0.0005160371989347659	-0.0005112366496604191	-0.0005160878178028122	-0.000511692977218691
-0.0005178071082882069	-0.0005160492602538328	-0.0005112446871638362	-0.0005161010226610352	-0.0005117014336593369
-0.0005178272769498616	-0.000516062853370913	-0.0005112527214842978	-0.0005161141752816446	-0.0005117098659220313
-0.000517834818006913	-0.0005160746978353093	-0.0005112607246601993	-0.0005161272763450785	-0.0005117182412824789
-0.0005178479616191926	-0.0005160881692864172	-0.0005112687210634054	-0.0005161403263931062	-0.0005117265858712672
-0.0005178607495380211	-0.0005160995033590012	-0.000511276685851651	-0.0005161533262447516	-0.0005117349087180904
-0.000517866714894727	-0.000516112831188977	-0.0005112846483666843	-0.0005161662759873827	-0.000511743208045151
-0.0005178796617325302	-0.0005161243859584182	-0.0005112925705489201	-0.0005161791760567837	-0.0005117514873887892
-0.0005178927797177193	-0.0005161376366491277	-0.0005113005005201534	-0.0005161920268900713	-0.0005117597431879225
-0.0005179048839351519	-0.0005161487227607935	-0.0005113083965019344	-0.0005162048288067548	-0.000511767978918571
-0.000517917854974869	-0.0005161618438148535	-0.0005113162856671725	-0.0005162175820555258	-0.0005117761924928008
-0.0005179326064084658	-0.0005161733895331908	-0.0005113241391608961	-0.0005162302871852538	-0.0005117843859578847
-0.000517939961512788	-0.0005161864597728864	-0.0005113319938553409	-0.0005162429445636706	-0.0005117925926889299
-0.0005179559194139953	-0.0005161972955420734	-0.0005113398027145492	-0.000516255554690521	-0.0005118007869758199
-0.0005179714257163837	-0.0005162102170098539	-0.0005113476204553669	-0.0005162681178719503	-0.0005118089606283257
-0.0005179819353127253	-0.0005162219441302992	-0.0005113554009909925	-0.0005162806345286766	-0.0005118170787550583
-0.0005179940960599307	-0.0005162348799571786	-0.0005113631790847952	-0.0005162931049316896	-0.0005118252042981117
-0.0005180050250227872	-0.0005162459465857547	-0.0005113709245060305	-0.0005163055295189167	-0.0005118332800881114
-0.0005180227759790398	-0.0005162587056268977	-0.0005113786691629908	-0.0005163179085038575	-0.0005118413649485925
-0.0005180387727067388	-0.000516269407992875	-0.000511386376748212	-0.0005163302423390838	-0.0005118494359457634
-0.0005180504365322772	-0.0005162820508803049	-0.000511394085646586	-0.000516342531379399	-0.0005118574865950207
-0.0005180647366253741	-0.0005162928850648299	-0.0005114017599433874	-0.0005163547760131696	-0.0005118654825455222
-0.0005180753756525212	-0.0005163054525642982	-0.0005114094302567532	-0.0005163669765387973	-0.0005118734869883842
-0.0005180885617800023	-0.0005163160619684676	-0.0005114170664982062	-0.000516379133215638	-0.0005118814418379365
-0.0005181015555943394	-0.0005163285278414799	-0.0005114247077731975	-0.0005163912463562354	-0.0005118894063248094
-0.0005181142706575193	-0.0005163391798824702	-0.0005114323166371649	-0.0005164033162715343	-0.0005118973215865302
-0.0005181204206020655	-0.0005163515695302958	-0.0005114399205695842	-0.0005164153432894073	-0.0005119052465256399
-0.0005181387374081919	-0.0005163621642524566	-0.0005114474924887513	-0.0005164273277121742	-0.0005119131227869074
-0.0005181541236897988	-0.0005163744642985989	-0.0005114550594726442	-0.000516439269742463	-0.000511921008834216
-0.0005181633124001134	-0.0005163848810964709	-0.0005114625990662407	-0.0005164511700144344	-0.000511928845991995
-0.000518182166888418	-0.0005163970872739366	-0.0005114701453408854	-0.0005164630290570674	-0.0005119366933273829
-0.000518194112765623	-0.00051640728028299	-0.0005114776553546995	-0.0005164748473205712	-0.0005119444924544435
-0.0005182071803306197	-0.0005164193933992688	-0.0005114851664827568	-0.0005164866252233674	-0.0005119523017357536
-0.0005182217446118419	-0.0005164298295060067	-0.00051149264203462	-0.000516498363095777	-0.0005119600621656285
-0.0005182336056419746	-0.0005164418905585866	-0.0005115001144236114	-0.0005165100614067727	-0.0005119677976223275
-0.0005182404665412427	-0.000516452124512131	-0.0005115075639794231	-0.0005165217207718521	-0.0005119755138678451
-0.000518252981215286	-0.0005164640890641142	-0.0005115150129722825	-0.0005165333412804384	-0.0005119832463974652
-0.0005182617169517923	-0.0005164741686983919	-0.0005115224290338013	-0.0005165449228146332	-0.0005119909319451999
-0.0005182747703676609	-0.0005164860468391017	-0.0005115298401698449	-0.0005165564661383102	-0.0005119986285462188
-0.0005182905948085364	-0.0005164960181296594	-0.0005115372209670739	-0.0005165679716001896	-0.0005120062773133602
-0.0005183019276179359	-0.0005165078163456965	-0.0005115446076329901	-0.0005165794393833288	-0.0005120139375423031
-0.0005183173375482626	-0.0005165176355140572	-0.0005115519623230743	-0.0005165908699880031	-0.0005120215492436227
-0.0005183352563753593	-0.000516529351907999	-0.0005115593141154955	-0.0005166022638881562	-0.0005120291730073062
-0.0005183488223873543	-0.0005165392360927399	-0.000511566632784767	-0.0005166136207008516	-0.0005120367485482612
-0.0005183602174372924	-0.0005165508873107299	-0.0005115739534407583	-0.0005166249411318569	-0.0005120443360839105
-0.0005183745257305811	-0.0005165606890442668	-0.0005115812483214267	-0.0005166362253609172	-0.000512051875821707
-0.0005183903975841603	-0.000516572265242877	-0.0005115885432311048	-0.0005166474735733773	-0.0005120593912961467
-0.0005184078992728932	-0.0005165820458507411	-0.0005115958099119436	-0.0005166586860491696	-0.0005120668884349964
-0.0005184230700548943	-0.0005165935530294923	-0.000511603076161909	-0.0005166698630527699	-0.0005120744037431127
-0.0005184361008577127	-0.0005166032108664938	-0.0005116103095027308	-0.0005166810047292673	-0.0005120818720382
-0.0005184478386254843	-0.0005166146416018967	-0.0005116175393481616	-0.0005166921115850485	-0.0005120893528752246
-0.000518459302536496	-0.0005166242619247189	-0.0005116247416428175	-0.0005167031842951003	-0.000512096786495772
-0.0005184715919116479	-0.0005166356237432696	-0.0005116319454632108	-0.0005167142232621273	-0.0005121042328572795
-0.0005184793618411869	-0.0005166450935197998	-0.0005116391125933473	-0.0005167252288321344	-0.0005121116312032997
-0.0005184887794236382	-0.0005166563783513157	-0.0005116462938582588	-0.0005167362016781691	-0.0005121190430166001
-0.0005184983686964447	-0.0005166657724198945	-0.0005116534347982865	-0.0005167471417447123	-0.0005121264078265617
-0.0005185114811831951	-0.0005166769872487476	-0.0005116605815364829	-0.0005167580495050126	-0.0005121337496368514
-0.0005185218705575825	-0.0005166865576521846	-0.0005116676945745621	-0.0005167689251482463	-0.0005121410727565703
-0.0005185333309659277	-0.0005166977235363779	-0.0005116748154970671	-0.0005167797691144818	-0.0005121484155671395
-0.0005185469552607703	-0.0005167070945113176	-0.0005116818939369983	-0.0005167905814375743	-0.0005121557124656568
-0.000518558656992762	-0.000516718179954412	-0.0005116889882562238	-0.0005168013625756954	-0.0005121630230090192
-0.0005185689919891521	-0.0005167273790604072	-0.0005116960445714045	-0.0005168121126784241	-0.0005121703227187283
-0.0005185819184017114	-0.0005167383899875124	-0.0005117031091419438	-0.0005168228321425224	-0.0005121776071687958
-0.0005185945489169084	-0.0005167475520402023	-0.0005117101394261263	-0.0005168335211546265	-0.000512184839350275
-0.000518607128765906	-0.0005167584988260308	-0.0005117171773855559	-0.0005168441799732358	-0.0005121920736842693
-0.0005186204790310775	-0.0005167675700682879	-0.0005117241811503077	-0.0005168548087763305	-0.0005121992558420815
-0.000518632015545278	-0.0005167784502376028	-0.0005117311904397318	-0.0005168654077009737	-0.0005122064678157836
-0.000518645085709321	-0.000516787766095516	-0.0005117381596531034	-0.0005168759769364797	-0.0005122136674294408
-0.0005186572975140267	-0.0005167986086911397	-0.000511745142392466	-0.0005168865165644319	-0.0005122208540725027
-0.000518665414309993	-0.0005168075161893459	-0.0005117520888118746	-0.0005168970269165134	-0.0005122279875434501
-0.0005186789419268596	-0.0005168182652529944	-0.0005117590422522689	-0.0005169075082188612	-0.0005122351348883556
-0.0005186875459658286	-0.0005168271771777792	-0.0005117659556620136	-0.0005169179605909681	-0.0005122422352595901
-0.0005186991449228547	-0.0005168378677362439	-0.0005117728790418999	-0.0005169283842893435	-0.0005122493505697924
-0.0005187104530710009	-0.0005168467064320854	-0.0005117797716399706	-0.00051693877943724	-0.0005122564547052515
-0.0005187190930881018	-0.0005168573342925191	-0.0005117866719756123	-0.0005169491462476441	-0.0005122635456886449
-0.0005187310282170391	-0.0005168660444530729	-0.0005117935340538237	-0.0005169594848409909	-0.0005122706201854013
-0.0005187444674564143	-0.0005168766058712269	-0.0005118004026999941	-0.0005169697954353103	-0.0005122776789755379
-0.0005187509893393305	-0.0005168853768121682	-0.000511807239556159	-0.0005169800781077554	-0.0005122847219843063
-0.0005187636028882819	-0.0005168958858983791	-0.0005118140893219378	-0.0005169903330416155	-0.0005122917505127453
-0.0005187772006397801	-0.0005169046375939786	-0.0005118208984268382	-0.0005170005603867992	-0.0005122987630411786
-0.0005187844727203197	-0.0005169150898489744	-0.000511827715863111	-0.0005170107604063484	-0.0005123057603141663
-0.0005187986723322708	-0.0005169237152234859	-0.0005118345009030663	-0.0005170209331696881	-0.0005123127418952256
-0.000518814037966897	-0.0005169341028338975	-0.0005118412948466937	-0.0005170310789183138	-0.0005123197089041705
-0.0005188232249045033	-0.0005169426555418098	-0.0005118480520905221	-0.0005170411976804068	-0.0005123266604617148
-0.0005188366258733554	-0.0005169529834680171	-0.0005118548176875443	-0.0005170512897109487	-0.000512333634089952
-0.0005188445589734105	-0.0005169614115757665	-0.0005118615512371677	-0.0005170613551399892	-0.0005123406303767864
-0.0005188496834131667	-0.000516971676301533	-0.0005118682932743368	-0.0005170713941299949	-0.0005123476047485641
-0.0005188574862748153	-0.0005169801733395536	-0.0005118749990912904	-0.0005170814068459607	-0.0005123545745184375
-0.0005188693613723767	-0.0005169903892571412	-0.0005118817128682416	-0.0005170913937025104	-0.0005123615037164405
-0.0005188766647526873	-0.0005169988381261742	-0.0005118884020029939	-0.0005171013544900105	-0.0005123684182814045
-0.0005188902402335404	-0.0005170089978484241	-0.0005118951069075525	-0.0005171112893401572	-0.0005123753134034647
-0.0005188972036438762	-0.0005170173805125765	-0.0005119017755805525	-0.0005171211984871863	-0.0005123821555887633
-0.000518905903580572	-0.0005170274830481529	-0.0005119084525309967	-0.0005171310818695047	-0.0005123890513703487
-0.0005189129782978595	-0.0005170358398828605	-0.000511915095325872	-0.0005171409401407224	-0.0005123959354125464
-0.0005189263189256655	-0.0005170458889077941	-0.0005119217430453761	-0.0005171507728526238	-0.0005124027263247615
-0.0005189377087196386	-0.0005170541527403581	-0.0005119283515363597	-0.0005171605804647987	-0.0005124095329093601
-0.0005189502604299645	-0.0005170641441757044	-0.0005119349718259028	-0.0005171703630784555	-0.0005124163523284494
-0.0005189595520342993	-0.0005170723971151545	-0.0005119415633013478	-0.0005171801210157663	-0.0005124230633695713
-0.0005189722668893247	-0.0005170823378107273	-0.0005119481619025063	-0.0005171898543834539	-0.0005124298058526522
-0.0005189842929995425	-0.0005170904987731753	-0.0005119547227909822	-0.0005171995631352562	-0.0005124365343012761
-0.0005189988180246135	-0.0005171003833067067	-0.0005119612935567046	-0.0005172092475706393	-0.0005124432432092259
-0.0005190142010793569	-0.0005171085319120827	-0.0005119678382821051	-0.0005172189077923584	-0.0005124499108567881
-0.0005190291809458957	-0.0005171183670066957	-0.0005119744029739438	-0.0005172285440424909	-0.0005124566308201366
-0.0005190393382818332	-0.0005171264356199508	-0.0005119809261539832	-0.0005172381564257993	-0.0005124632732241508
-0.0005190528036119015	-0.0005171362164934582	-0.0005119874566561446	-0.0005172477448705461	-0.0005124699412244145
-0.0005190656315238534	-0.0005171442776382165	-0.0005119939573165112	-0.000517257309703953	-0.0005124765607644258
-0.0005190801229615541	-0.0005171540103721488	-0.0005120004651476877	-0.0005172668511640245	-0.0005124831964420343
-0.0005190905300749384	-0.0005171620134674822	-0.0005120069431024826	-0.0005172763695360163	-0.0005124898210439302
-0.0005191002837590998	-0.0005171716952042594	-0.0005120134191545697	-0.0005172858648624692	-0.0005124964329475772
-0.0005191149450616538	-0.0005171795281125983	-0.000512019879600928	-0.0005172953371197136	-0.0005125030299637399
-0.0005191290272540649	-0.0005171891505600728	-0.0005120263268564272	-0.0005173047865804904	-0.0005125096125083756
-0.0005191424866029879	-0.0005171970067656965	-0.000512032768093523	-0.0005173142132548433	-0.0005125161800080772
-0.0005191531854313032	-0.0005172065828850244	-0.0005120391995208981	-0.0005173236173974967	-0.0005125227335141412
-0.0005191609287681448	-0.0005172144711521052	-0.0005120456191156486	-0.0005173329989527414	-0.0005125292715648722
-0.0005191695256912367	-0.0005172240032069251	-0.0005120520340638542	-0.000517342358237983	-0.000512535796989151
-0.0005191813681917429	-0.000517231848036806	-0.0005120584315756429	-0.0005173516952021757	-0.0005125423070986535
-0.0005191921143404101	-0.0005172413311844679	-0.0005120648290491162	-0.0005173610101675307	-0.0005125488038565852
-0.0005192018822377249	-0.0005172490463358424	-0.0005120711996144643	-0.0005173703030757005	-0.000512555285502078
-0.0005192141200508494	-0.0005172584754039673	-0.0005120775632129858	-0.0005173795742488169	-0.0005125617545142264
-0.0005192231939035503	-0.000517266198921675	-0.0005120838965786471	-0.000517388823627181	-0.0005125682241446711
-0.0005192323973479625	-0.0005172755840960319	-0.0005120902372289786	-0.0005173980514948558	-0.0005125746684992067
-0.0005192407622592867	-0.0005172832522621092	-0.0005120965555448413	-0.0005174072578141067	-0.0005125811118219324
-0.0005192502337663449	-0.0005172925892946916	-0.0005121028817807853	-0.0005174164428397415	-0.0005125875283297692
-0.000519258875666337	-0.0005173002353839305	-0.00051210917317742	-0.0005174256066603308	-0.000512593943942404
-0.0005192669075114007	-0.0005173095271652603	-0.0005121154735878211	-0.0005174347493600402	-0.0005126003339157931
-0.0005192762247879951	-0.0005173170983456276	-0.0005121217478599239	-0.0005174438710665501	-0.000512606722918694
-0.0005192862152220435	-0.000517326341516023	-0.0005121280301993734	-0.0005174529715865471	-0.0005126130865920559
-0.0005192957469261307	-0.0005173338385712501	-0.0005121342791482071	-0.0005174620514327052	-0.0005126194489083829
-0.0005193048708187069	-0.0005173430340567464	-0.0005121405322931714	-0.0005174711105262455	-0.0005126257866833787
-0.0005193127871403161	-0.0005173503948568056	-0.0005121467617015835	-0.0005174801492815295	-0.0005126321328980812
-0.0005193233246629278	-0.0005173595390003037	-0.0005121529987454131	-0.0005174891677264305	-0.0005126384342991881
-0.0005193298337386274	-0.0005173670252558285	-0.0005121592040142044	-0.0005174981659359494	-0.0005126447310809675
-0.0005193409246549225	-0.0005173761361650021	-0.0005121654175448203	-0.0005175071440561736	-0.0005126510138952059
-0.0005193512225919648	-0.0005173834583399297	-0.000512171606353811	-0.0005175161023249517	-0.0005126572840792282
-0.0005193616326619381	-0.0005173925164262574	-0.0005121778033782339	-0.0005175250409834795	-0.0005126635428030542
-0.0005193720679111215	-0.0005173997670985238	-0.0005121839671412434	-0.0005175339599424226	-0.0005126697881553332
-0.0005193808643814368	-0.00051740877940779	-0.0005121901361809561	-0.000517542859387679	-0.0005126760221928424
-0.0005193924907914138	-0.0005174160830753985	-0.0005121962819032239	-0.000517551739226614	-0.0005126822427420248
-0.00051940175495591	-0.0005174250584887594	-0.0005122024352433999	-0.0005175605998106644	-0.0005126884522938057
-0.000519412175763327	-0.0005174322622582677	-0.0005122085572876506	-0.0005175694411285922	-0.0005126946730388898
-0.0005194249694496308	-0.0005174411915437163	-0.0005122146866967328	-0.0005175782633111087	-0.0005127008506237884
-0.0005194364903967218	-0.0005174484210992838	-0.0005122207923815309	-0.000517587066543853	-0.0005127070386203716
-0.0005194482458422384	-0.0005174573131416089	-0.0005122269065402688	-0.0005175958508329945	-0.0005127132010923606
-0.0005194559032020259	-0.0005174645096460778	-0.0005122329930683015	-0.0005176046163030095	-0.0005127193652991219
-0.0005194639596500436	-0.0005174733609703821	-0.0005122390834240026	-0.0005176133630876036	-0.000512725504351723
-0.0005194723761490497	-0.0005174805719358997	-0.0005122451464954119	-0.0005176220909783139	-0.0005127316446102203
-0.000519486921711812	-0.0005174893859500187	-0.0005122512178447846	-0.0005176308003495749	-0.0005127377747875053
-0.0005195019954166849	-0.0005174965441535434	-0.0005122572551652303	-0.0005176395486321143	-0.0005127438945349737
-0.0005195109136075174	-0.0005175053160265489	-0.0005122633056594998	-0.0005176483111111829	-0.0005127500022937761
-0.0005195229617508276	-0.0005175123712306013	-0.0005122693323543427	-0.0005176571397641318	-0.0005127560976310941
-0.0005195312107109467	-0.0005175210985340182	-0.0005122753612937633	-0.0005176658494827768	-0.0005127621822102285
-0.0005195368976583773	-0.0005175281417641381	-0.0005122813606892047	-0.0005176745831872204	-0.0005127682644383992
-0.0005195470869887217	-0.0005175368315373395	-0.0005122873611668277	-0.0005176833187334524	-0.000512774315532279
-0.0005195602146382755	-0.0005175437336486664	-0.0005122933568317059	-0.0005176920198005376	-0.0005127803649211027
-0.0005195688912192162	-0.0005175523780518575	-0.0005122993369283508	-0.0005177006798951709	-0.0005127863885303691
-0.0005195781348087827	-0.0005175593394442571	-0.0005123053144236442	-0.000517709321943267	-0.0005127924219684631
-0.000519589443152352	-0.00051756795311692	-0.0005123112650359774	-0.0005177179440508031	-0.0005127984125021569
-0.000519596036848555	-0.0005175748150603791	-0.0005123172193434793	-0.0005177265467409444	-0.000512804400034451
-0.0005196074019047523	-0.0005175833870262116	-0.0005123231587281621	-0.0005177351304062004	-0.0005128103980879537
-0.000519618503796282	-0.0005175902559995722	-0.0005123290939404639	-0.0005177436957002994	-0.0005128163462082825
-0.0005196259691095066	-0.0005175987941946792	-0.0005123350059490161	-0.0005177522426176622	-0.0005128223104351962
-0.0005196398896389697	-0.000517605564558829	-0.0005123409236201454	-0.0005177607715448026	-0.0005128282352101636
-0.0005196518160405473	-0.0005176140624424871	-0.0005123468218917058	-0.000517769282466169	-0.0005128341436623845
-0.0005196592403028704	-0.0005176208893706601	-0.0005123527303917208	-0.0005177777755524586	-0.0005128400393424485
-0.0005196691195652695	-0.000517629357665463	-0.0005123586120904468	-0.0005177862510244414	-0.000512845925021562
-0.0005196769837236264	-0.000517636046093874	-0.0005123644906239758	-0.0005177947090250849	-0.0005128517996727636
-0.0005196835250470014	-0.0005176444718973628	-0.0005123703527590003	-0.0005178031496928994	-0.0005128577956192288
-0.0005196910952717499	-0.0005176511849484855	-0.0005123762154038791	-0.0005178115730759111	-0.0005128639007230338
-0.0005197045950489771	-0.0005176595794832105	-0.0005123820531050075	-0.000517819979380282	-0.0005128699860905569
-0.0005197156778373662	-0.0005176662643480891	-0.0005123878881179456	-0.0005178283686915217	-0.0005128761159230909
-0.0005197284424377843	-0.0005176746250519272	-0.0005123937114429949	-0.0005178367412008168	-0.0005128821284269554
-0.0005197393730128842	-0.0005176812730035821	-0.0005123995407926604	-0.0005178450970680124	-0.0005128881093030518
-0.0005197490855675696	-0.0005176895996467631	-0.0005124053437176366	-0.0005178534365147319	-0.0005128941595518222
-0.000519759299497779	-0.0005176962226807121	-0.0005124111443199533	-0.0005178617596021786	-0.0005129001150001678
-0.0005197646316134632	-0.0005177045163566345	-0.0005124169335608252	-0.0005178700665465758	-0.0005129061011697971
-0.0005197788257182539	-0.0005177111002144124	-0.0005124227224765915	-0.0005178783573977353	-0.0005129120487601823
-0.0005197891113234642	-0.0005177193603546125	-0.0005124284879133047	-0.0005178866323414839	-0.0005129180231685153
-0.0005197957800257355	-0.0005177259219641147	-0.0005124342523214395	-0.0005178948914780328	-0.0005129239329291149
-0.000519807277190402	-0.0005177341499588096	-0.0005124400035391309	-0.0005179031350088863	-0.000512929844359858
-0.0005198200795730323	-0.0005177406705646813	-0.0005124457620980718	-0.0005179113628655098	-0.0005129358503909132
-0.0005198316533235464	-0.0005177488655608363	-0.00051245148848831	-0.0005179195752637881	-0.0005129418060460603
-0.0005198437654738602	-0.0005177553674635208	-0.0005124572226466344	-0.0005179277722399055	-0.0005129476327885463
-0.0005198586532633835	-0.0005177635311834014	-0.0005124629324850641	-0.0005179359539760819	-0.0005129534751979597
-0.0005198723035584986	-0.000517769989851708	-0.0005124686522599927	-0.0005179441204398812	-0.0005129594055055974
-0.0005198835342492165	-0.0005177781210955067	-0.000512474351007462	-0.0005179522717913435	-0.0005129652169427028
-0.0005198943042989722	-0.0005177845666036713	-0.0005124800456627547	-0.0005179604077804702	-0.0005129711142211115
-0.0005199039075366405	-0.0005177926675717376	-0.0005124857177192026	-0.0005179685285740334	-0.0005129768967125592
-0.0005199166536971353	-0.0005177990621401434	-0.0005124914069878155	-0.0005179766342853944	-0.0005129827265661075
-0.0005199254302101806	-0.0005178071305389342	-0.0005124970767283458	-0.0005179847250158191	-0.0005129884687616731
-0.0005199354622038362	-0.0005178135364547628	-0.0005125027445031082	-0.0005179928008460539	-0.000512994267558697
-0.0005199439780413462	-0.0005178215764139651	-0.0005125083734989429	-0.0005180008618460044	-0.0005129999830099323
-0.0005199556787483318	-0.000517827923816634	-0.0005125140214243208	-0.0005180089080742157	-0.0005130057545229303
-0.0005199667426666755	-0.0005178359310807653	-0.000512519662833416	-0.0005180169396717443	-0.0005130114401230778
-0.0005199760743120277	-0.0005178422815476487	-0.0005125252742966247	-0.0005180249567064192	-0.000513017181563224
-0.0005199873052138437	-0.0005178502602778387	-0.0005125308957935016	-0.0005180329592121991	-0.0005130228389981743
-0.0005199972817229871	-0.0005178565483524342	-0.0005125364994295635	-0.0005180409474731813	-0.0005130285550008263
-0.0005200068780720103	-0.0005178644947032232	-0.0005125421065711963	-0.0005180489214910482	-0.0005130342326668842
-0.0005200200229492782	-0.0005178707892787046	-0.0005125476931098006	-0.0005180568814345393	-0.0005130399075593025
-0.0005200307198440098	-0.00051787870767597	-0.0005125532782160987	-0.0005180648275113507	-0.0005130455440890603
-0.0005200378147254271	-0.0005178849410706374	-0.0005125588477239995	-0.0005180727598196498	-0.0005130511517257847
-0.0005200456402504201	-0.0005178928277294161	-0.0005125644148070143	-0.0005180806784156266	-0.0005130567702876804
-0.0005200540155072977	-0.0005178990547027932	-0.0005125699678738497	-0.0005180885833851958	-0.0005130623911175701
-0.0005200574418639098	-0.0005179069129828682	-0.0005125755188567404	-0.0005180964747893625	-0.0005130680003603537
-0.000520064170853127	-0.0005179130983770834	-0.0005125810497334279	-0.0005181043526500643	-0.0005130735975297366
-0.0005200712055625838	-0.0005179209271100075	-0.0005125865762913951	-0.0005181122170888023	-0.0005130791829319171
-0.0005200824707806723	-0.000517927077753956	-0.0005125921040509275	-0.0005181200681853715	-0.0005130847562895196
-0.0005200906923729773	-0.0005179348766087949	-0.000512597609908089	-0.0005181279059860924	-0.0005130903194716623
-0.0005201036474403855	-0.0005179409746074961	-0.0005126031224740558	-0.0005181357305827485	-0.000513095869845214
-0.0005201126643089424	-0.0005179487436409567	-0.0005126086230133883	-0.0005181435420219215	-0.0005131014418129165
-0.0005201197894618888	-0.0005179548974843928	-0.0005126141067136079	-0.0005181513403442571	-0.000513107008108082
-0.0005201318710454144	-0.0005179626442628004	-0.0005126195962314661	-0.0005181591257080706	-0.0005131125657071254
-0.00052014071983691	-0.0005179686442182049	-0.0005126250812343126	-0.0005181668980830244	-0.0005131181118866755
-0.000520151086889055	-0.0005179763554051871	-0.0005126305438154788	-0.000518174657603629	-0.0005131236468264818
-0.0005201587212571984	-0.0005179824213543633	-0.0005126360062034669	-0.0005181824042452682	-0.0005131291374906547
-0.0005201652901616103	-0.0005179901114913695	-0.0005126414418785599	-0.000518190138130826	-0.0005131346435466123
-0.0005201755125319401	-0.0005179961739632027	-0.0005126468848318272	-0.0005181978592848832	-0.0005131401440711269
-0.0005201836370378491	-0.0005180038394488504	-0.0005126523136383023	-0.0005182055678991118	-0.0005131456355043218
-0.000520192668097117	-0.0005180098161838963	-0.0005126577371081022	-0.000518213263981039	-0.000513151116543019
-0.000520199817115967	-0.0005180174512222085	-0.0005126631496306453	-0.0005182209477043314	-0.0005131565870905379
-0.0005202083403499367	-0.0005180234447843913	-0.0005126685593904775	-0.0005182286190057548	-0.0005131620467318683
-0.0005202208337479105	-0.0005180310565773065	-0.0005126739653498224	-0.0005182362780580764	-0.0005131674966189088
-0.0005202307842349601	-0.0005180370598054952	-0.000512679344049664	-0.0005182439248274803	-0.0005131729366070915
-0.0005202383195185137	-0.0005180446484124571	-0.0005126847306576325	-0.0005182515594557161	-0.0005131783665107447
-0.0005202490920073723	-0.0005180504980928072	-0.0005126901114615296	-0.0005182591819059317	-0.0005131837862918743
-0.0005202597601850717	-0.0005180580529914657	-0.0005126954785898258	-0.0005182667923145963	-0.0005131891961332421
-0.0005202689124928526	-0.0005180640430550501	-0.0005127008371149441	-0.0005182743906946499	-0.0005131945964662745
-0.0005202790467850984	-0.0005180715837892467	-0.0005127061991776434	-0.0005182819771385447	-0.0005131999875330198
-0.0005202875455481407	-0.0005180775476225384	-0.0005127115305062922	-0.0005182895516535612	-0.0005132053689999844
-0.0005202988509589628	-0.0005180850637319945	-0.000512716865273345	-0.0005182971142903595	-0.0005132107413500803
-0.0005203115159069457	-0.000518090938151154	-0.0005127221997425948	-0.000518304665117647	-0.0005132160945699578
-0.0005203219218804821	-0.0005180984236998287	-0.0005127275122566339	-0.0005183122041567286	-0.0005132214343972523
-0.0005203322487849585	-0.0005181041926354426	-0.0005127328277778125	-0.0005183197314397139	-0.0005132267776231948
-0.0005203415862548424	-0.0005181116484366732	-0.0005127381268797199	-0.0005183272470527139	-0.0005132321117991829
-0.0005203530399257768	-0.000518117449819065	-0.0005127434303321173	-0.0005183347510278127	-0.000513237437029041
-0.0005203643054978826	-0.0005181248848508586	-0.0005127487167254243	-0.0005183422434316066	-0.0005132427536794694
-0.000520379259589016	-0.0005181307104063361	-0.0005127540002618698	-0.0005183497242835955	-0.0005132480606828513
-0.0005203885981268469	-0.0005181381248088152	-0.0005127592801522233	-0.000518357193659373	-0.0005132533599371688
-0.0005203974557592922	-0.0005181439038464202	-0.0005127645448215246	-0.00051836465157962	-0.000513258649367762
-0.0005204068782196625	-0.0005181512924669722	-0.0005127698081850287	-0.0005183720981542315	-0.0005132639307234043
-0.0005204130986997213	-0.0005181569830746936	-0.0005127750535113722	-0.0005183795333151884	-0.0005132692026646955
-0.0005204264087133167	-0.0005181643438891628	-0.0005127802980036569	-0.0005183869571526742	-0.0005132744662488381
-0.0005204383443194105	-0.00051817019934546	-0.0005127855320964909	-0.000518394369747846	-0.0005132797205805131
-0.0005204442297710367	-0.000518177549223921	-0.0005127907643354887	-0.0005184017711312624	-0.0005132849678473873
-0.000520453546430295	-0.0005181833684552862	-0.0005127959738364848	-0.0005184091615104842	-0.0005132902052850696
-0.0005204599551711735	-0.0005181906941874243	-0.0005128011864092238	-0.0005184165406254639	-0.0005132956111617828
-0.00052046746259037	-0.0005181963599191549	-0.0005128064004851719	-0.0005184239084668953	-0.0005133006022653751
-0.0005204791087583682	-0.000518203653830807	-0.0005128115924254856	-0.0005184312650780716	-0.0005133058234289637
-0.0005204888613573042	-0.0005182092840191061	-0.000512816783151004	-0.000518438610495795	-0.0005133111597029085
-0.0005204986925468576	-0.000518216554897016	-0.0005128219688311094	-0.0005184459447406795	-0.000513316146023897
-0.0005205116974515817	-0.0005182223578880312	-0.0005128271475035538	-0.0005184532678848441	-0.0005133213375664283
-0.0005205211723406892	-0.0005182296191268108	-0.0005128323264373068	-0.0005184605799510208	-0.0005133266975640533
-0.0005205343386154532	-0.000518235346446976	-0.0005128374876789402	-0.0005184678810472193	-0.0005133316341661769
-0.0005205419162596776	-0.0005182425811247416	-0.0005128426458732597	-0.000518475171134222	-0.0005133368049007884
-0.0005205496505768418	-0.0005182481266127431	-0.0005128477921208607	-0.0005184824503573833	-0.0005133419594299101
-0.0005205587375900061	-0.0005182553302643925	-0.000512852936910077	-0.0005184897186540008	-0.0005133473155153984
-0.0005205698507412823	-0.0005182610404642826	-0.0005128580718765501	-0.0005184969761574643	-0.0005133522193428926
-0.0005205814098410907	-0.0005182682336665833	-0.0005128632012072417	-0.0005185042228165921	-0.0005133576061580477
-0.0005205904048805434	-0.0005182736582846654	-0.0005128683094518999	-0.0005185114587878268	-0.0005133624825796872
-0.0005205979153129817	-0.0005182808136180738	-0.0005128734225875256	-0.0005185186840052121	-0.000513367618098713
-0.0005206051707411207	-0.0005182868661059746	-0.0005128785313707	-0.0005185258987238199	-0.0005133727271674771


==> maxvolnmf/figures/div_conv_mean_50_500_5.txt <==
-5.6065571733062306e-6	-5.60654575726786e-6	-5.60654575726786e-6	-5.606545522951567e-6	-5.606545522951567e-6
-5.742858095279127e-6	-5.742857410169406e-6	-5.742848662189261e-6	-5.934866929693761e-6	-3.2550208739286107e-6
-5.8128079396955485e-6	-5.813104325961972e-6	-5.8026039516163196e-6	-6.283118825793708e-6	-3.5987243899450637e-6
-5.964381474876277e-6	-6.015492716984834e-6	-5.949385546374955e-6	-6.570834119254303e-6	-3.0000997939249027e-6
-6.1801529784368065e-6	-6.1884835151356825e-6	-6.05897025025439e-6	-6.826661828679907e-6	-1.1494383718112724e-6
-6.365440047609627e-6	-6.363363152222177e-6	-6.18431504504909e-6	-7.0604801763185645e-6	-2.020234118284704e-6
-6.36609311399162e-6	-6.619009536615004e-6	-6.335954330712174e-6	-7.275467569095945e-6	3.973971264222394e-7
-6.405231240703347e-6	-6.809458917391192e-6	-6.462546372010252e-6	-7.473942168818471e-6	-1.5820200751548951e-6
-6.5116075298235195e-6	-6.9622340960783675e-6	-6.540212807496083e-6	-7.657576735463379e-6	-1.6614586166555771e-6
-6.547505464182734e-6	-7.076908181441386e-6	-6.641847119174079e-6	-7.827957396521248e-6	-4.0006237014546405e-6
-6.660440426572941e-6	-7.2102253659611745e-6	-6.750890528171383e-6	-7.986347234479388e-6	-1.4517474976135304e-6
-6.78056332248908e-6	-7.347756838779752e-6	-6.855845063673097e-6	-8.133877478307288e-6	-3.744319786684745e-6
-6.94138107827436e-6	-7.472232539588287e-6	-6.918502300063119e-6	-8.271774153462615e-6	-9.420306408818302e-7
-6.986414297656605e-6	-7.589304800199577e-6	-7.006937216173838e-6	-8.400912995652661e-6	-1.7744496390648928e-6
-7.064770478246004e-6	-7.707866392376163e-6	-7.107158504575083e-6	-8.522014165119096e-6	-8.985495353402599e-7
-7.167344216757364e-6	-7.819464000601693e-6	-7.199524981342852e-6	-8.635736668257006e-6	-2.8893325778117163e-6
-7.260954182104226e-6	-7.90817087247759e-6	-7.252928011233889e-6	-8.742669089629901e-6	-1.715980850140379e-6
-7.338519250054425e-6	-7.989953297749882e-6	-7.329453935123243e-6	-8.84343255374978e-6	-2.081685616152671e-6
-7.424170392165716e-6	-8.089103514356043e-6	-7.413552245011381e-6	-8.93854287815878e-6	-1.5012017961058879e-6
-7.47220251146035e-6	-8.179830331110439e-6	-7.4934581164538475e-6	-9.02837850289383e-6	-3.576551499555716e-6
-7.544573597000603e-6	-8.272429279100978e-6	-7.541248647696165e-6	-9.11329832791468e-6	-2.617340526818784e-6
-7.5932689071828615e-6	-8.381747993521448e-6	-7.610699600597433e-6	-9.19372280550404e-6	-4.766346701639282e-6
-7.692054995137203e-6	-8.45802057232694e-6	-7.673457856017506e-6	-9.27001048371878e-6	-1.4016620476491916e-6
-7.76453973699249e-6	-8.528173154971793e-6	-7.744968945962198e-6	-9.342433289501308e-6	-3.282232940657489e-6
-7.82682617095157e-6	-8.602324272786554e-6	-7.796759093528291e-6	-9.411232011583338e-6	-2.7349347008643827e-6
-7.884092645484816e-6	-8.673037709853865e-6	-7.86299290871154e-6	-9.476630509095e-6	-2.8915935899364893e-6
-7.96233598500797e-6	-8.737465099084335e-6	-7.919621021488044e-6	-9.53884037508043e-6	-2.8677193863506864e-6
-8.030664029156806e-6	-8.78746556728914e-6	-7.983337600791082e-6	-9.598041865926799e-6	-4.808887699623595e-6
-8.096397670282277e-6	-8.84415326638262e-6	-8.027677134808839e-6	-9.654404781063807e-6	-1.2658284917642341e-6
-8.155271343061656e-6	-8.897459295986348e-6	-8.084607447726525e-6	-9.708107118731002e-6	-2.083787029236271e-6
-8.235075072417904e-6	-8.937548653221143e-6	-8.126054186414905e-6	-9.75929479177801e-6	-4.277603830325489e-6
-8.29815983835273e-6	-8.98834607889334e-6	-8.180929747774232e-6	-9.808130483255868e-6	-1.5932008423825118e-6
-8.341284305967403e-6	-9.042118795889686e-6	-8.223293857803527e-6	-9.854853863342791e-6	-1.416524182951425e-6
-8.383186052790422e-6	-9.096175542197937e-6	-8.276363910171864e-6	-9.899561114733175e-6	-4.122116116177689e-6
-8.444666639156148e-6	-9.149667220529456e-6	-8.316084710884713e-6	-9.942365299553303e-6	-2.2165615013809176e-6
-8.49742886273038e-6	-9.199202336450738e-6	-8.36460691563109e-6	-9.983430466602872e-6	-3.6664500946822867e-6
-8.535829965473085e-6	-9.248527133522742e-6	-8.400948601604765e-6	-1.0022832075741994e-5	-3.8724358469064415e-6
-8.559227819865207e-6	-9.287719445169293e-6	-8.448702067585328e-6	-1.0060647796210993e-5	-4.724236223136301e-6
-8.609509861940963e-6	-9.333194104638392e-6	-8.495239709344824e-6	-1.0096943461631505e-5	-4.107637954662563e-6
-8.641500355911378e-6	-9.382545969773817e-6	-8.544697713661028e-6	-1.0131797217909871e-5	-2.788044979687896e-6
-8.675232270777231e-6	-9.417303311760902e-6	-8.57800337504941e-6	-1.0165271659183992e-5	-1.2184842913872568e-6
-8.722843062287814e-6	-9.453432806291746e-6	-8.621184566910714e-6	-1.0197443926563772e-5	-3.2122028651422885e-6
-8.77374192000409e-6	-9.494168009252143e-6	-8.655820161030624e-6	-1.0228358101105895e-5	-1.0589212331740333e-6
-8.814687312946461e-6	-9.527409443266127e-6	-8.698752921641753e-6	-1.025805221620081e-5	-2.3773098431986846e-7
-8.833371595817713e-6	-9.559340018923036e-6	-8.727187165095688e-6	-1.0286581195883596e-5	4.271057347492799e-7
-8.87655434383067e-6	-9.601352659135247e-6	-8.765827435054964e-6	-1.0314042077935117e-5	-5.108006073969402e-7
-8.923875708484816e-6	-9.63679727579647e-6	-8.796449980318152e-6	-1.0340419684384143e-5	2.2953857656700048e-6
-8.950988003988458e-6	-9.67379701732855e-6	-8.834393866225835e-6	-1.0370019496373394e-5	-5.942680822353607e-7
-8.976353679446685e-6	-9.71462866733096e-6	-8.864043962207557e-6	-1.0399535798580249e-5	6.425172549240673e-7
-9.022225121645718e-6	-9.749273671187465e-6	-8.901532093155342e-6	-1.0426327649147791e-5	-1.3243365372955428e-6
-9.047046084383217e-6	-9.780683920869246e-6	-8.927215263511217e-6	-1.045283098722596e-5	5.07896281244242e-7
-9.076835278088193e-6	-9.808628851790063e-6	-8.962437711456691e-6	-1.0478244401828813e-5	-3.776073540918743e-7
-9.106544475643004e-6	-9.838682976678433e-6	-8.991388303520173e-6	-1.0502616250098652e-5	2.210898414648926e-6
-9.145856155947183e-6	-9.86703540987671e-6	-9.02661744820064e-6	-1.0523192075838152e-5	-2.9074761817929747e-7
-9.163226465752554e-6	-9.88800906331739e-6	-9.052509307215296e-6	-1.055337805781419e-5	3.316053426050495e-6
-9.19242332379613e-6	-9.915995183124033e-6	-9.085211672545999e-6	-1.0577638030599395e-5	-3.209963443537953e-6
-9.208818693221229e-6	-9.945722170354886e-6	-9.106537400137324e-6	-1.0601552917310282e-5	-2.8336323960519024e-6
-9.2399177916793e-6	-9.97140396180306e-6	-9.137228720458613e-6	-1.0624571158965598e-5	-3.5606426111802104e-6
-9.268883288389483e-6	-9.992754873220871e-6	-9.162842237013676e-6	-1.0646723814017589e-5	-5.5098565000065905e-6
-9.28734267539864e-6	-1.001286692657333e-5	-9.194354582819433e-6	-1.0668074695965723e-5	-4.286402200724802e-6
-9.314223502670943e-6	-1.0039697293417925e-5	-9.216862893267178e-6	-1.0688661708826384e-5	-4.781277627960187e-6
-9.351703654042488e-6	-1.006360146577659e-5	-9.246049752308883e-6	-1.0708522248020264e-5	-6.3724555225302695e-6
-9.37846158389103e-6	-1.0086154061882907e-5	-9.266801020861285e-6	-1.0727666333927184e-5	-4.6309466712011945e-6
-9.390598730842027e-6	-1.010826293163606e-5	-9.2944746836919e-6	-1.074609535590404e-5	-5.6710295412033005e-6
-9.413417683702024e-6	-1.0130037213032702e-5	-9.31695428262264e-6	-1.0763857032582552e-5	-5.4876133872738e-6
-9.450054025872898e-6	-1.0153141838533442e-5	-9.344358522683052e-6	-1.078093241816393e-5	-3.194931193274788e-6
-9.47794149133915e-6	-1.0172229801859081e-5	-9.368327774755489e-6	-1.079739171387549e-5	-2.510044767461411e-6
-9.505733181331604e-6	-1.019058708947553e-5	-9.394740463881882e-6	-1.0813282868041873e-5	-3.976891359524995e-6
-9.510685543442633e-6	-1.0208548067117236e-5	-9.416996605146711e-6	-1.0828705419090236e-5	-3.417057090172297e-6
-9.540812785531792e-6	-1.0226366385737586e-5	-9.442825135212253e-6	-1.0843693623372825e-5	-5.3649100018778135e-6
-9.56406487403365e-6	-1.024779801418926e-5	-9.458963271408243e-6	-1.085828603845085e-5	-5.440969670014375e-6
-9.576781722281973e-6	-1.0264950674439622e-5	-9.482716669649386e-6	-1.0872504611392561e-5	-4.664249441683713e-6
-9.591269760322138e-6	-1.0281815979208547e-5	-9.504319535226098e-6	-1.0886371433705918e-5	-4.806601403209691e-6
-9.615758103616426e-6	-1.0301325308580304e-5	-9.528694869132197e-6	-1.0899894462859447e-5	-6.260743482867425e-6
-9.633034855422873e-6	-1.0317977413941761e-5	-9.54845754130624e-6	-1.091309506913031e-5	-1.3741082162126085e-6
-9.64949167297077e-6	-1.0335552215196115e-5	-9.57178767847912e-6	-1.0925986229824227e-5	-4.601445461051052e-6
-9.677221330951307e-6	-1.0352459511054555e-5	-9.585949391843848e-6	-1.0938578182118205e-5	-3.550988541909196e-6
-9.702273215915962e-6	-1.0367521764656614e-5	-9.60713985457832e-6	-1.095087366615987e-5	-3.856709920590551e-6
-9.735377121254827e-6	-1.0381353327575838e-5	-9.625600582502008e-6	-1.096288268951817e-5	-3.930180539365856e-6
-9.748280004169552e-6	-1.0397178381168657e-5	-9.64696312023014e-6	-1.0974608927788676e-5	-2.428394823824567e-6
-9.76124549012382e-6	-1.0414684365381897e-5	-9.662416068449816e-6	-1.098605735739119e-5	-4.9260996665131355e-6
-9.784561087106227e-6	-1.042862019810343e-5	-9.682984900658591e-6	-1.0997234089494662e-5	-2.99257026240844e-6
-9.805833956625547e-6	-1.0445554806015673e-5	-9.700511858173536e-6	-1.1008143024689142e-5	-5.394349419486672e-6
-9.814553277806802e-6	-1.0462999130229823e-5	-9.720824918593026e-6	-1.1018794173228948e-5	-5.777699323709644e-6
-9.828788335395842e-6	-1.0475699936801461e-5	-9.73694596098851e-6	-1.1029186851934177e-5	-4.89894486801158e-6
-9.84982633237967e-6	-1.0490913289510962e-5	-9.755734366256144e-6	-1.1039327209770832e-5	-6.454327626360996e-6
-9.86792646912231e-6	-1.050840586592983e-5	-9.771434149999522e-6	-1.104921943107832e-5	-3.752239479127029e-6
-9.887873718752503e-6	-1.0523847785120718e-5	-9.789052581892635e-6	-1.1058873924459143e-5	-6.366628729634011e-6
-9.895865580412861e-6	-1.0538014601047638e-5	-9.802630877691984e-6	-1.1068309481497151e-5	-4.695405928463589e-6
-9.908072318752899e-6	-1.055041074279627e-5	-9.820835230416922e-6	-1.1077518521618994e-5	-5.884712007901589e-6
-9.930189725181588e-6	-1.0561629636026262e-5	-9.83742833407229e-6	-1.1086511313288625e-5	-6.547438899402501e-6
-9.939126641737708e-6	-1.0574387739750598e-5	-9.855525700145131e-6	-1.1095257672072066e-5	-6.494834154306674e-6
-9.948892900034603e-6	-1.0585402129402947e-5	-9.868975605127563e-6	-1.1103750074378538e-5	-6.504814648594588e-6
-9.968688718687004e-6	-1.0596329129847052e-5	-9.88486223936604e-6	-1.1111989425797465e-5	-5.69965146005674e-6
-9.986617674335262e-6	-1.0609865889299331e-5	-9.896235092623023e-6	-1.1119971090867763e-5	-4.44144168199416e-6
-1.001468517381434e-5	-1.062046999915077e-5	-9.912586961400036e-6	-1.1127674957958882e-5	-5.28885239173288e-6
-1.0022968035296203e-5	-1.0630234175721283e-5	-9.926032878660843e-6	-1.1135064023228978e-5	-4.092885372329142e-6
-1.003207888711747e-5	-1.0641585579977253e-5	-9.941399942153263e-6	-1.1142133207050919e-5	-6.4403367870890966e-6
-1.0049522820940395e-5	-1.0653723396578807e-5	-9.95400171800436e-6	-1.1148874124968456e-5	-7.185787372494782e-6
-1.0065496807178718e-5	-1.0665875074086232e-5	-9.969644682177395e-6	-1.1155297906036253e-5	-6.442162870948844e-6
-1.008471235881052e-5	-1.0677884559675097e-5	-9.981191883285535e-6	-1.1161442898791117e-5	-4.8035386386135056e-6
-1.0096184486862035e-5	-1.068673457506368e-5	-9.995141191521733e-6	-1.116734536233506e-5	-3.3599561470668164e-6
-1.0113606564192936e-5	-1.0693039801740428e-5	-1.0006077197680903e-5	-1.1173042407892673e-5	-4.459575928584125e-6
-1.012861096914793e-5	-1.0702190059772115e-5	-1.0020059597123298e-5	-1.117855964056911e-5	-5.8322500391311975e-6
-1.0145463003019102e-5	-1.0711114362413927e-5	-1.0031061399917056e-5	-1.1183908009097163e-5	-5.328285047731981e-6
-1.0161679130430005e-5	-1.0720358581891552e-5	-1.0044815459886352e-5	-1.118910082169e-5	-5.879027994540948e-6
-1.0182302585306381e-5	-1.0730952484460806e-5	-1.0057304278796074e-5	-1.1194176041860087e-5	-6.1121230532684925e-6
-1.0197442621673492e-5	-1.0740974643170651e-5	-1.0071930577554819e-5	-1.1199163405694011e-5	-5.22407044521909e-6
-1.0213525088331474e-5	-1.075004876097785e-5	-1.0082314578571149e-5	-1.1204004611941474e-5	-4.7390679295018205e-6
-1.0221250405617271e-5	-1.0759458568051102e-5	-1.0095633130836713e-5	-1.1208710461154012e-5	-5.236869766666621e-6
-1.0234748082217738e-5	-1.0769730400895722e-5	-1.0107491459679312e-5	-1.1213281992400331e-5	-6.309812868098571e-6
-1.0241364785277604e-5	-1.0778019611665679e-5	-1.0120400830822e-5	-1.1217725776972763e-5	-4.65030124685241e-6
-1.0248526551706528e-5	-1.0785787140619076e-5	-1.0129966001885858e-5	-1.122205138267431e-5	-6.4932857516586755e-6
-1.0260799123903907e-5	-1.079490870412022e-5	-1.0142728783054536e-5	-1.1226246249991107e-5	-5.410932858181175e-6
-1.027823307198352e-5	-1.0802264002889498e-5	-1.0151697689876648e-5	-1.1230304991686531e-5	-2.227647091446001e-6
-1.0297700274850365e-5	-1.0808427723418592e-5	-1.0164305866393563e-5	-1.1234224296851615e-5	-3.918400973452354e-6
-1.0301839793350446e-5	-1.0816014675943921e-5	-1.017483288218739e-5	-1.1237992995576063e-5	-6.105946727893564e-6
-1.0310069926475778e-5	-1.082362848812099e-5	-1.018665555588835e-5	-1.1241624647048648e-5	-4.820431561892095e-6
-1.0331633225356553e-5	-1.083199193440535e-5	-1.0196840203534133e-5	-1.124512720632028e-5	-6.971425733570667e-6
-1.0339533230522756e-5	-1.0839261705841111e-5	-1.020892468080874e-5	-1.1248533203249309e-5	-4.9840015954303995e-6
-1.0353002899478704e-5	-1.0846002054818313e-5	-1.0218118869438736e-5	-1.125185938799367e-5	-5.485034576041097e-6
-1.0364402366861515e-5	-1.085272093240139e-5	-1.0229018881645992e-5	-1.1255102982539949e-5	-6.963122711502993e-6
-1.0370722106207656e-5	-1.0858541878703045e-5	-1.023786857972192e-5	-1.125826471673746e-5	-7.115566046894189e-6
-1.038109433191271e-5	-1.0865522979540206e-5	-1.0248642035945532e-5	-1.1261354971701624e-5	-4.681002827016489e-6
-1.039378508291722e-5	-1.0871526378200943e-5	-1.0256374155239992e-5	-1.1264403934957308e-5	-7.225477194501928e-6
-1.0405397036708628e-5	-1.0876103001386102e-5	-1.0267436403118094e-5	-1.1267390745667792e-5	-6.827154240233284e-6
-1.04165616735964e-5	-1.0882848137939691e-5	-1.027581448260662e-5	-1.1270252975400335e-5	-6.51299359952992e-6
-1.0424947553328788e-5	-1.08892739955268e-5	-1.0286173484668565e-5	-1.127301069885157e-5	-6.3805241313954785e-6
-1.0433923457275166e-5	-1.0895510606134753e-5	-1.0293151423252698e-5	-1.1275674046901724e-5	-4.783079515912503e-6
-1.0439280821076995e-5	-1.09017941328004e-5	-1.030292963929034e-5	-1.127826415766875e-5	-6.443733462720494e-6
-1.0451400606740267e-5	-1.0907933377709101e-5	-1.031139230805956e-5	-1.128079264571372e-5	-2.1011497062031954e-6
-1.045345522475352e-5	-1.0913348099451183e-5	-1.0321751073888259e-5	-1.12832909868713e-5	-7.4905386849640826e-6
-1.0462255697414703e-5	-1.091940491805663e-5	-1.0328253102340068e-5	-1.1285764579364154e-5	-8.283965259934333e-6
-1.0473249636250112e-5	-1.0925937594767395e-5	-1.0337679187669679e-5	-1.1288217664819268e-5	-7.679424640996618e-6
-1.0483076318000343e-5	-1.0931101558271837e-5	-1.0345599875931143e-5	-1.1290661413093627e-5	-7.1236600037581664e-6
-1.0496086445719795e-5	-1.093612043000428e-5	-1.0354965439374395e-5	-1.129309479002995e-5	-6.2788727699072535e-6
-1.050546987680019e-5	-1.094233014211118e-5	-1.0360851751950846e-5	-1.1295515458547452e-5	-7.369435834071419e-6
-1.0512250113836087e-5	-1.094779004822907e-5	-1.0369866542507514e-5	-1.1297920724560601e-5	-6.403344353552686e-6
-1.051935337770501e-5	-1.0953271827452266e-5	-1.037830145578439e-5	-1.1300311279010523e-5	-7.1997690330541465e-6
-1.0524834266486653e-5	-1.0960121480753525e-5	-1.0388028586765363e-5	-1.1302702816012864e-5	-4.703181721842457e-6
-1.0534327984506395e-5	-1.0964993770833369e-5	-1.0394557029342837e-5	-1.1305091750459387e-5	-5.922603891796683e-6
-1.0540244414174124e-5	-1.0970025538609523e-5	-1.0403027013865136e-5	-1.1307471209053619e-5	-5.620831203196328e-6
-1.0545171338358e-5	-1.0975935097387154e-5	-1.0409886558113318e-5	-1.1309843760590117e-5	-5.5959327763747405e-6
-1.0557302931542695e-5	-1.0980515476352671e-5	-1.0417675124904117e-5	-1.131220273469905e-5	-5.2772541856987975e-6
-1.0566098213309574e-5	-1.0984365283710737e-5	-1.042373276310703e-5	-1.131455952715252e-5	-7.892838620170267e-6
-1.057323156233458e-5	-1.0990024003193813e-5	-1.0432483420926798e-5	-1.1316910565510147e-5	-6.946066379369885e-6
-1.057911592159309e-5	-1.0995243452331757e-5	-1.0439230738133562e-5	-1.1319252421036535e-5	-7.573891628237031e-6
-1.058943780225045e-5	-1.1000740439374022e-5	-1.044756748931412e-5	-1.1321579950399491e-5	-6.727538092397303e-6
-1.0597032361437552e-5	-1.1007491836975635e-5	-1.045315667962235e-5	-1.1323902766414476e-5	-7.785628012714895e-6
-1.0599747956927945e-5	-1.101365838805591e-5	-1.046102110196621e-5	-1.1326213294254796e-5	-7.172391845289168e-6
-1.0607643084114118e-5	-1.1018104774269764e-5	-1.0467391878986452e-5	-1.132851539169686e-5	-7.997113912824924e-6
-1.061389132570847e-5	-1.1023279225967901e-5	-1.047551677151759e-5	-1.1330808083497215e-5	-8.272797572475655e-6
-1.0617499075798041e-5	-1.102813900149602e-5	-1.048064876221178e-5	-1.1333076017090156e-5	-6.724172474396097e-6
-1.0624338534791465e-5	-1.10328940198298e-5	-1.0488428622353739e-5	-1.1335273757009475e-5	-6.7292644886029155e-6
-1.0629327805044617e-5	-1.1037654838296233e-5	-1.0494080277666359e-5	-1.1337444485099534e-5	-6.297325798903952e-6
-1.0636862328855964e-5	-1.1042305059063756e-5	-1.0501559403589345e-5	-1.1339588049626298e-5	-6.358838373156992e-6
-1.064190501868899e-5	-1.1047800649698382e-5	-1.0507265889220156e-5	-1.1341707999283416e-5	-5.182022625848132e-6
-1.0646485181033343e-5	-1.1053190008636377e-5	-1.0515063454687966e-5	-1.13438073906381e-5	-4.779901264028079e-6
-1.065230196966426e-5	-1.1056962718679225e-5	-1.0520611752053238e-5	-1.1345890185401294e-5	-6.350491350825167e-6
-1.065956899430009e-5	-1.1060547669512296e-5	-1.052810712908561e-5	-1.1347957882594005e-5	-7.346211310536796e-6
-1.0663831643730003e-5	-1.1065430521957218e-5	-1.0533942034946295e-5	-1.1350011344648726e-5	-7.048059852163583e-6
-1.0669378596817415e-5	-1.1069034708411879e-5	-1.054154338557498e-5	-1.1352047043527696e-5	-9.275363754933967e-6
-1.0675399574255992e-5	-1.1072294105797393e-5	-1.0546891433300733e-5	-1.1354069525507266e-5	-9.115523359933575e-6
-1.0681085688185183e-5	-1.107700005989004e-5	-1.0554130257687765e-5	-1.1356089842757377e-5	-6.532786343815708e-6
-1.06869245059941e-5	-1.108061177489782e-5	-1.055849248726786e-5	-1.1358117623971258e-5	-7.518873959327515e-6
-1.069201452441323e-5	-1.1083205786889064e-5	-1.0565436427995542e-5	-1.1360123452319754e-5	-7.2558364066899975e-6
-1.0701805132894531e-5	-1.108708005987861e-5	-1.0571324854651103e-5	-1.1362112619651354e-5	-6.571585686707007e-6
-1.070580398707201e-5	-1.1090384095563056e-5	-1.0578025611625054e-5	-1.136407911421367e-5	-7.06116450043864e-6
-1.0709636559129782e-5	-1.1093902016290454e-5	-1.0582514704970296e-5	-1.1366023179959948e-5	-8.063800421644416e-6
-1.0718607441331623e-5	-1.1098557938039846e-5	-1.0589229716948171e-5	-1.1367941533491774e-5	-7.165646665361108e-6
-1.072476652899611e-5	-1.1101705634766822e-5	-1.0594725666924768e-5	-1.136983787427866e-5	-5.3898556823318165e-6
-1.0732131552360239e-5	-1.110505804658606e-5	-1.0601193971487044e-5	-1.1371709947532642e-5	-6.037200854270565e-6
-1.0739538148674877e-5	-1.1109061472428606e-5	-1.0605536410198236e-5	-1.1373562951926509e-5	-8.803123511492043e-6
-1.0741199502359271e-5	-1.1112598953357541e-5	-1.0612007556328436e-5	-1.1375411672729765e-5	-7.1065089581818674e-6
-1.0746299074582628e-5	-1.1115412928054996e-5	-1.0617061294949246e-5	-1.1377237792481916e-5	-8.931476013181032e-6
-1.0753296762240919e-5	-1.1117904007825368e-5	-1.0623674689823732e-5	-1.1379051133973108e-5	-5.081510085771403e-6
-1.0758269423856527e-5	-1.1121107755024512e-5	-1.062835034531533e-5	-1.1380846439915073e-5	-7.675954940224266e-6
-1.0764533078446136e-5	-1.1124007666240432e-5	-1.0634627805005128e-5	-1.138263013415932e-5	-8.973338641758014e-6
-1.077313638761242e-5	-1.1127142328429994e-5	-1.0638940979745234e-5	-1.13843986983163e-5	-4.0517028626318265e-6
-1.0779015229722204e-5	-1.1129988295764746e-5	-1.064468419994239e-5	-1.1386157333126507e-5	-7.682215323510768e-6
-1.078316873566733e-5	-1.1132750708100658e-5	-1.0648721243898474e-5	-1.1387908016744146e-5	-7.76387420646743e-6
-1.0789258004912205e-5	-1.1135477104819676e-5	-1.0654865324060973e-5	-1.1389653049954846e-5	-9.015055421143099e-6
-1.0793485100773664e-5	-1.1138204446308957e-5	-1.0659520612704925e-5	-1.1391389366328635e-5	-6.258847712428232e-6
-1.0796716493854637e-5	-1.114132020074526e-5	-1.0665410371747257e-5	-1.1393121553104014e-5	-8.277219636977085e-6
-1.0803790632952235e-5	-1.11446174767187e-5	-1.0669533295240668e-5	-1.1394856130735508e-5	-8.968016908942477e-6
-1.080917328104448e-5	-1.1146887342132499e-5	-1.067475926171332e-5	-1.1396588565800296e-5	-7.052117112522117e-6
-1.0810599126254157e-5	-1.1149078658178828e-5	-1.0678934200130352e-5	-1.1398321431837903e-5	-7.019867378195896e-6
-1.0816282542832956e-5	-1.1151979840617667e-5	-1.0684320012213287e-5	-1.140003276880813e-5	-8.070457275408427e-6
-1.0823372819174605e-5	-1.1154118492660032e-5	-1.0688086259242885e-5	-1.1401722406675222e-5	-7.120788197948695e-6
-1.0826108429103232e-5	-1.1155945873556452e-5	-1.0693774296895481e-5	-1.140339174602905e-5	-7.601256546154529e-6
-1.083095831361594e-5	-1.1158492610562378e-5	-1.0698171195002115e-5	-1.14050428983999e-5	-7.793182404705113e-6
-1.0836360827392704e-5	-1.1160723372004567e-5	-1.0703800433313928e-5	-1.1406677683852635e-5	-8.168530605572015e-6
-1.0841146318348086e-5	-1.1162922393362354e-5	-1.0707121211303785e-5	-1.140829086076368e-5	-9.201094143691776e-6
-1.0848273041453318e-5	-1.116561355241484e-5	-1.0712493608336993e-5	-1.140988656655569e-5	-8.36922255988558e-6
-1.0850518579843471e-5	-1.1168099087631089e-5	-1.0716757805236887e-5	-1.1411464936504792e-5	-8.594699695618078e-6
-1.0856530323013638e-5	-1.1170549732461246e-5	-1.0722107063278258e-5	-1.1413019098850328e-5	-7.015851387257994e-6
-1.0859554660087693e-5	-1.1173127039987553e-5	-1.0725806850686767e-5	-1.1414557026716857e-5	-5.398184931799515e-6
-1.086570352138238e-5	-1.1175397349189273e-5	-1.073069049763623e-5	-1.1416076043067685e-5	-6.850698636043601e-6
-1.0868763433509042e-5	-1.1177108550986086e-5	-1.0734109282114268e-5	-1.1417584078136457e-5	-8.08706110540859e-6
-1.0873063793544834e-5	-1.1178842488742405e-5	-1.0739282732848293e-5	-1.1419079686644605e-5	-7.082415585560871e-6
-1.0878408773995147e-5	-1.11808399436877e-5	-1.0742951867199682e-5	-1.1420569243848374e-5	-6.565251069256613e-6
-1.0880909924461517e-5	-1.118264815170299e-5	-1.0748048377237172e-5	-1.1422054056876763e-5	-8.583236906305788e-6
-1.0886478874626876e-5	-1.1184760810362754e-5	-1.0751713281353899e-5	-1.1423540422342082e-5	-8.494553762181837e-6
-1.0890075057344733e-5	-1.1186915137495257e-5	-1.0756639106122965e-5	-1.1425009268639275e-5	-9.548999827734901e-6
-1.0894091470449219e-5	-1.1188655345715207e-5	-1.0759875914578184e-5	-1.1426465966549243e-5	-6.883569672702991e-6
-1.0899519107168785e-5	-1.1190847137891492e-5	-1.07648069259764e-5	-1.1427917676822245e-5	-8.537206399962036e-6
-1.090258838467213e-5	-1.1192583737534009e-5	-1.0768469910103021e-5	-1.1429362286809503e-5	-7.407235065250387e-6
-1.090599455416205e-5	-1.1194200800475453e-5	-1.0773368059018286e-5	-1.1430799943960714e-5	-8.24787442656298e-6
-1.091213276894291e-5	-1.11963687279634e-5	-1.0776873187837916e-5	-1.1432224741849823e-5	-8.22411052452051e-6
-1.0915590732871084e-5	-1.1198064320808172e-5	-1.078160951314517e-5	-1.1433643349012993e-5	-9.48789957910458e-6
-1.0920170215358593e-5	-1.1199344659228524e-5	-1.0785105348963215e-5	-1.1435054296687378e-5	-6.19649330764312e-6
-1.0921193645693782e-5	-1.1201386347113281e-5	-1.0789556061229739e-5	-1.1436454629672233e-5	-6.53591338612538e-6
-1.0924914955582142e-5	-1.1203202814182875e-5	-1.0792374228810232e-5	-1.1437846233263648e-5	-8.430529737612048e-6
-1.09309747151884e-5	-1.1204908988814327e-5	-1.0796816441722791e-5	-1.143924403882168e-5	-8.168648308309918e-6
-1.0934021214830027e-5	-1.1206583654116246e-5	-1.0800020708295169e-5	-1.1440643040397852e-5	-6.701036701140244e-6
-1.0939148966794962e-5	-1.120823542959679e-5	-1.0804532931414973e-5	-1.1442029767689929e-5	-6.996418871644985e-6
-1.0945171026702025e-5	-1.1209783746284967e-5	-1.0807483150774536e-5	-1.1443411493692175e-5	-7.560866965632877e-6
-1.0947180915389127e-5	-1.1211636281164133e-5	-1.0811951102465237e-5	-1.1444792064661402e-5	-6.065632012648872e-6
-1.0952106465506241e-5	-1.1213199626965489e-5	-1.0815288028877007e-5	-1.1446180427783562e-5	-8.181240550461098e-6
-1.0956633758459023e-5	-1.1214668846464538e-5	-1.0819692846709032e-5	-1.1447546190949869e-5	-7.2971236398607226e-6
-1.0958377012308704e-5	-1.1216376185473464e-5	-1.0822285285345187e-5	-1.1448896960109942e-5	-6.8648646772319445e-6
-1.0961668418381458e-5	-1.1217965734959603e-5	-1.0826523959939075e-5	-1.1450204675932975e-5	-7.7611029421293e-6
-1.0968473566000635e-5	-1.1219167037796042e-5	-1.0829787517994832e-5	-1.145146734136595e-5	-5.063918844898721e-6
-1.0971910962281563e-5	-1.1220626384242605e-5	-1.0833952596445743e-5	-1.1452672413066162e-5	-6.668552859906641e-6
-1.0975870720373989e-5	-1.1222241882855397e-5	-1.0836689504290217e-5	-1.1453838211222745e-5	-6.991736918645368e-6
-1.0981064714601628e-5	-1.1223471396008946e-5	-1.0840550708354293e-5	-1.1454988315876579e-5	-7.876924268315358e-6
-1.0983561300901593e-5	-1.122489455955021e-5	-1.0843652313638832e-5	-1.1456136060998631e-5	-7.889507060390409e-6
-1.098862198664759e-5	-1.122651474857898e-5	-1.0847812670297033e-5	-1.1457265377975273e-5	-6.420856766508102e-6
-1.0993664507544091e-5	-1.1227756631595507e-5	-1.0850426027446871e-5	-1.1458388240538521e-5	-6.12901532422395e-6
-1.099439823551547e-5	-1.12290984065221e-5	-1.0854434957489832e-5	-1.1459516662715996e-5	-6.941579545352015e-6
-1.0998045024685019e-5	-1.1230517382426712e-5	-1.0857379453689318e-5	-1.1460643489657242e-5	-8.366158183633426e-6
-1.1002946603115446e-5	-1.1231744200666025e-5	-1.086126375047162e-5	-1.146175821912313e-5	-5.9620262392686185e-6
-1.100665929076151e-5	-1.1233169141632101e-5	-1.086352626304877e-5	-1.1462867529125868e-5	-7.0267083468024345e-6
-1.1012118719281942e-5	-1.1234563334142136e-5	-1.0867373545518454e-5	-1.1463969394699814e-5	-7.554540088050367e-6
-1.1014676644202223e-5	-1.1235668146326458e-5	-1.0870343556210213e-5	-1.1465063201132492e-5	-8.499162288476668e-6
-1.1018378823564938e-5	-1.1237039854086466e-5	-1.087422107010952e-5	-1.1466148057451346e-5	-7.727634114101196e-6
-1.101940423848746e-5	-1.1238525659687964e-5	-1.0876687202969469e-5	-1.1467224600169559e-5	-8.949010761217272e-6
-1.1024690342921936e-5	-1.1239573892208151e-5	-1.0880476104755292e-5	-1.1468292198739626e-5	-8.129462029526366e-6
-1.1030466118706227e-5	-1.1240881496297896e-5	-1.0883278056015865e-5	-1.1469346875776873e-5	-8.640086639185032e-6
-1.103209509394488e-5	-1.1242421962204558e-5	-1.0887010521503174e-5	-1.1470390037544089e-5	-8.069325259976927e-6
-1.1034446439141021e-5	-1.1243517026784955e-5	-1.0889119406792653e-5	-1.147142193530447e-5	-8.074192302431177e-6
-1.1039464744634045e-5	-1.1244563307447172e-5	-1.0892721924996808e-5	-1.1472443599342729e-5	-8.65284059602344e-6
-1.1041665604789667e-5	-1.1245882271660645e-5	-1.0895740902249503e-5	-1.1473452454900228e-5	-8.661578576260626e-6
-1.1045933607334728e-5	-1.1247140836634214e-5	-1.0899424890099213e-5	-1.147444910673652e-5	-6.8962989965205e-6
-1.1048347086728567e-5	-1.1248585808499353e-5	-1.0901382904318773e-5	-1.1475442458695075e-5	-8.575149104859309e-6
-1.1050275743691282e-5	-1.1249742623781026e-5	-1.0904870756732282e-5	-1.1476425280934155e-5	-8.486449167177813e-6
-1.1053852041601543e-5	-1.1250860533719287e-5	-1.0907947355755828e-5	-1.1477402793955093e-5	-6.813341143851993e-6
-1.1057506712326987e-5	-1.1252284040320166e-5	-1.0911614624393241e-5	-1.1478377091345775e-5	-8.694403716453373e-6
-1.1059078304953847e-5	-1.1253625486031735e-5	-1.0914730990144474e-5	-1.147934946149173e-5	-7.611551560617241e-6
-1.1061936700930625e-5	-1.1254628835680343e-5	-1.0918287943299585e-5	-1.1480321948192676e-5	-8.598246856134007e-6
-1.1063781045309646e-5	-1.1255877716644048e-5	-1.0920930070899434e-5	-1.1481295775327244e-5	-7.46971684309533e-6
-1.1066659782330592e-5	-1.1257349089782018e-5	-1.0924351652197823e-5	-1.1482270368339966e-5	-7.739477833176349e-6
-1.1069585100685928e-5	-1.1258824459926748e-5	-1.0926335603240764e-5	-1.148325075112365e-5	-7.906993659721154e-6
-1.1072914977461088e-5	-1.126008722306622e-5	-1.0929649373978174e-5	-1.1484239384026518e-5	-7.793218782206346e-6
-1.107566806719699e-5	-1.1261288607604377e-5	-1.093238476673619e-5	-1.1485228518193884e-5	-7.819729460834438e-6
-1.1077590247507364e-5	-1.126232932264443e-5	-1.0935735456720289e-5	-1.1486224200611694e-5	-7.846849994952054e-6
-1.1080038924646086e-5	-1.1263586010999731e-5	-1.0937871552640587e-5	-1.1487215282102705e-5	-6.815641015044554e-6
-1.108232843491176e-5	-1.1264936972676639e-5	-1.0941099144033375e-5	-1.1488205408962735e-5	-6.635202135454064e-6
-1.1084615612696458e-5	-1.1266226835257084e-5	-1.0943868701356848e-5	-1.1489207010918677e-5	-6.284686796761709e-6
-1.1088140553664315e-5	-1.1267667222751351e-5	-1.0947132322341535e-5	-1.1490191970000804e-5	-7.1018490717919234e-6
-1.1089785317530096e-5	-1.1268875051792732e-5	-1.0948880814872842e-5	-1.1491153081562592e-5	-7.579956483082489e-6
-1.1090275728018976e-5	-1.1269678862648357e-5	-1.0951963679677745e-5	-1.1492088389376218e-5	-7.502673349130671e-6
-1.109294521761933e-5	-1.127048027570437e-5	-1.0954457924620856e-5	-1.1493013288213052e-5	-7.958221992172087e-6
-1.109496606906109e-5	-1.12716042235138e-5	-1.0957590966431146e-5	-1.1493933198502289e-5	-6.263089972324697e-6
-1.1097191923980818e-5	-1.1272573620417633e-5	-1.0959054396839666e-5	-1.1494854578877624e-5	-7.317388873805126e-6
-1.1100260120292483e-5	-1.1273748752028551e-5	-1.0962023104594678e-5	-1.1495775573272362e-5	-7.964330016334154e-6
-1.110350921947245e-5	-1.1274823919180661e-5	-1.0964833846845444e-5	-1.149669578733697e-5	-5.706203329035276e-6
-1.1107081495372556e-5	-1.1275788051718756e-5	-1.0967973838671416e-5	-1.1497607157697801e-5	-9.181993236459783e-6
-1.1109147718866417e-5	-1.1276775440992297e-5	-1.0969800326664891e-5	-1.1498514717235651e-5	-8.29638096652066e-6
-1.1112092527465378e-5	-1.1277494230832852e-5	-1.0972734584023265e-5	-1.1499407454844092e-5	-7.6684404073907e-6
-1.1113571274774993e-5	-1.1278349340870272e-5	-1.0974739418986962e-5	-1.1500287981229692e-5	-8.448404927713894e-6
-1.1115307877200396e-5	-1.127927551006132e-5	-1.0977634929621876e-5	-1.15011523632038e-5	-7.0077726219013106e-6
-1.1117801527022013e-5	-1.1280185486487744e-5	-1.0979245774092722e-5	-1.1502001962736285e-5	-6.944488922838391e-6
-1.112049557258973e-5	-1.128124015945547e-5	-1.098201639331511e-5	-1.1502838383637676e-5	-8.90199263035647e-6
-1.1123325022530538e-5	-1.1282261168223375e-5	-1.0984114691405777e-5	-1.1503665595216839e-5	-9.322909075865493e-6
-1.1124991847021361e-5	-1.1283016072454074e-5	-1.0987012788714723e-5	-1.1504489801804638e-5	-7.31183630857514e-6
-1.1126917948882684e-5	-1.128386981640781e-5	-1.098937548459351e-5	-1.1505311293180512e-5	-8.503727503662113e-6
-1.1129697340357979e-5	-1.1284767267146437e-5	-1.0992229363908436e-5	-1.1506132964664335e-5	-7.449194689599753e-6
-1.113168915578434e-5	-1.1285713261203306e-5	-1.0994576937958445e-5	-1.1506953272848225e-5	-9.590883336769492e-6
-1.11334951605541e-5	-1.1286644102307089e-5	-1.0997398674074344e-5	-1.150777110336504e-5	-7.911706782677575e-6
-1.113568056716464e-5	-1.1287691128417888e-5	-1.0998800685861887e-5	-1.1508585012032553e-5	-7.760491494970589e-6
-1.113741949835351e-5	-1.1288523520780018e-5	-1.1001467525717945e-5	-1.1509398747655491e-5	-6.6931986876703916e-6
-1.1139235416378475e-5	-1.12891306525293e-5	-1.1004017258580104e-5	-1.151020687104631e-5	-9.707836666209942e-6
-1.1141260494759515e-5	-1.1290119573518383e-5	-1.1006819924554649e-5	-1.1511008750102777e-5	-8.874287808874918e-6
-1.1144154055408765e-5	-1.1290958028803909e-5	-1.1008234077679044e-5	-1.151180546554444e-5	-8.647797919193433e-6
-1.1146791323048988e-5	-1.1291828855572118e-5	-1.1010815861730904e-5	-1.1512594615984822e-5	-8.997314904794697e-6
-1.114791615028777e-5	-1.1293000357900258e-5	-1.1013230022033968e-5	-1.1513372479039052e-5	-6.188878144946364e-6
-1.1149262182510463e-5	-1.1293811339238915e-5	-1.101591666024711e-5	-1.151413825247967e-5	-9.101261249881391e-6
-1.1152586274557961e-5	-1.1294333168644886e-5	-1.1017822701807758e-5	-1.1514891165348938e-5	-9.446661728111157e-6
-1.1154262807923397e-5	-1.1295334488208171e-5	-1.102043192992388e-5	-1.151563633974355e-5	-8.621615373320481e-6
-1.1155664800912536e-5	-1.1296179857214766e-5	-1.1022416275006985e-5	-1.151637215307315e-5	-9.093281921445057e-6
-1.1156417768345633e-5	-1.1297008975644955e-5	-1.102501262344521e-5	-1.1517100058529045e-5	-8.447005805890429e-6
-1.1159089618154702e-5	-1.1298153461781806e-5	-1.1026918231792428e-5	-1.1517824742826376e-5	-8.652263079071475e-6
-1.1160931771765715e-5	-1.1299216962166492e-5	-1.1029474513043637e-5	-1.1518545634173728e-5	-8.194175439971065e-6
-1.1163069462016567e-5	-1.1299969474852512e-5	-1.103169157433398e-5	-1.1519262601491372e-5	-9.455569436148247e-6
-1.1164893553093236e-5	-1.1300746970220954e-5	-1.1034266608121208e-5	-1.1519977870420662e-5	-6.661393584654131e-6
-1.116686770911313e-5	-1.1301547693468766e-5	-1.1035686221065967e-5	-1.1520691487766611e-5	-9.720704232369724e-6
-1.116844973241437e-5	-1.1302212086927853e-5	-1.1038103917920911e-5	-1.152140456915844e-5	-7.322490236190083e-6
-1.117041382317874e-5	-1.1302896582361337e-5	-1.1040320612963173e-5	-1.1522115116501405e-5	-6.691766632045221e-6
-1.1171095089929197e-5	-1.1303737609113963e-5	-1.1042866809338439e-5	-1.1522823472227357e-5	-9.069933167494102e-6
-1.1172653015488665e-5	-1.130435253231425e-5	-1.1044903440151379e-5	-1.1523529370750817e-5	-6.8040671217701065e-6
-1.1174174443966644e-5	-1.130520520903932e-5	-1.1047290428846833e-5	-1.1524233228571469e-5	-9.858550098880897e-6
-1.1175725478625109e-5	-1.1306240549429598e-5	-1.1048545335391541e-5	-1.1524934379591146e-5	-7.530137906097782e-6
-1.1177821817763211e-5	-1.1307201901234598e-5	-1.105077458824256e-5	-1.1525632187666547e-5	-7.806257066225697e-6
-1.1178957383805423e-5	-1.1308291903046925e-5	-1.1053182798213389e-5	-1.1526327263703192e-5	-9.185100787907403e-6
-1.118055139725447e-5	-1.1308963047324507e-5	-1.1055636243881004e-5	-1.1527022252786839e-5	-7.78421852242047e-6
-1.1181552496155905e-5	-1.1309547984804566e-5	-1.1057266964817104e-5	-1.1527721842232014e-5	-8.107243263008008e-6
-1.1183156988854421e-5	-1.1310468452855068e-5	-1.1059535163484407e-5	-1.1528422511515363e-5	-8.808756309206612e-6
-1.1183914870015892e-5	-1.1311139428606263e-5	-1.1060913399362375e-5	-1.1529118795659786e-5	-8.442086477186668e-6
-1.1186205218698591e-5	-1.1311576869299996e-5	-1.1063123870588675e-5	-1.1529819142880736e-5	-8.829691396071452e-6
-1.1186862688398678e-5	-1.1312405645720176e-5	-1.106507981574335e-5	-1.1530519907602301e-5	-8.652175968396898e-6
-1.1187670751516951e-5	-1.1313087363862416e-5	-1.1067356335630837e-5	-1.1531220427345088e-5	-9.247912402855734e-6
-1.1189142071783499e-5	-1.1313775787982767e-5	-1.1068755344307646e-5	-1.1531919730987962e-5	-7.1649145560747825e-6
-1.1190713229011071e-5	-1.131462078426992e-5	-1.1070909469980773e-5	-1.153261747983549e-5	-6.5387793395943805e-6
-1.1191640138722713e-5	-1.131545379785836e-5	-1.1072732950462678e-5	-1.1533315698988732e-5	-6.054128756511819e-6
-1.1193144817078052e-5	-1.1316012818311699e-5	-1.1074856492730349e-5	-1.1534008322871199e-5	-8.399446868946815e-6
-1.1194239185113767e-5	-1.1316789409643195e-5	-1.1076919227465153e-5	-1.153470245978979e-5	-6.8523128269704695e-6
-1.1196586044235708e-5	-1.1317796534096365e-5	-1.1079109468332814e-5	-1.1535390564995954e-5	-8.563410174632204e-6
-1.119814517633357e-5	-1.131858907963527e-5	-1.1081092194966359e-5	-1.1536073572526377e-5	-7.1668199422988115e-6
-1.1199293451596882e-5	-1.1319258059312717e-5	-1.1082666661035729e-5	-1.1536758291036498e-5	-7.072500379148802e-6
-1.1200304321369799e-5	-1.131980693013108e-5	-1.108420184053167e-5	-1.153744035283136e-5	-7.0407278164220844e-6
-1.1201370337300014e-5	-1.1320516365614922e-5	-1.1086167511632847e-5	-1.153812019434619e-5	-7.537908517719284e-6
-1.1202907960345171e-5	-1.1321168253974181e-5	-1.1088156938045265e-5	-1.1538805345448775e-5	-7.007390151970981e-6
-1.1204094875686425e-5	-1.13218513079822e-5	-1.1090338859878915e-5	-1.1539504245594287e-5	-9.512042659551718e-6
-1.120497843973092e-5	-1.1322707757498095e-5	-1.1092083565172494e-5	-1.1540211054184545e-5	-8.340774940251217e-6
-1.1206278078068092e-5	-1.1323340777877957e-5	-1.1094137423548468e-5	-1.154092048940664e-5	-9.006505575518875e-6
-1.1207568894736322e-5	-1.1323903274454084e-5	-1.1095891431938675e-5	-1.1541637173865211e-5	-6.261984525095491e-6
-1.1208168264066162e-5	-1.1324658225575831e-5	-1.1097818497063404e-5	-1.154236418221134e-5	-8.097576934396457e-6
-1.1208507108163914e-5	-1.1325330936424625e-5	-1.1099536753544497e-5	-1.1543080267794687e-5	-8.86354759183303e-6
-1.1210106294445372e-5	-1.1325780536125494e-5	-1.1101559542598418e-5	-1.1543791242955573e-5	-9.556760364119464e-6
-1.1211902484879097e-5	-1.1326412134282684e-5	-1.110342663921269e-5	-1.1544507582706023e-5	-7.251319607799156e-6
-1.1212657052512786e-5	-1.1327042333359212e-5	-1.1105339160142983e-5	-1.1545234890503394e-5	-9.043957621488047e-6
-1.1213540919480605e-5	-1.1327732740259061e-5	-1.1106688500881382e-5	-1.1545960674475141e-5	-8.233129115887855e-6
-1.1214537707713678e-5	-1.1328597288347268e-5	-1.1108443318422581e-5	-1.1546684303153709e-5	-9.380932723175742e-6
-1.1216110684286053e-5	-1.1329492320800158e-5	-1.1109733965760241e-5	-1.15473800762087e-5	-7.629236487005693e-6
-1.1217131425350825e-5	-1.1330328272993356e-5	-1.1111530489145856e-5	-1.1548054911654678e-5	-6.925943356514687e-6
-1.1218802311089815e-5	-1.1330904849528489e-5	-1.1112951619041229e-5	-1.1548717431291121e-5	-8.252423843136642e-6
-1.1219334386506136e-5	-1.1331575797639918e-5	-1.1114638737204717e-5	-1.1549364599206423e-5	-8.430299072471377e-6
-1.1220472535858488e-5	-1.1332270713691565e-5	-1.1115661499054815e-5	-1.1550002686470718e-5	-8.476913048467258e-6
-1.1221679606108819e-5	-1.1332706808747492e-5	-1.1117418343294499e-5	-1.1550637764221821e-5	-6.662554138003598e-6
-1.1222463562783281e-5	-1.1333207809183445e-5	-1.11191274923706e-5	-1.155127960002124e-5	-9.221344850659303e-6
-1.1223699908229866e-5	-1.1333818580470287e-5	-1.112094507052052e-5	-1.1551892292972093e-5	-8.036387925995172e-6
-1.1224648919555558e-5	-1.1334337159819713e-5	-1.1122535704505291e-5	-1.1552467120769048e-5	-7.742723878125027e-6
-1.1225172853679429e-5	-1.1335077334435058e-5	-1.112419243913289e-5	-1.1553014515266243e-5	-7.637289115617989e-6
-1.1226235017590147e-5	-1.133586920851046e-5	-1.1125389784360212e-5	-1.1553529821862175e-5	-5.1424572105980805e-6
-1.122705843638597e-5	-1.1336571896685273e-5	-1.1126954882162937e-5	-1.1554034099649665e-5	-8.10732770804908e-6
-1.1227456403185284e-5	-1.1337128177658698e-5	-1.1128152958685774e-5	-1.1554526063898538e-5	-9.75153585079648e-6
-1.1228359381969401e-5	-1.1337519836285344e-5	-1.112965571240128e-5	-1.1555010639973259e-5	-9.325816353201594e-6
-1.1229531406344864e-5	-1.1338098769872624e-5	-1.1131046925120811e-5	-1.1555487146150327e-5	-9.873853898111667e-6
-1.1230825854011665e-5	-1.1338671852842475e-5	-1.1132676225481863e-5	-1.1555954159043914e-5	-8.44480222551748e-6
-1.1232255177436405e-5	-1.1339166860180423e-5	-1.1133967373246332e-5	-1.1556412866695616e-5	-7.790126494544075e-6
-1.1233906356448888e-5	-1.1339790808146097e-5	-1.1135393145567172e-5	-1.1556871938175964e-5	-9.97656522622813e-6
-1.1235434717756821e-5	-1.13403599909107e-5	-1.1136700008661274e-5	-1.155733707780024e-5	-9.26792037740821e-6
-1.123596065298236e-5	-1.1340772433272067e-5	-1.113783767015673e-5	-1.1557794894162418e-5	-9.230237647927565e-6
-1.1237126682370497e-5	-1.1341336970800434e-5	-1.1139150166255344e-5	-1.155824037383007e-5	-9.009905223730064e-6
-1.1238587856665791e-5	-1.1341864290442121e-5	-1.114053747342172e-5	-1.1558684893676756e-5	-8.421128847733314e-6
-1.1239140633667143e-5	-1.1342422162914263e-5	-1.114190557987339e-5	-1.1559124566261922e-5	-8.499673031652387e-6
-1.124034569615992e-5	-1.134315912817616e-5	-1.1143134178678029e-5	-1.1559564272250987e-5	-9.278422457682858e-6
-1.1241486489390594e-5	-1.1343703970883688e-5	-1.1144457831578793e-5	-1.1560009579335478e-5	-9.994561064250333e-6
-1.1242516194876338e-5	-1.134426012688712e-5	-1.1145588198187208e-5	-1.1560458640186921e-5	-1.0256986645434622e-5
-1.1243501238570798e-5	-1.1344807388132493e-5	-1.1146750793627594e-5	-1.1560911612326033e-5	-9.677707757537174e-6
-1.1244744496105355e-5	-1.1345397817616559e-5	-1.1147632812608385e-5	-1.1561385518503883e-5	-8.66147458677577e-6
-1.1245066652764239e-5	-1.1345881019517591e-5	-1.1148810338661724e-5	-1.1561874031664288e-5	-9.499260755381007e-6
-1.1246117392212528e-5	-1.1346468731769395e-5	-1.1150147232890439e-5	-1.1562364710684252e-5	-8.267725809585186e-6
-1.124750643518678e-5	-1.1347288454798853e-5	-1.1151301643219087e-5	-1.1562866895776098e-5	-7.254771887240072e-6
-1.1248046246633742e-5	-1.134789201392244e-5	-1.1152693102774006e-5	-1.1563364050618526e-5	-8.051206196017222e-6
-1.1248981079082687e-5	-1.134841985134229e-5	-1.1153899372030071e-5	-1.156385683632375e-5	-7.068480520669653e-6
-1.1250702921306926e-5	-1.1348879702793169e-5	-1.115524707407135e-5	-1.1564358670774211e-5	-8.452670605382173e-6
-1.1251431373082347e-5	-1.1349257484662782e-5	-1.1156376410316663e-5	-1.156486248647999e-5	-4.207607728621464e-6
-1.1252210385821525e-5	-1.1349798085514978e-5	-1.1157629536839113e-5	-1.1565355618148692e-5	-5.678027405524874e-6
-1.1253528726641176e-5	-1.135028274645601e-5	-1.1158808485966042e-5	-1.1565831169359059e-5	-7.66670743712907e-6
-1.1254680243353922e-5	-1.1350814709933233e-5	-1.115997046789111e-5	-1.1566304392791526e-5	-8.020204307410146e-6
-1.1255441005694289e-5	-1.1351467993190496e-5	-1.1161112585937649e-5	-1.1566774108598998e-5	-7.003658167387133e-6
-1.1256586526603939e-5	-1.1351976631379155e-5	-1.1162241307359432e-5	-1.1567245672854941e-5	-8.054291067279655e-6
-1.125691081389372e-5	-1.1352513796802547e-5	-1.1163492070520743e-5	-1.1567708590842047e-5	-4.59608334837154e-6
-1.1257711853045227e-5	-1.1353181505377881e-5	-1.1164695019570176e-5	-1.1568175720321898e-5	-8.7554597603151e-6
-1.1259077179279859e-5	-1.1353860719129597e-5	-1.11656664178032e-5	-1.1568638263045594e-5	-6.074420509692767e-6
-1.1259753138193496e-5	-1.1354270042465526e-5	-1.1166895126094489e-5	-1.1569097207981899e-5	-8.510606964762049e-6
-1.126103676614949e-5	-1.1354604255796837e-5	-1.1167827039217479e-5	-1.1569551417769878e-5	-8.548807368355375e-6
-1.1261518631965976e-5	-1.135518096372324e-5	-1.1169031711642663e-5	-1.1570001248619791e-5	-8.35730456112418e-6
-1.1262092989818575e-5	-1.1355584771046968e-5	-1.1169878390732544e-5	-1.1570444930164602e-5	-9.758871821103313e-6
-1.126283955050895e-5	-1.1356093261149997e-5	-1.1171028411104382e-5	-1.157088568584214e-5	-7.90351002738754e-6
-1.1264019169214e-5	-1.1356797697684228e-5	-1.117198546714232e-5	-1.157131938875577e-5	-9.55062834457758e-6
-1.1264961085741938e-5	-1.1357345216282259e-5	-1.1173084203584505e-5	-1.1571747367172223e-5	-8.691773431543872e-6
-1.1265650634515894e-5	-1.1357693679116921e-5	-1.117393032367489e-5	-1.1572167875821734e-5	-8.62247804765309e-6
-1.1266188243469308e-5	-1.1358058219314898e-5	-1.117506920431775e-5	-1.1572582480463135e-5	-9.300459077641067e-6
-1.1267087571186934e-5	-1.1358539899763333e-5	-1.1175808461494383e-5	-1.157299328564982e-5	-8.395970587656118e-6
-1.1268494453738163e-5	-1.1358927609825383e-5	-1.117689568852263e-5	-1.1573403991054821e-5	-9.565051918789606e-6
-1.1269618869424418e-5	-1.1359479111253945e-5	-1.1177906171277067e-5	-1.1573816202331439e-5	-6.791068708470277e-6
-1.1270785386985287e-5	-1.135994376039244e-5	-1.1178969385831537e-5	-1.157422691922815e-5	-8.717024222101602e-6
-1.1271415174176298e-5	-1.1360394780774602e-5	-1.1180005795546898e-5	-1.1574640425776537e-5	-8.129734077245103e-6
-1.1272305500100841e-5	-1.1360864641206047e-5	-1.118115059739126e-5	-1.1575058920375105e-5	-6.830573851481886e-6
-1.127335318085478e-5	-1.1361372148544494e-5	-1.118197813188708e-5	-1.157547484402566e-5	-6.951772482053952e-6
-1.1274110307794743e-5	-1.136200587794368e-5	-1.1183027425337549e-5	-1.1575886144545416e-5	-7.271783011838995e-6
-1.1274558690725952e-5	-1.1362714116816713e-5	-1.118369766350789e-5	-1.1576295915583472e-5	-5.944194170098774e-6
-1.1275805060290777e-5	-1.1363386316418228e-5	-1.1184652141236568e-5	-1.1576704839307412e-5	-7.794627705241694e-6
-1.1276593542035245e-5	-1.1363835959315893e-5	-1.1185327809186106e-5	-1.1577111108717273e-5	-7.263381190506279e-6
-1.1277246800068523e-5	-1.1364334959694054e-5	-1.1186367028489226e-5	-1.1577513232823636e-5	-7.379864402533669e-6
-1.1277744617750401e-5	-1.136473235694481e-5	-1.118726968406147e-5	-1.157791490102602e-5	-6.268452410057916e-6
-1.127839411310482e-5	-1.1365198360322241e-5	-1.118834378138604e-5	-1.1578317039027603e-5	-7.17377153547724e-6
-1.1278902023192165e-5	-1.1365867682992256e-5	-1.1189169173182943e-5	-1.1578723785125853e-5	-8.388138348361357e-6
-1.1279468353996121e-5	-1.1366491701854164e-5	-1.1190172757590829e-5	-1.1579133976384457e-5	-6.732570579997723e-6
-1.1280725823730527e-5	-1.1366892303827355e-5	-1.1190885087558272e-5	-1.1579549911502724e-5	-7.3609010373483656e-6
-1.1281668552148831e-5	-1.136741857874124e-5	-1.1191806767598174e-5	-1.1579972504282813e-5	-6.580346981313409e-6
-1.1282057622706507e-5	-1.1368010808629714e-5	-1.1192417953505854e-5	-1.158039873055945e-5	-7.566844760043119e-6
-1.1282649321989509e-5	-1.1368605342209366e-5	-1.1193385746399723e-5	-1.158082842849291e-5	-7.5016901700775935e-6
-1.1283197384370513e-5	-1.1369248650115372e-5	-1.1194072466094797e-5	-1.1581256443026651e-5	-7.874282590082996e-6
-1.1283596604673391e-5	-1.1369650372280613e-5	-1.1194998776119378e-5	-1.1581685543608006e-5	-5.976747550523064e-6
-1.1284177876113455e-5	-1.1370083913787781e-5	-1.1195542514808258e-5	-1.1582119734888754e-5	-6.349763953202103e-6
-1.1285098989204537e-5	-1.1370521110162808e-5	-1.1196420019947514e-5	-1.1582558471163024e-5	-8.094013218492677e-6
-1.1286182017404063e-5	-1.1370984713160755e-5	-1.1197174176670526e-5	-1.1583004700245454e-5	-8.265691267063723e-6
-1.128697768017323e-5	-1.1371430011248616e-5	-1.119815845545649e-5	-1.1583475302292335e-5	-7.003283551563015e-6
-1.1287842298347591e-5	-1.1371933457433054e-5	-1.1198863934344139e-5	-1.158394353031219e-5	-8.724558943722493e-6
-1.1288526629758559e-5	-1.1372306824791486e-5	-1.1199822412679694e-5	-1.1584407545571993e-5	-6.719483561036933e-6
-1.1289181338932595e-5	-1.1372595663825504e-5	-1.1200664383546133e-5	-1.1584864658399923e-5	-8.15145152786369e-6
-1.1289802172942485e-5	-1.1373072790453525e-5	-1.1201606638978317e-5	-1.1585297327483269e-5	-6.630538773171382e-6
-1.1290396922444765e-5	-1.1373421364656341e-5	-1.1202213460002912e-5	-1.1585674537905673e-5	-7.304652375817597e-6
-1.1291591848601496e-5	-1.1373819686078935e-5	-1.1203067434468577e-5	-1.1585997399150049e-5	-6.412537123683404e-6
-1.1291941527873721e-5	-1.137436065363543e-5	-1.1203895384848977e-5	-1.1586270478783844e-5	-5.247601861798201e-6
-1.1292917887910937e-5	-1.1374675525372185e-5	-1.120485176004843e-5	-1.158650573135193e-5	-4.645498788197593e-6
-1.1293767828610157e-5	-1.137491109619199e-5	-1.1205447734669744e-5	-1.1586713547692926e-5	-6.860479306548822e-6
-1.1294485865017265e-5	-1.1375359767983839e-5	-1.1206333226522448e-5	-1.15869167594712e-5	-5.676561878050471e-6
-1.1295123991821838e-5	-1.1375725796084732e-5	-1.1207108205041416e-5	-1.1587130188776995e-5	-8.01850759098907e-6
-1.1295848211327216e-5	-1.1376113830281327e-5	-1.1207956162065004e-5	-1.1587336792948776e-5	-7.244849582260299e-6
-1.1296962479615564e-5	-1.1376569508649515e-5	-1.1208492720309924e-5	-1.158754132759517e-5	-8.390633739998614e-6
-1.1297457991342663e-5	-1.1377019101585608e-5	-1.1209308479758484e-5	-1.1587742416227337e-5	-7.558861713726039e-6
-1.1298316585996579e-5	-1.1377352336170808e-5	-1.1209964285945529e-5	-1.1587941892614267e-5	-6.733866049681159e-6
-1.1298960447959915e-5	-1.1377649094807217e-5	-1.1210774593094072e-5	-1.158814856794023e-5	-8.353703545045589e-6
-1.1299678578340957e-5	-1.1378074199386542e-5	-1.1211333033710782e-5	-1.158836154783893e-5	-8.593455110857929e-6
-1.1299813403921012e-5	-1.137839626840388e-5	-1.1212199252081621e-5	-1.1588593952293698e-5	-7.873770768190613e-6
-1.1300490483706139e-5	-1.1378827438474277e-5	-1.1212887494296354e-5	-1.1588823980656695e-5	-7.0696011493000105e-6
-1.1301103353509998e-5	-1.1379314720551558e-5	-1.1213751811367744e-5	-1.1589060255850003e-5	-7.621474021589591e-6
-1.1301634416141153e-5	-1.1379602770967522e-5	-1.1214253159110745e-5	-1.1589306053221962e-5	-7.536320173365591e-6
-1.1302303591694325e-5	-1.137991215606748e-5	-1.1215085619991904e-5	-1.158956105269565e-5	-7.896548285528216e-6
-1.1303458215641935e-5	-1.1380337421296598e-5	-1.1215754568718024e-5	-1.158981891399486e-5	-7.0514749670830834e-6
-1.130396076338787e-5	-1.1380640531965328e-5	-1.1216601294011875e-5	-1.159007939884509e-5	-7.4586801639289025e-6
-1.1304315241473175e-5	-1.1381009550283018e-5	-1.1217105514549742e-5	-1.1590338561839375e-5	-8.231559357083909e-6
-1.1305328232858092e-5	-1.138145510512792e-5	-1.1217918275027328e-5	-1.1590594382052157e-5	-7.527512132212077e-6
-1.1305735606059272e-5	-1.1381765725019458e-5	-1.1218583701995506e-5	-1.1590846445333844e-5	-7.478582841678383e-6
-1.1306543705701978e-5	-1.1382009652797757e-5	-1.1219399967330315e-5	-1.1591095464440406e-5	-5.638353215869901e-6
-1.1306993745025687e-5	-1.1382406871764239e-5	-1.1219861265692512e-5	-1.1591344996812112e-5	-5.638559743880872e-6
-1.130774347486352e-5	-1.1382733527868806e-5	-1.1220654268678393e-5	-1.1591597656356831e-5	-8.139845581122494e-6
-1.1308215936605107e-5	-1.1383142727383344e-5	-1.122148175852129e-5	-1.1591850753465696e-5	-8.680559386676487e-6
-1.1308672549100962e-5	-1.1383510941881053e-5	-1.1222327451721552e-5	-1.1592104147681905e-5	-7.2006332491773915e-6
-1.1309172861075981e-5	-1.1383900950198497e-5	-1.1223057529784072e-5	-1.1592356740765834e-5	-7.675514081793294e-6
-1.130981779802277e-5	-1.138424696399688e-5	-1.1223889706178298e-5	-1.1592611818311151e-5	-4.083015207935285e-6
-1.1310183337938847e-5	-1.1384647744825464e-5	-1.1224561385926154e-5	-1.1592867812028825e-5	-8.850192415833399e-6
-1.1310687179756628e-5	-1.1385039666380075e-5	-1.1225371942240428e-5	-1.1593128670668508e-5	-6.787396123047421e-6
-1.1311629028365193e-5	-1.1385462927565698e-5	-1.122606196766452e-5	-1.1593391226282692e-5	-3.0896344807512252e-6
-1.1311959976649355e-5	-1.1385764552530197e-5	-1.1226811397179565e-5	-1.1593676994229743e-5	-8.908603875089495e-6
-1.1312327407714492e-5	-1.1386050501984846e-5	-1.1227596646183717e-5	-1.1593964392344996e-5	-8.604879907406544e-6
-1.1313022369493376e-5	-1.1386478807244442e-5	-1.1228151168912754e-5	-1.159424787022586e-5	-7.077532178445529e-6
-1.1313467511597808e-5	-1.1386762843356333e-5	-1.122874785658216e-5	-1.1594526256499027e-5	-7.465211208246309e-6
-1.1314208316742481e-5	-1.1386951653717102e-5	-1.1229544224410878e-5	-1.1594812878094005e-5	-9.191087042697794e-6
-1.1314508669488784e-5	-1.1387369670766591e-5	-1.1230335294822405e-5	-1.1595111827636496e-5	-8.388674953052655e-6
-1.1315134744315448e-5	-1.1387676218101284e-5	-1.1231139253892488e-5	-1.159540873920492e-5	-9.248066335971906e-6
-1.1315839971221619e-5	-1.1388044863381595e-5	-1.1231744333410735e-5	-1.1595702301798361e-5	-8.802966492097157e-6
-1.1316432048140889e-5	-1.138852039146226e-5	-1.1232474468876582e-5	-1.1595985167615384e-5	-9.560550228644295e-6
-1.1316917393682233e-5	-1.1388932677463573e-5	-1.1233179528085366e-5	-1.1596256299785967e-5	-9.633240645264013e-6
-1.1317544507041412e-5	-1.1389189013927894e-5	-1.1233787199754874e-5	-1.159651360870407e-5	-8.268546093115275e-6
-1.1317863448978383e-5	-1.1389398897478109e-5	-1.1234374421756155e-5	-1.1596762384754135e-5	-9.639119979261007e-6
-1.1318474171453247e-5	-1.1389769072116748e-5	-1.1235123497620376e-5	-1.1597003735732068e-5	-8.395519834857106e-6
-1.1319309796012897e-5	-1.1390064890856197e-5	-1.1235764088615921e-5	-1.1597240868461382e-5	-8.815691039185521e-6
-1.1320069898605392e-5	-1.1390475307771505e-5	-1.123641145357188e-5	-1.1597474907737147e-5	-9.424969921504108e-6
-1.1320212573669811e-5	-1.1390909994149354e-5	-1.1237021924364123e-5	-1.1597704876776187e-5	-9.056391806821971e-6
-1.1320542912390415e-5	-1.1391302195834813e-5	-1.123759581891275e-5	-1.1597931547044646e-5	-9.98190144904804e-6
-1.1321624787930906e-5	-1.1391592374931952e-5	-1.1238252497352242e-5	-1.1598156311951804e-5	-8.674882704521307e-6
-1.1322301318246575e-5	-1.139177590196435e-5	-1.123892054822384e-5	-1.1598378300400256e-5	-6.662551307667212e-6
-1.1322974906336277e-5	-1.1392126230891542e-5	-1.1239509577488067e-5	-1.15985980203819e-5	-6.4269940959071095e-6
-1.1323318990510628e-5	-1.1392441670229568e-5	-1.1240088224252957e-5	-1.1598816295014129e-5	-9.447359884743918e-6
-1.1323820381103441e-5	-1.139277566108958e-5	-1.1240774340954334e-5	-1.1599032298271236e-5	-9.359432513889429e-6
-1.132446555684275e-5	-1.1393126394130458e-5	-1.1241399456373972e-5	-1.1599246451086347e-5	-8.134161401886943e-6
-1.1325239616476482e-5	-1.139351238714396e-5	-1.1242003561430083e-5	-1.1599459684761095e-5	-8.886268875414628e-6
-1.1325442599842743e-5	-1.1393786319932112e-5	-1.1242534671312245e-5	-1.1599671621050072e-5	-9.93885926838186e-6
-1.1325757996573987e-5	-1.1394133978620583e-5	-1.1243118785851093e-5	-1.159988218032312e-5	-6.934551058697948e-6
-1.1326232902481527e-5	-1.1394627356792386e-5	-1.1243699931713878e-5	-1.160009137161788e-5	-8.578324626297746e-6
-1.132675381045209e-5	-1.1395054147201686e-5	-1.1244302529267143e-5	-1.1600300215727826e-5	-8.848508461842136e-6
-1.132728470410835e-5	-1.1395466590162816e-5	-1.1244856777493464e-5	-1.1600509154120816e-5	-9.879464147298581e-6
-1.132771889988159e-5	-1.1395747410650813e-5	-1.1245457495522296e-5	-1.1600718281072398e-5	-8.600559849092503e-6
-1.1328475732302372e-5	-1.139591678191442e-5	-1.1246095267845928e-5	-1.1600927689220082e-5	-8.438375076448024e-6
-1.1328760592774888e-5	-1.1396257399007377e-5	-1.1246699327736925e-5	-1.1601137668299327e-5	-8.599570386832216e-6
-1.1329044514882636e-5	-1.1396577093184838e-5	-1.1247218258735249e-5	-1.1601348153633979e-5	-7.807530184316148e-6
-1.1329422921303036e-5	-1.1396932554295354e-5	-1.1247834981050907e-5	-1.1601558195114498e-5	-8.772908075197124e-6
-1.132972245473665e-5	-1.1397265373605915e-5	-1.12483991946186e-5	-1.160176770779251e-5	-8.600090300169535e-6
-1.1329974939586896e-5	-1.1397624083338375e-5	-1.124892843271221e-5	-1.1601977199164473e-5	-7.409664488431084e-6
-1.1330821460614407e-5	-1.139786122107865e-5	-1.124945242349781e-5	-1.1602188468716262e-5	-8.355996873500143e-6
-1.1331331104679187e-5	-1.139815584241241e-5	-1.1250101651333527e-5	-1.1602404951871865e-5	-8.55139504592073e-6
-1.1332280025854016e-5	-1.1398614316141327e-5	-1.1250684549070533e-5	-1.1602624297604652e-5	-8.987781878537086e-6
-1.1332619446653791e-5	-1.1398881114770737e-5	-1.1251245887548801e-5	-1.160284564865305e-5	-7.270021134738865e-6
-1.1333254282981866e-5	-1.1399196480933839e-5	-1.1251742856183625e-5	-1.1603070535212595e-5	-8.358022770267243e-6
-1.1333589632213888e-5	-1.1399608696806874e-5	-1.1252310553693555e-5	-1.1603296762978616e-5	-8.253627328256952e-6
-1.13342704720072e-5	-1.1399853797581194e-5	-1.1252916579051896e-5	-1.1603528877664523e-5	-9.063295297792086e-6
-1.1334493722830238e-5	-1.1400040197805065e-5	-1.1253505076336153e-5	-1.1603768586832105e-5	-9.271455236367613e-6
-1.1334652212504834e-5	-1.1400385940556853e-5	-1.1254007896368727e-5	-1.1604012594350687e-5	-8.474292808465324e-6
-1.133520555262071e-5	-1.1400667685072139e-5	-1.1254584594969945e-5	-1.1604262209749789e-5	-9.136255976923825e-6
-1.1335889376599841e-5	-1.1401010783605274e-5	-1.1255142367999791e-5	-1.1604516608189057e-5	-9.394538576506237e-6
-1.1336031436963516e-5	-1.1401336704081823e-5	-1.1255664069171183e-5	-1.1604797200649079e-5	-9.210222215025249e-6
-1.1336219306264661e-5	-1.140166895534365e-5	-1.1256117686597186e-5	-1.1605073032916108e-5	-6.723002357169532e-6
-1.1336601673471517e-5	-1.140193600069168e-5	-1.1256679642934568e-5	-1.1605323156825296e-5	-9.446361885317933e-6
-1.1337329147147777e-5	-1.1402254754780853e-5	-1.1257242972483649e-5	-1.160555279980611e-5	-8.480022088340986e-6
-1.1337549867197405e-5	-1.1402658878812929e-5	-1.1257775250361856e-5	-1.1605782633853935e-5	-8.390785565547258e-6


==> maxvolnmf/figures/jasper4.txt <==
0.010026682147780542	0.01343509218689703	0.0028309809208939586	0.003387736729765667
0.00015988934925986278	0.0158518814889048	0.0018914679308795882	0.011479620499025655
0.005687391539324081	0.0495624128473106	0.007630148707413904	0.02587060896242597
0.01482809068336177	0.09159056037485147	0.01525068307162011	0.039723447230861665
0.014833032501119236	0.11170159219914026	0.017670085051246148	0.05146061632776645
0.015879316925673095	0.12511122734065744	0.01950674932747516	0.057048375658885556
0.016047031154745595	0.13280502047450957	0.020503891620080823	0.06026195181578241
0.015796778450503472	0.13814786838002452	0.021149278965761537	0.06230716444159717
0.015928462156037673	0.14315027928913648	0.021773033791877623	0.06332909795071068
0.016574842690076697	0.1513830652804282	0.022764632318896295	0.0651724395984926
0.017566116625942502	0.16001711333728666	0.023893711559198925	0.06701168594271227
0.019257947528959932	0.16782069358729687	0.025242632748834322	0.0689254826710239
0.02415044173360748	0.1760312464710502	0.02773162344652123	0.07034917459231464
0.030616091397963025	0.18299075711362278	0.030463832736335513	0.07109186921547878
0.03545880200651247	0.1889823895934896	0.03244749499946543	0.07184717804843316
0.038134899153092094	0.1945845972994799	0.033860578469643014	0.07310951926024596
0.03919921641266286	0.20046391048185067	0.035009975733640744	0.07446313921257416
0.03648579375255656	0.20503326192108623	0.035127382591689356	0.07630135215240605
0.032067767483964914	0.20584330206698045	0.03479342417930168	0.07852342960159484
0.029565095779101984	0.19831653089732978	0.035094987403620825	0.08047957185646061
0.028007415363440397	0.18037016766349362	0.03588724693638513	0.08289499942933837
0.026652809500466997	0.16295607653810065	0.03675900056431338	0.08520469561648186
0.024582904997613553	0.15906497739265238	0.0372231516363369	0.08691155815761373
0.023289338107980777	0.15523034265129745	0.03792720884747798	0.08868654014713871
0.022562683930748142	0.15064088776357257	0.038712572690337656	0.0898720952255835
0.02015834119698067	0.1461506486378773	0.03890723741328262	0.09149246906576929
0.018085160079285807	0.13772850612950127	0.03919797640712807	0.09345778383049828
0.016081319628747356	0.12963276674695487	0.039422217512426944	0.09570431402418883
0.015554967750462986	0.1250368027913016	0.04020595690386976	0.09741637561460345
0.016321749084785328	0.13014836532329524	0.040070438624753874	0.09681901342816893
0.015124813883941093	0.12808318851045922	0.04104333528478142	0.09971974282022494
0.016123246220170494	0.1250040415261691	0.043141478258035985	0.10267220355312039
0.025898220073656258	0.11588322900972496	0.048767475091631006	0.1043493236372548
0.053322616447043086	0.10108266446752115	0.05902385773075547	0.1026246937493802
0.0886168347437892	0.08277879220138885	0.07051991571131644	0.09953268767909362
0.12641404985000812	0.06298681452857575	0.08189943350190447	0.09693872771585033
0.16146401010718023	0.047168763959939825	0.09057637150712798	0.09243821782078103
0.18949118330483983	0.04023551392222686	0.09734793349304063	0.0901579022493462
0.2075602544515339	0.03831207822830255	0.10221171303300451	0.08961466253863196
0.21722553012748352	0.03565668203357487	0.10590110324864944	0.09063492492738348
0.2244876038287813	0.03429356543986676	0.10927705930974319	0.09203231985796534
0.2289233353662584	0.037943959639551245	0.11186378258846377	0.09315310930903863
0.23205709520665968	0.03852030436139119	0.114171007047848	0.09416938945400236
0.2346388678343547	0.039510740863759726	0.11623215530206195	0.09496583495737065
0.23594674023421078	0.04004094524852811	0.11777229363595101	0.09529522135774747
0.23908031630947738	0.03828547188189777	0.12049468746814564	0.09705998322004696
0.24229435234996224	0.0357233875605262	0.12292201189582456	0.0979722880698932
0.24529617822162642	0.032475153391240075	0.12496934591683079	0.09846769062267936
0.24821325313178336	0.031721125440882195	0.1270621097669025	0.09888465322570966
0.25098525130043625	0.030823925507305432	0.12917222981788024	0.0994806166065818
0.25335942603863604	0.03025701857792555	0.13109773124178686	0.09997807188114212
0.2561015993723167	0.02910075354065725	0.13324733082540652	0.10061992440360827
0.25902039014269695	0.028786129868978223	0.13565825961576172	0.10163734116591913
0.26246478812397894	0.027257304120881592	0.1386315789574761	0.10348619210549202
0.26304952339163534	0.02537662511310978	0.14037818696571516	0.10456271595746135
0.26321528786943305	0.025031444046737704	0.14173894491259406	0.10521534894787947
0.26415327323098786	0.02487968130101438	0.14321197715737105	0.10553083661521324
0.260758573111462	0.017822782487963772	0.144299218630234	0.10801322833501281
0.2589717102679901	0.013077336559202473	0.1459084038086327	0.10968192307077844
0.2556230938820114	0.014395496598080136	0.14696478419834358	0.11101348871587342
0.25159856870560354	0.0193198809185203	0.14781855387023643	0.11213344558784749
0.25148801444416036	0.021431596871369647	0.14876993229685184	0.11206763297795634
0.2506314509374358	0.021521406576670774	0.14913990995872708	0.11153299599435049
0.25367315517521055	0.02187602703286871	0.15098842456569436	0.1115251907026394
0.25699066691856476	0.0216180314194895	0.15277438635424942	0.11156753008226265
0.2610841302345354	0.021562429811924102	0.15481397535523903	0.11165400506956755
0.2649816841375257	0.02130549841667448	0.15646733407744207	0.11140508518236632
0.2692230202359202	0.02104403114200835	0.1583625594597162	0.11129344662326397
0.2732577247353294	0.020934179616983815	0.16021695234426162	0.1112290195908334
0.2768691391445297	0.020839408142445465	0.16205504637159637	0.11132406485475882
0.28020911571483076	0.020784133118542186	0.16400879410375052	0.11167188815744516
0.28312445613878634	0.020717198086625536	0.16600751221280033	0.1122364283116345
0.2875379473389018	0.02066563659232572	0.1693055565982464	0.1138399105575148
0.2861483600087735	0.020259831124042327	0.1695639049518228	0.11375865550586334
0.2851868493594195	0.019683264198819297	0.17055516335378826	0.11449665285241739
0.2818653986863673	0.01871665264515025	0.17076042031271757	0.11527405238355745
0.2760166397625986	0.014153195233338184	0.17052090388935176	0.11681374549998186
0.2684603352071848	0.006647499596544294	0.17105706387674954	0.12010966148547902
0.261239981001621	0.00931233321245881	0.17110605509843807	0.12144007441936006
0.24909031518940172	0.009578774864648235	0.1703475779579158	0.12428464460799589
0.23443282265440077	0.01179658792580584	0.16869250826711749	0.12705357358761735
0.22684514526517816	0.017092320727110165	0.16637588292360922	0.1259387390685197
0.2261022415990264	0.017954919690842428	0.16786356400052405	0.12691256155369088
0.2240823442380455	0.017693499223342554	0.1684541761202395	0.12773235777555528
0.22331165411451973	0.017990791242564627	0.16993397335691196	0.12902722251446674
0.22403885469528406	0.017860443779229834	0.17184532877243935	0.13030643732816374
0.22580657292618156	0.01776777554022811	0.1737173970005496	0.13084220621544937
0.23042740384733615	0.017752261483228008	0.17660073282400124	0.13143084864581808
0.2351440033799054	0.017484796513167335	0.179080441488962	0.13160480788697484
0.2386702223410344	0.017220817618298526	0.18113872008770054	0.13164736469678848
0.24161966953977504	0.01685745076839008	0.18315275586355675	0.1319096266039814
0.24401996760367248	0.017219631059580895	0.1846200925513395	0.13235113566133216
0.24223904019200587	0.023716440377714185	0.18511168714389734	0.13391658551776783
0.24298919046665113	0.01968187561474387	0.18630745386745948	0.13478644577350252
0.24430115304036915	0.019861344543078325	0.18796202530546824	0.13537556504227072
0.24424809539330172	0.019571617042428994	0.1884534589582735	0.13551361326719402
0.2426461236441682	0.01894130723767503	0.18848353153994307	0.1355883698502017
0.2394125480271195	0.018805716544535413	0.18857835306091913	0.13656088479643558
0.23915793742877842	0.01853313735085375	0.19270378108466013	0.14128294312558992
0.23798040302540038	0.01856009658250603	0.19787582410163088	0.1481862676983564
0.22844430492972212	0.018328185108143265	0.19794288618333636	0.1523686309362645
0.21628316825700022	0.017691962905423887	0.1980920746144503	0.15836412453722812
0.20525040602214012	0.01767571069687205	0.1985021190184424	0.16506858345163533
0.19463542964132877	0.024407898356586875	0.2000885455270864	0.18652739207991992
0.061768849446143394	0.021352851270176245	0.11889269030409558	0.1668492649079456
0.05450980387408724	0.021491744879240025	0.11427013957640056	0.16332725123592143
0.05102517831404336	0.024127324983849417	0.11117704608718454	0.16087557270926273
0.04794878357188021	0.023722864772627184	0.110524859855485	0.16036012128293448
0.045348670934321524	0.02163029151607158	0.11061680512892076	0.1578547643888567
0.04532347757545235	0.02156469888115917	0.11070408650204228	0.15676773913775255
0.04771401459912118	0.021170893002158363	0.11238682934918737	0.15758446252889954
0.051063620260781026	0.02170507571818735	0.11518401229645117	0.1563282153892476
0.05594878672089559	0.02217510404449562	0.11947406734935927	0.1559766023333868
0.0610363239560371	0.022044277203926956	0.12359955078434999	0.15631707980317758
0.06622297219316436	0.02146709868661449	0.12754498148333723	0.15641506409860328
0.07190153956997206	0.021293899976150762	0.13224386496295001	0.15758199850248755
0.07713709519486825	0.02075371773864658	0.13597222847924456	0.15794025983508808
0.08188733947288218	0.02015594799344961	0.13899673285091232	0.1578354892522756
0.0867465133631026	0.019706373129275794	0.1422166468953796	0.1581477052009081
0.09137166715637343	0.019333437514176897	0.145493469408365	0.1587675792032492
0.09575798997424582	0.019180737711412783	0.14887140014373695	0.159752110374505
0.09984847733933172	0.018501722071076927	0.15176110732353149	0.16007585742582878
0.10357659412519152	0.018091493508817665	0.15457133593085126	0.16039799445870356
0.1070956386561186	0.017740853221571665	0.15782537440060218	0.1612096271719375
0.1103450499541646	0.017057421107249546	0.1606181050416459	0.1615325598682862
0.11291490991346662	0.01655631728457247	0.16268240889917815	0.16148134840808478
0.11503629673572607	0.016037057230905268	0.16465689166827333	0.16173336084854475
0.11667876675754649	0.01585529585053029	0.1664456470870515	0.16215236706542271
0.11681597867477012	0.015487411669815288	0.16686575601686668	0.1620681183432899
0.11609927865623287	0.015407625535308693	0.16649394948108495	0.1618817372291949
0.11562029756610497	0.015550243112094641	0.1658668747747179	0.16165926569741448
0.11457555523838842	0.015800057213278894	0.16472044499195135	0.16145084659134012
0.11226441947340368	0.015906224565608314	0.1627589457128961	0.16111014074464358
0.10965859921680986	0.01625367965001052	0.1609400089154707	0.16114638746997278
0.10644752404893312	0.01638745995964202	0.1589773832737895	0.16122240623300882
0.10345485973689901	0.01672103848889284	0.1570849134059424	0.16137766820126032
0.10078311465418668	0.01663833715671567	0.15553493743943467	0.1611837308923592
0.0992410747289974	0.016219494632034315	0.15517034286423964	0.1616007934433811
0.09739740812199933	0.016302036865821653	0.15539330829218498	0.16351707400229357
0.09572657078026585	0.015973789490356955	0.15652770091366017	0.16693218974702065
0.09688436785927812	0.0168243801132083	0.16078449276297513	0.1732599563375358
0.09611103156207478	0.016315979643491435	0.16182065059142378	0.1762037246495453
0.09597297696305312	0.017026028637456173	0.16308664099669884	0.17966198644716916
0.09792482344240407	0.018349664243910505	0.16589959539818083	0.18766022555838516
0.10328114891839169	0.02151705364261845	0.16907662185337546	0.19916647154516023
0.01548600598902218	0.028894298912099697	0.09533455011922205	0.17060379477488952
0.016341368329577586	0.02788694739026689	0.09687119114040041	0.16799204251998645
0.017831709197253732	0.023677340888961035	0.09915223269059155	0.16602108629838572
0.018532832422980722	0.02184918131132518	0.09829295338349085	0.16000790342493032
0.019680077970230102	0.021142847669632918	0.10034276531013796	0.15906610647831554
0.021084244729382827	0.020725680914085005	0.10285030365159298	0.16015767421216265
0.02248482431992327	0.02040766909350224	0.10464470738522956	0.16195284745363647
0.025709235428362436	0.021324086118305337	0.10715445682846378	0.16295915807590738
0.02673836283177878	0.021092312366337285	0.10596909846040782	0.16180760966739693
0.02818013002643767	0.021626968443793235	0.10592408056833537	0.16102334031528157
0.02960153065195385	0.022708524736449062	0.10540500286864204	0.16150352112361396
0.031158524893270974	0.02365308283812821	0.10497721735574018	0.1625648398865295
0.03326726955505399	0.0246336972770734	0.10551251209042155	0.16517990476548486
0.03462867446016661	0.025104847776570866	0.10430465280302183	0.1634413683945405
0.035499901724282405	0.025065177085088087	0.10240205196614921	0.1602372943418568
0.036704356205568923	0.02492409110960118	0.10195245843958486	0.15868721948953493
0.03770799983669494	0.024626070760546907	0.10137051678843036	0.15663956839567098
0.03849174239805788	0.024156286256409906	0.10067345380998975	0.15402939718641573
0.03905656345367258	0.023582542298236253	0.10022972565800718	0.15155090428188117
0.039689273758397994	0.023031913414513876	0.1003271921024223	0.14994952290400315
0.04056517622000654	0.02262431393247756	0.1013771398966538	0.14947324930117453
0.04173238650741837	0.02197740003620517	0.10250020617818942	0.14926939673714243
0.042929957264565305	0.02173844566263499	0.10377346222342662	0.14898413253244416
0.044373805327714615	0.02117288012978625	0.1054105733502133	0.1490428389299466
0.045661622665475174	0.020648468593521953	0.10688795326188806	0.1487887495124073
0.047004188376198575	0.019904208356432373	0.10829725271329214	0.14802837962053753
0.04830361234483583	0.01935956867210528	0.10939404771846756	0.1469854749321804
0.04903009668923016	0.01884509650474116	0.10955063761941185	0.1451643915167066
0.04884221356454797	0.0183659628987914	0.10856858204647409	0.14279036877969403
0.04830410596538708	0.018324720464247043	0.10684107415721494	0.14036320950168474
0.047040508602282934	0.01877428075698319	0.10435759696557137	0.13861302364023814
0.04538303947693936	0.019401290736837166	0.10127733261598602	0.13722625224854496
0.04302838183947964	0.020138112521916	0.09733986869742893	0.1349204341311955
0.04061881038005105	0.020746362563338137	0.09366998618836427	0.13293346766137837
0.03799784322583701	0.020322290210701883	0.0901682440773866	0.12936298184793796
0.03609659278964363	0.01982587975220488	0.08860858010776847	0.12740084788418066
0.03408530653368518	0.019921447718515083	0.08683065134672677	0.12545482403538777
0.032203628978452276	0.02009502552257617	0.08453898295848009	0.12325591484705123
0.0321184162948624	0.020427558073296166	0.08417607331301448	0.12265206169842602
0.031808522139399185	0.019707113751500815	0.0835055643296912	0.12089235636539282
0.030853981655571378	0.019604460189108074	0.08370064565582398	0.12165531840966531
0.029412086502820737	0.019758317720089756	0.08330151171415019	0.12288316104323842
0.028380600562205874	0.019808063647789472	0.08310245188347751	0.12448026945875847
0.027558196260606998	0.019657085258429324	0.08325855633224444	0.12763643971584773
0.025965905324170976	0.019517475111337907	0.08196711242701442	0.12802343920389891
0.024844583170008996	0.019373938847098256	0.08160275374379077	0.12906163811629703
0.023706835319861813	0.0193929917062523	0.08047087432508178	0.1277741418156304
0.02204983545186008	0.01874265009457167	0.07754263118395827	0.12477609970871018
0.021121724492407803	0.01865486151031034	0.07666133658735323	0.12532010982150008
0.019858494029599317	0.019323801909176472	0.07366951660161108	0.12190442786937129
0.018605754513003506	0.01952286065831094	0.07034981228553785	0.11825620609311342
0.017037646986183	0.018627393607456962	0.06559590496481488	0.1132305072823308
0.016374441320636222	0.019173283489604936	0.06331772420127478	0.11114568159688112


==> maxvolnmf/figures/jasper5.txt <==
0.008184834781114187	0.0012219811205975623	0.009945651920623494	0.004478283462565872	0.0060335816742145805
0.00051090869013721	0.0020567224445020614	0.011850024707300146	0.0013419659221458435	0.012408679879293926
0.0056585814694794356	0.006150468152496616	0.037940447857013206	0.006587760389598762	0.029605675048677057
0.01393713011923695	0.011223651300132347	0.07088773081331814	0.0137661303956626	0.0472118117916639
0.01428112387819214	0.013449375442524501	0.08608376492592353	0.01558879872956394	0.06026147629723065
0.015355540096105834	0.014848895686773151	0.0964105497768662	0.017139926512878285	0.06688669063178118
0.015647911462226455	0.015675439964968844	0.10237058517188548	0.017857750096213727	0.07058190432986505
0.015527902426599646	0.016215599783321443	0.1065280675793081	0.01825863869092532	0.07291506306558065
0.01571624055504461	0.016685656736213316	0.1105135779601079	0.01869153254001153	0.07422678954921953
0.016379959919848194	0.01743407716014689	0.11705354325509153	0.019488325018453146	0.07660541422536293
0.01733480368331317	0.018234146044661212	0.12391112425325711	0.02044546325332426	0.07909299365525153
0.018852324373209675	0.01906095620983864	0.13008414068141078	0.021734739684641312	0.08176970619091958
0.022990659578608238	0.020247395385212606	0.13665335179050847	0.024537667984311468	0.08449444003116036
0.028382385991582406	0.021351507580067135	0.14220994418668123	0.027898111891315306	0.08679740063347187
0.03246327486713074	0.022240664643932588	0.14700813467646578	0.030309835389122127	0.08871998373921822
0.03479402794486021	0.023025744712512484	0.15149358918036937	0.03180755872733289	0.09072655000238283
0.03582704241184887	0.023789498326744526	0.15621973775551987	0.032735714116895305	0.09254425106682271
0.033759293344040056	0.024270895085735805	0.159902659181907	0.0320970410554996	0.09409428821149016
0.03033154759044907	0.024646142858070673	0.1606025460784812	0.03068966996969427	0.09545446318617644
0.02848934147556778	0.025103894951569318	0.15466907334281868	0.030092014463425753	0.09632980462127613
0.027431668684449368	0.02560465822799979	0.14039545960291752	0.030001108127715292	0.0972133695502135
0.02653941891048024	0.0261246817051104	0.1265437574632549	0.03001901329604317	0.09806521433635423
0.025034342944333456	0.026651566753052875	0.12353432123925345	0.029672230696646512	0.09900512378399495
0.024176957863450123	0.02728053116458515	0.12057634377159382	0.029651736141932263	0.10012563516343463
0.02376039982911312	0.027840913427176484	0.11702645064456961	0.02983039996643539	0.1007367998869631
0.021983016366528947	0.028256146699692578	0.11351739436496047	0.029209247299747644	0.10148650377381616
0.020508111809526743	0.02871746502770754	0.10688997449584983	0.028674435197382234	0.10232640529457787
0.01909630170816334	0.029177407422830117	0.10049952864552558	0.028110763785728392	0.10347050822427203
0.01888481138673756	0.029833159913734815	0.09695605765336093	0.028290410081284217	0.10454985464369428
0.0192717607765807	0.029442240844769877	0.10083110087045792	0.028707134673760126	0.10478806866429771
0.0185330865660296	0.030293826483154266	0.09922735240847136	0.02891417420755862	0.10714237599514224
0.01964029717285794	0.0315601135405776	0.09681766208669433	0.030343672341142477	0.10989414959030393
0.027974395864913185	0.03386280650824365	0.08975682820829582	0.03611711543289324	0.11253318292608759
0.05070087727068355	0.03716553039514935	0.07828666515364713	0.04906352297584924	0.11444890353913724
0.07979801422478233	0.04056322436256307	0.06405214276448803	0.0646956122608929	0.11599009508018826
0.11102363891138232	0.04397014639184526	0.04856469085603303	0.08071402777406603	0.11813708280216668
0.13992186245160418	0.046263893024330593	0.03620848677860081	0.09420540585851987	0.11814331036631276
0.16321562833544653	0.04846902215058702	0.03080984671557373	0.10464308628979004	0.11963573030289712
0.1783712760320926	0.0503708526874428	0.029356478361613775	0.1115587217902418	0.12159072513083054
0.18659741362279755	0.05201814528286577	0.027342732651602246	0.11591321389039841	0.12378488360092578
0.19288368338790085	0.053689405079711386	0.02640541529875792	0.11948333701622703	0.1260196900391061
0.1967460705552923	0.055007825562480184	0.02943092870306304	0.12206704673979371	0.1279286202739391
0.19952560042798512	0.0561809711824949	0.03002912744033339	0.12415957653718	0.12935041039262327
0.2018336783110683	0.05725434807839252	0.03097069739125556	0.1259722082059385	0.13047042016459598
0.20304814523420472	0.0580453008065318	0.03156308711353788	0.12718723515533792	0.13093511724563647
0.20589986190565676	0.05948268631001212	0.03033272599043004	0.12949919905635254	0.1328835559492246
0.20871971921679677	0.06062634959079642	0.02844899986771344	0.13171119307522772	0.13402986632784994
0.21133259014115133	0.061535542314016596	0.02599467927063053	0.13363799906396945	0.13471484175948759
0.213877352053928	0.06251411487163534	0.02554880016127374	0.13557981879799014	0.1354449793037752
0.21631986789420415	0.06351715908498429	0.02499321416311429	0.13749260722673717	0.13632105353866966
0.21840325620732026	0.06443171400291209	0.024699366529285335	0.13922337134916285	0.13705844900496164
0.2208300044665999	0.0654609765044864	0.02392088709392024	0.14114352060419322	0.13796136870090195
0.22341552696869918	0.0666394351636129	0.0238246178658418	0.14329485064258596	0.13930633877913393
0.22651356212321144	0.06815022943375783	0.02275728809900209	0.14588457593784085	0.14143197835755456
0.22716135634699947	0.06908293243297599	0.021432723895621564	0.1470714571798453	0.14235130258906722
0.22742231352132253	0.06981161911447929	0.02131029840041168	0.14794669035317712	0.14290742430422834
0.2282626319490186	0.07047673948244076	0.021324643361053625	0.14913759188913303	0.14333127307794094
0.22572923094535574	0.07131300121519109	0.015835509820066134	0.14891213045985666	0.14463897511762125
0.22436961106719094	0.07213232698879343	0.012230670213269563	0.1495911586468254	0.14570539902771096
0.22172038641192315	0.07282448033354554	0.013470129326590426	0.14958231346776266	0.14651900825589645
0.21848034841211014	0.07341306640563212	0.01755654467768952	0.14936132722267026	0.14731166834365317
0.21843544014347274	0.07386286650231075	0.01937387463527367	0.14998575576963286	0.147353454733394
0.2177117865047411	0.07396741341020578	0.019544127699448483	0.15008568180021814	0.14673240923827946
0.2202743670423851	0.07470526873300713	0.019940055699653757	0.15199552609481734	0.14724925922875248
0.2230951852846028	0.07547960451019406	0.019856544357756332	0.15386324968458487	0.14772561729998107
0.22656359420012945	0.07634648527290637	0.019918324515960827	0.15607155898339656	0.14839900221559127
0.22984064028541687	0.07701486107574188	0.019808815461757213	0.15798059194277994	0.14869969811804154
0.23341593176943531	0.07780207976332713	0.019703639385364565	0.16012046541042432	0.14918027094996253
0.23683684955401813	0.0785820692741054	0.01970852352512616	0.1621772529241098	0.14969149539661677
0.23990172287715492	0.07938462765756697	0.019747031372878233	0.16414233080908133	0.15027081539687032
0.24277058437537383	0.08026110072066568	0.019803033541100624	0.16611628057845731	0.15107692370287645
0.2452895153752162	0.08119051275181448	0.019872350223222215	0.16803701357274783	0.15200946593961684
0.24915703645111406	0.08277109730210715	0.019983179351939044	0.17111282553173546	0.15418957569134722
0.24802819930492656	0.08291921643344675	0.019757664539461647	0.17098193621472266	0.1538379336020622
0.24734875457877312	0.08349490483977831	0.019432141620445008	0.17138201237706446	0.15429604329853328
0.24470581120550425	0.08378152527700497	0.018785590638452705	0.1707388349589803	0.15438676644701774
0.2400723713338702	0.08402203355463635	0.015287786365045892	0.1691316093234792	0.15453664585446122
0.2340642838125732	0.08469412670724333	0.009481863966591005	0.16773183331326963	0.15600700370286585
0.22815932623270757	0.0849824008598019	0.011792069571526374	0.16628275944034246	0.15636044538954283
0.2182967286562841	0.08516791985743198	0.012202639130893018	0.16313952076858268	0.1572281152212767
0.20633852651369616	0.08502656895751669	0.014160746691887919	0.15888417677711775	0.157720273434799
0.19994076646410122	0.08404797178289605	0.01842045539632087	0.1558267685772116	0.15584639227420538
0.1994184574357122	0.08478070106993621	0.01924328176903765	0.15670264424891184	0.15675720920386005
0.19783332939602818	0.08518061226701534	0.019147665832979336	0.15663865052093462	0.15718850603883885
0.1973351077796547	0.08599508637968757	0.01950943483243907	0.1574374198839592	0.15831543596815123
0.19806868609197287	0.08696271715248902	0.0195484549478842	0.1588534142241981	0.15962736839248118
0.19957991186107168	0.08775873961087163	0.019606185303647074	0.1605451608758881	0.16042889951989192
0.203488595970933	0.08896077864013702	0.019722164252923467	0.16351290387005796	0.16171860824170037
0.2074491837772644	0.08996295815056454	0.019635768475997583	0.16621054707430244	0.16259364729818265
0.21042938347687126	0.0908093517218203	0.019557502259551118	0.16835182912101523	0.16313225763553074
0.21293793789106366	0.09164906615629835	0.019389654657124757	0.1703506555416589	0.16380820169996577
0.21489775149049828	0.09219945236608777	0.01972115100363132	0.17196873795598214	0.1646996889515972
0.21361145583166707	0.09280772407353911	0.024916342736563207	0.1718116064646232	0.1662460947753667
0.21427704568614647	0.09345540426196383	0.02211789157316168	0.17279139324591417	0.16659534319670527
0.2154812218817065	0.09428177210433178	0.022427073146204228	0.17413716498313025	0.16727442727839748
0.21544171338163876	0.09449580372972263	0.022229409383078887	0.17448720967289433	0.1673674737129032
0.21410077819109846	0.0945153171379061	0.0217524947638489	0.17419502401394532	0.1671811602187435
0.2114908270121586	0.09475856040795456	0.021733683043229243	0.17353998099380288	0.16754544177578765
0.2117564759057645	0.0972216014640463	0.02182776563448591	0.176029847374058	0.17185064857806584
0.2114562441670411	0.10047065867823904	0.02222977464980934	0.17892060497929335	0.1780250299424136
0.20398849114922807	0.10137292195719093	0.022294458738455446	0.17661199190357946	0.1802604178119508
0.19459959989843056	0.10277117164869577	0.02219206562533447	0.17355423401618514	0.18352950440481655
0.18640910131458208	0.10465757525181561	0.02272323343400056	0.17060124582869265	0.1873107004888706
0.18018553030439247	0.11031236576415968	0.029029386946151082	0.16712053914135785	0.20311232942140817
0.06795414453172838	0.07734643194821682	0.02339949886522714	0.08243710327169772	0.16149542346047435
0.06124165550776738	0.07459857649534135	0.023309058204129172	0.07835725411488331	0.15755286964403356
0.05781261251085079	0.07267621817284411	0.02518324436860173	0.07598667575319266	0.1553634188830256
0.05492436030757698	0.07186310278109752	0.024633232538756544	0.07533560347094215	0.15507148795232678
0.05224013387055067	0.07080306491321817	0.022611331076501148	0.07553828309425517	0.1533290290288927
0.05205476332609011	0.0705173349884887	0.022498424205899353	0.07578477220951081	0.1525574381544993
0.054207304758094814	0.07145406442326382	0.02239275490266475	0.0773038755367402	0.15341042515805006
0.056714571536904	0.07190917044997659	0.022738024005507507	0.08041146655138681	0.15347843826419708
0.060564555517701096	0.07304752848684364	0.023027612638396044	0.08485454708820035	0.1547257765706482
0.06479518967293565	0.0745517985214526	0.02308171134713103	0.08892705191010414	0.15610105499585494
0.06909172507899887	0.07597065247033312	0.022777497083500454	0.09288988890157507	0.1571901177802303
0.07395097588241281	0.07793198892045616	0.02287985095151734	0.09733962925507122	0.1592896492710829
0.07836512791490771	0.0794001484912153	0.022665976617403417	0.10105724503777198	0.1604850056141033
0.08234894473493437	0.08053312186400753	0.022353514568357852	0.10418597563133913	0.1611468140089669
0.08642891162621234	0.08178275755273928	0.022159116380485167	0.10748489960921107	0.1622388848020986
0.09035449292051988	0.08314473431422091	0.02205031803869506	0.11072530322367032	0.16354294787835286
0.09417713713752418	0.08468308685217442	0.022160488244233365	0.11388353469227643	0.1650823108874471
0.09761951537280729	0.08581053948021021	0.02175787762273151	0.11678308733730258	0.16605002597532942
0.1007936233945038	0.08697080734294792	0.02161105993543931	0.1194988240161147	0.1669217040033811
0.1039248541142601	0.08850240886947452	0.02161160054036532	0.12234216853695853	0.1680966281401428
0.10673497325647603	0.08970341229968952	0.021286597006045183	0.12490033742660614	0.16883353050865518
0.10892829835261963	0.09053701520135951	0.021045167587450272	0.12684972453303206	0.16914996949875902
0.11080003673333698	0.09142516218055699	0.02078289380542586	0.12858475211632014	0.16963029583415679
0.11228944797654554	0.09228061876028655	0.020797120634226087	0.13007371435814202	0.17019918220783742
0.11242512026569669	0.09245288901771531	0.020540565992477812	0.1303704486089252	0.17013311659456318
0.1118386014198973	0.09231050808324162	0.02045724284670929	0.12992780209078036	0.1698412363230641
0.11146087167560888	0.0920770984049865	0.02050901991684364	0.12933390857178426	0.16954194649444085
0.11061750860823338	0.09164582514226186	0.020612159400997646	0.12824455276550292	0.16916455694509905
0.10870986422759857	0.09089415929564466	0.02059503214869295	0.1263206643724588	0.16839980823998302
0.10659183984758334	0.09026915086773118	0.02077943060736145	0.12440973277450844	0.16795177904380007
0.10392187401546629	0.0895533413803854	0.02078439794695812	0.12232624425092435	0.16747560117551397
0.10141277164541354	0.08884322527376882	0.0209334286137334	0.12037169861793047	0.16714898677871004
0.09917584230184817	0.08827063519037452	0.020851717792120295	0.11871123297599519	0.1664317879296662
0.09799594992601476	0.08832680391627666	0.020602693948738874	0.11801719125828564	0.16634639290116
0.09666673282463717	0.08883408934070607	0.02075347798397026	0.11759287430175518	0.1677045588064182
0.09565889994205659	0.09001808686482818	0.020622647666153994	0.11767209937351303	0.17036240504811906
0.09730225594696397	0.0929594930298134	0.02164167610495017	0.12031208229967522	0.1761553918817583
0.09704380869770844	0.09412429938504784	0.02149370455393382	0.1204761109446029	0.1783081159205888
0.09748738046939917	0.09564298343884585	0.022393842908466147	0.12072258086430158	0.18092737664632438
0.10044631099414077	0.09927992621628598	0.02418323506970372	0.1215921170677632	0.18691842718832485
0.10660188658188889	0.10353719805030566	0.027015276930814184	0.12308498467631097	0.19694991534374282
0.027382996360752636	0.06656950829992667	0.027096369783215564	0.0588297317986877	0.16032390771151683
0.02808943488680542	0.06671071184042249	0.026370235918215537	0.06007991647655433	0.15841776593627863
0.02938534437078919	0.06740126663655471	0.02332654191698439	0.06188060267458511	0.15661175554793988
0.029536294219061544	0.06599756600626135	0.021753886303016723	0.0617673448764813	0.15141427636351215
0.03039719283642763	0.0665547063258231	0.021234088992504844	0.0635955199374881	0.15091557862170787
0.0317569901918528	0.06778336143730966	0.02106785777618676	0.06549937403758482	0.15212184508961774
0.033232073981730656	0.06904077784233907	0.021189614745001317	0.06673594456098848	0.15356728133649805
0.03574871827525317	0.06991447591634538	0.022091003694544226	0.06951530061355855	0.155161264899116
0.03652451685747719	0.06908252730723985	0.021451323651024607	0.06892053212604715	0.15467342249926866
0.03731982191372554	0.06834080005636163	0.021400315353398303	0.06973435226014792	0.15496429814388168
0.03828251274709239	0.0678055470070925	0.021883967879070088	0.06997166073869654	0.15615231225054554
0.039404713702013795	0.0674633064224277	0.022372775323009225	0.07025536104838156	0.15771170636013
0.041115093405337984	0.06769976951009606	0.022883669690863598	0.0712412343942591	0.1608841566638474
0.04193391111186963	0.06669255967169987	0.023003203663187363	0.071017209065148	0.15973615991375612
0.04229337641758446	0.06521800195666053	0.022704150370662222	0.07021508097487049	0.15712681261772302
0.0431134443619931	0.06468480301100527	0.022491017976354638	0.07031879725615098	0.1560051280580737
0.04377211327229906	0.06406576872763407	0.02219663855395257	0.07027501810261862	0.15432120944905614
0.044239040433092035	0.06337400368137257	0.021826921931332073	0.07008424926769093	0.15202104726702917
0.04458014516162335	0.06285939671185484	0.021409245052392462	0.06997372297963032	0.1497336943169561
0.04502205103768119	0.06270006280587981	0.02105245016907787	0.0702184909848339	0.14827471685292548
0.04580918734934547	0.06310933243756602	0.020864016748124208	0.07107167104550124	0.14792901342764894
0.04683665025054596	0.0636134362357246	0.020491875587519495	0.07203574967680891	0.14777444612012028
0.04789201933017053	0.06416296282271523	0.02046811989500146	0.07311533896859959	0.147602658622501
0.04918595033717253	0.06492715811890701	0.020197203199263485	0.07446743740418543	0.14774452582032363
0.050343551939961276	0.06562541949399482	0.01999724480051547	0.0756719278137821	0.1474950829395751
0.051529689642512234	0.06622216098526199	0.019611178734688605	0.07683764536582059	0.14681126169556466
0.052662655090853	0.06669547645156378	0.019385650881649938	0.07777515813858323	0.145791970789058
0.05320816826647723	0.06659431267084756	0.019118924801983572	0.07804378771542836	0.1440495103543891
0.05293246703913818	0.0659217764204571	0.018777705035011822	0.0773712118322229	0.1416863998971273
0.05230654690117345	0.06488683307850687	0.018658278847674577	0.07614825990135424	0.1393375008292905
0.051060698531407496	0.06356536859537491	0.01883521079208799	0.07428579387434803	0.1376083259672537
0.04944773753312974	0.061990062881610845	0.019077795522693484	0.07196949913441432	0.13622821480079855
0.04714240021476682	0.05990167920206264	0.019370513827481055	0.06901454356415171	0.13389755577433668
0.04483380305224602	0.057981654385801176	0.019580774853093955	0.06621141988586714	0.1318162856785329
0.04236013447108505	0.056028525521232046	0.019121868202171634	0.06341565986933533	0.1280580366567442
0.04066670800989093	0.05521983583553571	0.01874313048664224	0.06195205264183294	0.1258078727677649
0.03890803733623503	0.054354426343817236	0.018870827101541275	0.06028567435018324	0.12355226266931278
0.037082541043615205	0.05306054493130616	0.018879852788603352	0.05849614106173586	0.12125910121895528
0.03702018713538039	0.052940490722179476	0.01915194404135973	0.05817047083876868	0.12057175653906956
0.036646926358819776	0.05248966511806043	0.018684483902458797	0.057705911302237775	0.11866816282618382
0.036017184905634214	0.052835883550448416	0.01867488704183345	0.05744721063451839	0.11910302890323805
0.03491654900074389	0.052956129718438424	0.01881328163549511	0.05673361384965399	0.11994255549756337
0.03412224370959208	0.05301660885570952	0.018685952842455597	0.05636784195385613	0.12139137023101305
0.033637847615023544	0.05359363261895573	0.01850745269027019	0.05612308671131416	0.12408812598947244
0.03225686610731394	0.05302813843476879	0.018229339260398707	0.05496518240730622	0.12427992092560934
0.03139885493201251	0.05312815232785157	0.018165825069324227	0.054384694987273746	0.12490235626369611
0.03033516134960757	0.05244817185624637	0.018125237200264748	0.053447865136366	0.12360001083486208
0.028651642176059366	0.05078936156082016	0.017485870914508563	0.05128318491705173	0.12046337041279877
0.027807493037414203	0.05048972815024515	0.01740883065845502	0.050536985476017676	0.12075458297943871
0.026423554765400196	0.048691118032544854	0.01767554589805959	0.048439628647420706	0.11754356317996208
0.02492533351138912	0.04659424277593918	0.0175782308151787	0.04629025075663457	0.11411361259801098
0.02309838841081585	0.04375787754338996	0.01666821614331847	0.043059160067303204	0.10920736236403987
0.022230098537207244	0.04237163158057559	0.016868071369849417	0.04159868223906525	0.10737758264640895


==> maxvolnmf/figures/maxanglesmaxvol_bad_cond.txt <==
21.94772067472318	9.416893783860868	31.430876049634477
18.876976417033227	29.89726589853261	15.509767604166138
5.248205863087968	9.274389299803577	23.875057013180086
17.703117685222534	22.81727351054855	12.08089065940544
17.70928558717315	9.191311496101555	24.744177406626275
15.212203517317986	26.831472998306165	25.67085682308349
18.762937395328343	9.518803851866831	10.165271463247189
17.21603471692466	9.335546477703936	26.007718992027858
16.317514169696462	9.59448521539515	10.988690210500273
14.937048176010858	26.000961414938025	11.872658490838697
17.21708608315489	9.496187950912459	12.187514758987513
18.193157754271276	24.53809372379624	16.255868744854336
16.550457418779406	29.100723982430658	10.578628965483217
15.662100254336686	9.331579274837667	31.0485443732448
17.378017939920323	9.550101172720717	12.028749498860666
20.69765294274126	9.108810714511408	26.52480170253092
20.380453033296906	27.751836286180023	30.796813525637447
18.371072491584407	9.38823324647934	30.444014007992863
15.269443473695937	9.152407377670452	11.397419033795089
20.56065874784829	9.2925936622649	11.194355438475528


==> maxvolnmf/figures/maxanglesmaxvol_bad_cond_not_stoch.txt <==
25.436220571613543	9.124399760227833	11.054388031346956
14.610774953326201	29.374750715898582	10.394997759286728
9.272521506996362	32.60605518372695	30.487259683068736
6.079344137921715	9.246003076332698	11.638840565937876
21.519114646996638	9.18618883690058	13.633782469006183
12.771156289190941	30.483707863108723	10.831635505771494
15.43349115904005	28.010046413840207	27.840381334156504
6.971770655360158	9.180766948675515	32.6566715818268
13.653304653447513	29.608138340748344	10.837001569393847
19.97962750938772	9.271844799731792	10.62217385648813
12.121858925982258	9.080314510790538	11.005883186016655
21.89082335946918	32.021454596304686	10.907163211643542
19.289121902130162	9.186949140544113	29.194490159291036
23.45081869467272	28.98273965594511	14.720619717703771
4.300457078433253	9.174987689125295	14.733858152958902
19.842533645178616	9.054741082192686	10.708207732881567
11.86641905946187	9.255110410407404	15.308349365599051
20.760019861231335	9.236185681392367	13.745153375752837
5.865803879903172	9.227953108884387	11.00438592047501
13.172119205790313	29.230182970898916	10.444639071999388


==> maxvolnmf/figures/maxanglesmaxvol_not_stoch.txt <==
1.4921991444074973	5.496436697979369	8.099520188704437
1.506625574393977	5.392293726197751	7.8773355150221285
1.3946502512704475	5.490607762340606	9.16923458733395
1.4495558803980975	4.544757104215173	9.274129831999499
1.3598438682402243	5.71525477459665	7.58247559814955
1.4424402371449299	4.766620154446516	10.756682054657073
1.4178478380752564	4.3473671525928514	9.836664863906064
1.2750206764793244	4.37933709615581	7.202182791491779
1.4171086147798782	4.703025808791173	7.96526121170533
1.3802479231738354	4.641843191017881	12.038426364120763
1.3979079786058646	4.751571698303802	7.582253630903049
1.5224072389635248	5.335439079892614	7.913368252773625
1.4001402840982349	4.5767132539575845	7.189448949103334
1.4233686339157068	4.767978896004198	7.718151154464942
1.4813325000718223	5.076245435139045	7.6503496943020775
1.4424569073413611	5.846805353719638	8.309914876911156
1.544926654734028	5.509184869018903	7.871498647365236
1.4952310189776394	5.0346373829516535	8.732714385470384
1.460399107641087	6.190416825751271	8.528011571971856
1.501458071765236	6.30334554523898	8.808909328757906


==> maxvolnmf/figures/maxanglesmaxvol_perf.txt <==
2.07765419732096	6.997292999379481	6.645604915663911
1.8954848448979607	6.118245595157396	15.875069021004728
1.8478624024499355	5.263632968570785	16.156380399464293
2.1010180776319616	20.240258153254157	8.840770426720978
2.0119231806794082	6.122048384835559	7.993461817002054
1.9861512771060368	7.664653428679782	9.055981468914913
2.0467647544907313	6.947539081302914	8.386748162322212
1.9442524680233637	6.4746313751869655	9.562361946106025
1.9073262738886225	6.470517792401435	7.220560416570958
1.824957363278464	7.021709038934253	16.179716370666785
2.1706888159083078	8.154655301449976	19.86461271548502
1.9266971227321585	4.445120718286055	7.446280446073849
1.9882685435445702	7.141456825157487	8.493919611245017
1.9983192574078654	24.671927963438577	16.599794963181456
2.067170908155747	9.254507503965481	7.574436374512918
2.2084401388563584	9.459818948281814	13.430740669686438
2.197527100855002	7.9240610395285875	8.249813798979373
1.9804487296580815	9.4740902635678	7.265156078639442
2.1001642379707572	9.23377914847186	15.033018324283862
2.1796370338441857	5.277826118076405	16.637406747995588


==> maxvolnmf/figures/maxanglesminvol_bad_cond.txt <==
15.212821639450341	21.56309556390548	40.140266696188604
11.563848182384746	21.40989885214146	32.86376985693407
16.33253416148382	21.261961271795272	31.93395472768316
27.213937161636217	25.400929990483352	37.06317935422418
16.638402065112114	25.54218153388942	33.70048359651746
12.197416355482826	21.510123806435477	40.981215394966334
17.98126017466532	19.60814897747595	31.712589810066426
12.65743678802155	20.51485758839261	38.75679944734934
17.857201356465666	22.08652512481656	35.40275451969491
19.892211685733503	23.720150628948108	31.562750393263364
19.887797896857254	22.765589175727605	38.52853801946196
17.734845088267782	19.58237364416744	37.56641566559306
19.724434272358963	21.18967809459353	39.58494887740733
12.508428353742326	19.333073921299114	34.71107384600174
16.76864381525595	19.545402037604173	37.48329415898462
15.876703476583224	22.170288826456158	39.16768870284072
23.044033111426664	28.46150423431677	39.40361306482058
23.94039830414537	20.525674690257187	37.292842111662104
19.98192172547976	24.61220000328234	37.481055075075155
12.234651137666766	21.38509800602264	35.85660194845493


==> maxvolnmf/figures/maxanglesminvol_bad_cond_not_stoch.txt <==
18.17872411177036	28.613823500783802	36.58581657317808
24.244868411587273	24.758184840260874	36.756727841116664
19.605100756718915	21.72355930848819	37.73426727958141
21.296186598600606	26.115840393361292	37.479830477130356
29.703163046254208	29.384129322596692	35.80897789861279
19.206708360175575	25.08402281143944	37.02360689204581
18.28662112744961	24.69884823886373	36.19743052758103
18.009202077300188	24.382643029036505	38.19120317447669
21.102396016056087	25.466414944262525	36.234343359635545
29.227729060697886	28.079495594260724	37.905830397717196
18.322168608519036	28.87275777479057	36.678167733278826
38.71838047745221	24.633634429016535	36.065864302965124
19.006503876664286	29.342216889171436	35.5266620987845
29.640890959454715	24.557767052879193	34.099797437019554
24.277297369471707	28.307571783005848	36.41953364136793
29.464396658703855	29.116115410612245	36.15844580606811
23.65907388500867	28.80909542925804	37.819654534509496
17.517775636735557	25.941862014064192	37.78405069463484
21.63162402510657	27.63292182679853	35.853134698906
37.45469278012782	23.25486521472083	39.48350735681929


==> maxvolnmf/figures/maxanglesminvol_not_stoch.txt <==
38.77272756982622	30.961172003060806	31.813688324041816
39.659827450768724	32.39373199787794	21.598073213581714
38.80603935672167	29.619549277705737	35.46151047029323
39.731170608099404	31.603211126430097	19.911738468110254
39.14806934036621	31.15128001099285	37.3881932456027
38.24021341380534	29.739094649599995	40.37316524801848
38.78920255114544	30.705995999612142	20.29347688056751
36.576913336705914	29.454049857781875	20.586490322678046
39.624506809542964	30.83419211320239	28.441944987510347
39.25929997895892	30.93499076685113	19.969925436759002
39.086613715205175	31.68104516224649	17.045663672058698
39.340146947210215	31.070289254023294	29.529972316016178
39.011516535373524	30.118630733743494	15.95386210877721
38.951569637255716	30.671348291214063	18.509469872982308
38.042057680913835	29.590269508063916	37.497224629856994
39.34757907971027	30.49338419416513	28.512057640413452
37.84408238856038	30.297282851636893	33.02492786283928
39.44543938029952	31.22946843189965	23.859289628843396
38.92182310090893	33.05808645243651	22.639967758902753
39.58335351523436	31.58608562989732	20.688226666638716


==> maxvolnmf/figures/maxanglesminvol_perf.txt <==
2.1732425037679315	8.958920194217042	12.95001911382072
1.9625411163715245	11.996984494921044	7.364838923664182
1.7277094518671123	8.364083383683505	7.221969554931136
1.9283558377432184	13.961432870661277	11.377884934547579
1.9388119824585954	9.306038546123554	6.336420416855856
1.4529899568025968	9.381009127052952	11.703059459516854
1.8036977114965986	10.82828363826304	8.26655405271286
1.6766470364102872	11.812206267854677	16.911405232424112
1.8769386363464282	9.077571116152571	6.764955623490015
1.9228655524131928	8.177149499168584	14.042761417193212
1.9998236621167842	10.611306324716312	13.992013874197555
1.6475562457211017	7.359327215016105	6.069895682356793
1.6061578225472624	8.15974282734378	16.381049070143767
1.5887618381316468	16.04636951585203	10.647043233568766
2.2139123885385943	9.887693138815969	8.98110255538306
2.023188175080603	23.015154794262543	7.256344013995966
1.580606285718275	9.536192941798287	7.82303180186307
1.6466800358381164	22.746475140412656	15.924614911665106
1.8072835519014947	15.69959919661742	7.38533458692373
2.107596484130817	8.639729005738412	14.442061676327237


==> maxvolnmf/figures/maxanglesvanilla_bad_cond.txt <==
2.7088257442300434	4.023098049135353	11.792379145437502
6.0143231865986335	9.344603724392432	13.299183530624019
2.2123174242474395	4.032146244946249	12.396684510606335
16.394317511580983	5.630618870342782	12.079791393937839
3.342995878026839	3.901385024065661	10.922684333939282
7.132222488761817	19.819101489742287	11.806279384021023
6.617526419301138	3.683880851277611	10.826185732700653
6.120578484725498	5.303477602355174	12.540771137617496
4.167775640106543	3.836644653598208	11.112190893178603
9.846417727750246	9.424948969112453	11.725424168076012
9.829439767366125	4.109600020150441	11.789698952074511
3.454900953955315	4.811315794031017	12.245256468615946
9.779561023611446	5.080294558403579	11.110064293495748
2.093950693171434	3.812018536798361	11.64111524181145
3.643993492832874	4.371382668912985	11.550274771882943
1.5426951126301824	6.342100541483785	11.716811378552045
4.679400787131826	4.876866498243981	11.722101459198624
4.610964554325908	5.2817144053593	12.005581965945801
10.45353707752127	4.08440731178884	12.71533451129823
3.393637510085992	5.891788131204168	11.634549074445218


==> maxvolnmf/figures/maxanglesvanilla_bad_cond_not_stoch.txt <==
9.80300657667939	8.290965899099849	15.044812722651136
14.295667064726922	4.691402771676799	16.36951880721458
8.881375534330118	5.229626244657119	14.942722884839364
10.521461537679771	7.045543501167111	14.810525401090437
18.35705763140396	7.868630830608575	14.918053064160098
6.372136895918094	5.394101129708703	14.86230638506121
14.257529964625538	5.138798308014193	14.636418284389588
7.0971944022095235	7.074189023384557	15.195939670327165
15.419321536901505	6.074696481917233	15.876753711229009
17.30926852449954	8.332125289499286	13.218221114566289
8.940239386481675	8.575827631123902	15.234601849998246
5.215749385112921	6.355067809431253	15.804711665919998
9.866327940649581	7.862350579125241	13.743165639445499
17.761071347960907	5.022220374529189	13.502411879313772
10.296292372970075	8.287237354505345	15.649215219596742
18.455133123758078	8.166261841731348	14.636712799925352
15.268471712006459	7.477365154230632	14.627471404193152
9.957136965122924	7.395382033446159	14.988789087127222
9.366263958289931	8.155543448914408	14.904142433077501
12.014077934755397	4.454391122500952	14.02650900595004


==> maxvolnmf/figures/maxanglesvanilla_not_stoch.txt <==
17.436304016404065	15.710370048354903	7.342472145110016
17.293563516765172	16.153330380417728	10.079383197550984
17.70040843395414	17.988119104457546	8.041270194239551
16.983330192145477	17.0021973998679	4.407532639593425
18.9469781897944	18.66223599183747	7.346629637267101
17.36124173010741	19.44328398104394	19.09423294836491
17.182902040438858	15.932677032017516	4.300955770870377
17.3492540773683	14.375772503781544	4.529111506344997
17.882520873400978	16.090575648318715	15.095790004582314
17.07211627572211	14.96668898509582	4.325030474020074
17.642150121577668	16.24885278862086	7.836048111745322
17.55360480789358	16.530144547581994	20.676659493591817
20.719263529159143	24.004953629579962	9.893623764128511
17.732456149827012	15.52079130112022	7.795825747425139
17.748085700034846	12.743729186274017	7.241065368488374
17.374441881686206	20.645311800569782	14.777631094595064
17.084331530687955	18.301049418338234	17.172793451726577
17.35652735953253	14.040514478682738	3.9033877110889375
17.61336655542713	12.766797032729928	5.214233271435659
17.538929228123685	13.691958537241987	4.325404368591517


==> maxvolnmf/figures/maxanglesvanilla_perf.txt <==
0.3395858779536211	1.4205043838777809	0.7616486258270597
0.5224194550157926	2.3880235652220483	0.7772224265235612
0.4392151529759965	1.651770991695075	0.7350863783096797
0.420751522040722	1.9606920791953897	0.7052237206449765
0.3414551234653609	0.7624024052202437	0.7328940787822537
0.377829752399394	1.7000626809057697	0.7308692590982598
0.34914900241372193	0.4729672231695756	0.775000772475674
0.284623416614952	0.6307041087053424	1.5939672457555278
0.6111256513288271	1.7233006818364933	0.6936117108798979
0.2092803715588196	1.4655936644875076	0.7328353235337031
0.5451755357229466	2.2890660932153533	0.7241139437035136
0.25519920971235405	0.9694732462604407	0.8006263183115099
0.2527017877196789	1.456594230727222	0.7402747690365394
0.1333697330996291	1.0506440994882709	0.704102783850183
0.3117667172995157	0.36673285260405525	0.7742817808473357
0.3710465833586993	2.396886000138108	0.7969907346535435
0.3022354039202969	1.860214678036585	0.7428299655632686
0.6188310579237413	1.4772368276106644	0.8377481072312388
0.24125724775213245	2.481013866411007	0.7463544142904394
0.22728785994362768	0.8296425806004905	0.7764778354277397


==> maxvolnmf/figures/moffett_minvol_0.txt <==
0.031022877180054663	0.07823058854832965	0.034427241184848405
0.033446717618445955	0.08835073359575327	0.034897393368759314
0.039709547284517005	0.10203063191416264	0.04299573084157687
0.034410669611801975	0.10723745738905457	0.03847076194108043
0.037575658393720346	0.11780845070463322	0.04194171015315243
0.038129395058379055	0.12717636342891156	0.043931339288230946
0.04062287420815894	0.13779016453208282	0.04582192213298116
0.04120955508202798	0.14693613749617324	0.04616357780138971
0.04222719797696843	0.15547258806945935	0.04599797710782128
0.04133071545626445	0.16323583959786175	0.045501375604205245
0.04132709132854153	0.17171141174362123	0.049194831065521166
0.04168961192716991	0.18009833739169603	0.06118084818570524
0.043761339706357726	0.1885102223917357	0.08148956981811034
0.043766158001772415	0.19650760192221908	0.09649204664657689
0.04326157648636269	0.20420801065641048	0.10498511961382369
0.04381846439000841	0.21320713936153718	0.10780027717411267
0.04349217393290419	0.2221508786871757	0.10019821662827438
0.04105902568604935	0.2312796034598857	0.08795470662287996
0.037114892126123136	0.2403297890399587	0.0825173804879326
0.03054529479358505	0.2491330905029065	0.08209280809234662
0.024586847589872236	0.25838014402985543	0.08028479849535877
0.022686725617727728	0.2679508779594899	0.07481814015670399
0.0209929925181083	0.27722951585110994	0.07197355119939608
0.019969252968774356	0.2861184850797334	0.07147511465110398
0.019138023609388512	0.2947054008375462	0.06586778948702146
0.0175801797924036	0.30425510420313123	0.06145946027268223
0.016038999276969522	0.3172175334648807	0.05656905092599531
0.015202946821170661	0.3276330042248368	0.05619555372556474
0.015461370570259524	0.31619392185711415	0.055182035618681985
0.01496495420173802	0.32583207955632937	0.0515126933770605
0.01464055088245684	0.33535495253977415	0.05531384009560847
0.013554472060003174	0.34652105635945046	0.08746810125349139
0.012179302900288813	0.35353299707997765	0.17170063525606818
0.010101371385922275	0.35979705679707785	0.2896908728407448
0.007277835987965458	0.3626216346517421	0.4280060933489137
0.005160491777776784	0.3645600215996396	0.5769957914828753
0.0041994566169316705	0.36846897830512637	0.6986035450514397
0.0039052284894513507	0.3744933429101945	0.777683153518355
0.0018035100806043888	0.3845961696861067	0.8216904008312171
0.002640391210492401	0.39069907388989616	0.8426967171155494
0.004310846561811988	0.3968075525151037	0.8492397133025497
0.004278379482448483	0.4044405883850695	0.8584342852235253
0.004968461257360241	0.4145953809294761	0.8719531016071699
0.005311730321454231	0.42493245135548946	0.8842636175094434
0.004565053656061186	0.43297348291252963	0.893674008403205
0.0043502249735065885	0.4424555052558024	0.9045229641145106
0.003972915395854236	0.45001157029263567	0.9119626537509051
0.004568029870359556	0.45727237520660907	0.9186012729211586
0.004865271935105183	0.4658176057793421	0.9283159005928003
0.0048466956612170115	0.4727122262683544	0.9347700030212005
0.004470942754969117	0.48045652594534494	0.9428091242630889
0.0049132631141764254	0.4873092725307674	0.9469577058502004
0.004020286565730853	0.49305346373170145	0.9493109271531432
0.003989194471724234	0.495678210118528	0.9443348371011762
0.0037340169617453138	0.5052958391397748	0.9535674652845567
0.003965929516346731	0.5137796129783572	0.9583607036470009
0.0017005154949308742	0.5252204188326817	0.9605996673665124
0.0025625707519911435	0.5312115632974188	0.9481632713832328
0.003290053638946447	0.5418386657879166	0.9370333568621275
0.004197426284211016	0.5466246100820897	0.9142337416855216
0.0051316564818280844	0.5590340214962485	0.9218791085168299
0.005742274461904393	0.5623971199066616	0.9193883102353329
0.005955787728201851	0.5708131655244204	0.9310984776241155
0.006068159506124045	0.5786537725935733	0.9451944868390865
0.0065061891817199706	0.5865178283760802	0.9624861760210323
0.006878268975984918	0.5919880540555423	0.9768118182589399
0.00695551516704843	0.5965690405678247	0.9900847991261731
0.007087420927303979	0.6008963893643123	1.0018166971501892
0.0072511597725701486	0.6060306043871049	1.0124663974532813
0.007103261409544465	0.6095279023824616	1.0189815215407996
0.0069509435944913	0.6113493734285086	1.0196935836322614
0.007145670903149066	0.6150643872568756	1.0201297127211846
0.006977490746339649	0.6184275404485912	1.01719481200224
0.006807805889221485	0.6236306081705921	1.015074872412996
0.007377284231639338	0.6258992072267544	1.0042087925748462
0.007428305184588323	0.6315476939814133	0.9951450019693132
0.0060123760611231905	0.6265035259695941	0.9600133780308424
0.009291087182647689	0.611011909894437	0.8953763761160525
0.0073835737237049025	0.6594851716738871	0.9082000238137609
0.008816999397553836	0.6546610296867715	0.8374450991463994
0.0082288440657381	0.6596141652687606	0.816125375497336
0.007739045884130111	0.666364517569957	0.8101403711179813
0.0074191536471993075	0.6725500733313823	0.8051922633614308
0.007746837843019949	0.6711071763670532	0.7913929623175682
0.007568600509986579	0.6690622634919622	0.784028808708332
0.007862389442901782	0.6714549656296436	0.7860143126958247
0.007774705382885028	0.6813590035900874	0.8029088783363567
0.0077291486662638435	0.6852598109810409	0.8142674474970173
0.007698128038221521	0.6925846937231542	0.8271816138371656
0.007362864154030867	0.6951028492064382	0.8324459073391237
0.007115083306769928	0.6989090738504463	0.8357820853913617
0.008474734104773306	0.6958195860377852	0.8209132249438501
0.008207432479781588	0.6927367563477265	0.8149476447869732
0.007511838523579824	0.7005195487423973	0.8217069598420667
0.008103808300417353	0.7015717138696821	0.8173671713439951
0.00951666057957527	0.7011220375019306	0.8066164999520828
0.009867027732141556	0.7034993903795083	0.7927979923748462
0.009699009010518263	0.708783477095801	0.7756491860256157
0.009748781096103677	0.7096782017158567	0.7459022098431233
0.010452855760449123	0.6949089783260174	0.692185025635738
0.010037558351945036	0.6985840165408961	0.6513667860500143
0.010662588109264647	0.6805841766668309	0.6000714837847115
0.01273685857027338	0.692406860738932	0.17477536562048201
0.012832595032034795	0.6873466230651389	0.16984710670911368
0.012977118513879294	0.671733925009233	0.1772238094324003
0.011743456741599519	0.6888779045939253	0.1814176043120307
0.011374094047317273	0.7045550307138895	0.19342325614808326
0.010684336886711535	0.7160986789587259	0.20954944352511864
0.01078523302521488	0.7224572545573242	0.22588482702340634
0.010307500413968749	0.7242274515539635	0.24086464192668688
0.010151750262936448	0.7272214364007101	0.25581006133652057
0.010078393927965926	0.7293026030298015	0.27055674108063427
0.00993182714749362	0.7291444885030369	0.28450462731017984
0.009665083569813772	0.7366816665483482	0.2989249614122864
0.009505154867003759	0.7455373460346977	0.3143988362468323
0.009427529916678138	0.749831878304246	0.32623142205407835
0.008965964816417623	0.7567379241209294	0.33768747903248125
0.008814431775370156	0.7692125512573391	0.35096336778028697
0.008959199339074613	0.7790502893000598	0.36172247191761975
0.008796954471507641	0.786599596957485	0.3704065255308638
0.008548713979340483	0.7959276435432161	0.3790963042327074
0.008311789119821781	0.8018702552961946	0.3844594636737268
0.008582921384128472	0.8024681086688623	0.38478662632134664
0.008415189382583132	0.8007999303980985	0.3819395875627052
0.008182738410619759	0.7977402302050098	0.3794822614082637
0.008255425629505033	0.7893859670887868	0.37474291548108585
0.008132322379394395	0.7777405478397419	0.36521898462286345
0.008064514723143389	0.7671011716572618	0.3542320881590556
0.008032811880383527	0.7554859616568868	0.34224966960992237
0.00800544429637702	0.7427408419429398	0.3305058760028596
0.007525877202624313	0.7402769434062194	0.32228489957998635
0.007254621695985384	0.7468108417410027	0.3169179709522865
0.0072130746951425415	0.7433820133780115	0.3061220427628251
0.007894782348730593	0.7314465599711947	0.2932595371030567
0.007757492193238498	0.7368760592491347	0.2894864627209927
0.007847868154067362	0.7416474314248679	0.29005254173006567
0.009431716799911598	0.7193737031800759	0.2876207757913593
0.007746932899220423	0.6307486003039581	0.020516354597740892
0.00792599147001692	0.6268264522889102	0.024454863009386277
0.007524545443724191	0.6210079435569895	0.058186668262868016
0.008009778807040525	0.5999672457026276	0.06383457764348978
0.007992339987657594	0.5889855633049638	0.07315561628544177
0.00871056355261097	0.5560534732395562	0.09263991044887691
0.009076582417612354	0.5482580548323392	0.10173134791198177
0.009016014446139631	0.5507884409987951	0.10543289550943302
0.009085730011970083	0.5546653181393015	0.1088598504323267
0.009049109490510524	0.5611306163251232	0.11101231240033466
0.008889733829218085	0.5648572984935373	0.11303466822852302
0.008730205310922475	0.5684718534767331	0.11576119571073247
0.008783702018598866	0.5726994899747432	0.11899895308587022
0.00842705067139796	0.5813605981612407	0.12377273549083494
0.008436910484421602	0.588004803777231	0.12719614918390545
0.008178535503729932	0.5941609819908586	0.13126247768072202
0.007952160450795756	0.5975511608463838	0.13567729093111716
0.007863872775156504	0.5999995671505334	0.1382481857342263
0.007784710202753359	0.6022089878279305	0.13998874207203552
0.007694697013864852	0.5991586419297809	0.13997362945044647
0.007541571600877415	0.5833069575554203	0.13585873540365917
0.007649528378343749	0.49024328505173587	0.1031763681948248


==> maxvolnmf/figures/moffett_minvol_1.txt <==
0.029658825737535994	0.07666416575110974	0.0388221998908569
0.03198367372574345	0.08642516701756456	0.040397087306772904
0.037966983433368344	0.09991328518562081	0.048984705320348064
0.03296144304147479	0.10464313960827833	0.04533242112975345
0.0359952771020147	0.11494383790828525	0.04951448106759942
0.03655222358616443	0.1239845816792563	0.05215950878228996
0.03894771751981751	0.13426677990404054	0.05496552337092084
0.03953140545139047	0.14304835772929955	0.056206804290794256
0.04051986057463622	0.15124729795944877	0.0569762248829901
0.03969490698588375	0.1586490481910879	0.05726113585377702
0.039726017406788654	0.16687247405123418	0.0612043306870336
0.04012190343019852	0.17525543758009493	0.0721358469915687
0.04215272723910256	0.1839353365780256	0.09019989089976642
0.04221540438246434	0.1920174769972874	0.10361969568912191
0.04178084138778015	0.19961643843711321	0.11150515350558778
0.04234145850473583	0.20832701280712201	0.1148093711995147
0.042043560083888286	0.21667216141607928	0.10927333942888193
0.03974321645519175	0.2250138728676913	0.09970215665852848
0.036027815981975596	0.23342618617640729	0.09577685129765136
0.029839621058004896	0.24167770721909013	0.09587095943936634
0.024227793849703246	0.250330858087633	0.09488436139953847
0.022447573282931864	0.2592961903421567	0.09110868461610254
0.02086812298340751	0.26806217189069464	0.08951719275413572
0.019925804949180243	0.2765351299574318	0.0899162452043542
0.0191533855332986	0.28457994644492696	0.08599720955099327
0.01769946205031271	0.2935632730316745	0.08313188834646161
0.01627075771141091	0.30580432389486495	0.08019455512233888
0.01551136955840132	0.3157510840086728	0.0808509496133635
0.01571822367177603	0.3047726041029923	0.07888143289108347
0.015270278682561202	0.3138883833720095	0.0767154737996052
0.015001513270500411	0.323110397541483	0.08083029000580129
0.01407978085603552	0.3346739951994811	0.10895424498268104
0.01298726984912402	0.3437056146308412	0.18051149041969697
0.011302835896887948	0.3529509911934868	0.28036668751348587
0.008948857630399027	0.3594809430773002	0.3968652731398987
0.007284471427216105	0.36550021481716655	0.522251050449661
0.0066578701605024704	0.3726644339920175	0.6248707342575301
0.006572568508709496	0.3806629937610369	0.6919880784324978
0.004713006855581759	0.391530698283001	0.7298796453062766
0.005569424392242453	0.3979826203322106	0.7482386202594274
0.0071823419800619735	0.40405190569292326	0.7544835916603003
0.00719506333305188	0.41161624728600427	0.7629918607613403
0.00790857273485448	0.42173125673754336	0.7754492529010963
0.008291513618458738	0.4319787835031023	0.7868855330871746
0.007630008034617635	0.43991873847266855	0.7955798920256969
0.007479204967950812	0.4492903738402831	0.8056690054694662
0.007162017977920079	0.456720518238415	0.8126739419721729
0.007761293505657059	0.4638669383356261	0.8190503091099789
0.008089715785089146	0.47232645266793055	0.8281129361558712
0.008107188529782462	0.479101754841915	0.8342555490133289
0.007793152278638738	0.4867295124889527	0.8417840313489336
0.008240663876289573	0.49341312716540814	0.8460115829100361
0.00741882989537612	0.498953764752362	0.8485166156706543
0.007385967403179023	0.501319495092866	0.8446087614260332
0.007194191452952766	0.5107776439729038	0.8533379824617778
0.007449156121716093	0.5190316300601873	0.8582681512220713
0.005344870389723507	0.5299798499365871	0.8611892886524315
0.006149623919090232	0.5353695828001545	0.8514339473521229
0.006842715301517346	0.5452216586568626	0.8432676507031361
0.007664113553235974	0.5491709311423131	0.8246589299446019
0.008602486875132412	0.5612825891124469	0.8324217926982895
0.009184838116309907	0.564445239000732	0.8307090699452195
0.009438803949488041	0.5728394349556101	0.8414175562954296
0.009600539552906903	0.5807519597373533	0.8540582030916904
0.010077580176028956	0.5887808466174385	0.8694227327680475
0.010478324815520367	0.5944366341854506	0.882036206444665
0.01059568147736043	0.5992065017130522	0.8936455094696899
0.010759726727210537	0.6036835656976355	0.9039613491523624
0.01095382805968374	0.6089060968304623	0.9134431790672196
0.010839069071053222	0.612433825911149	0.9192687099750209
0.010702121199159262	0.6141933400323385	0.9200424135398473
0.010898178720589777	0.617763421148446	0.9208076737115257
0.010742342855152113	0.6208908456309469	0.9186815206432223
0.010592299087117047	0.6258015630448723	0.9174300360364758
0.011113220314615178	0.6276726077667526	0.9085770435946798
0.011157758808680588	0.6328199374913215	0.9015408489405892
0.009724516193821963	0.626963288261581	0.8713831300132436
0.012633973736462387	0.6103702770101197	0.8157103647267852
0.011003898500299954	0.657068195933885	0.8313169217433916
0.012187642549570856	0.65048802830972	0.7713920608206097
0.011599762777356457	0.6546181022694194	0.7538952360788661
0.011143944139622091	0.6608987749612347	0.7495057508239864
0.010849529419888957	0.6666750221830727	0.7459353555910841
0.011125241481169416	0.6649182178827343	0.7341804948842096
0.01093401978649327	0.6627488009128732	0.7277652234488647
0.01122343287444067	0.6651005729818673	0.7297028027567738
0.0112072997745601	0.6750495719520692	0.7449328628288334
0.011200426485693802	0.6790925821874018	0.7549133160693805
0.011221987958620361	0.6864651698332525	0.7665243543566471
0.010923631786114022	0.6890096902262747	0.7712052960283761
0.010707796106401875	0.6927387035718595	0.7743889324693979
0.011951729576925594	0.689397989133022	0.7616478457179632
0.01167576177901675	0.6862690274744498	0.756309961073928
0.011056158223929472	0.6938890529920766	0.7627472697195036
0.011609324225020586	0.6947824425195024	0.7592584992179772
0.012919988701890707	0.6940829682265185	0.7502653202921942
0.01322784751880436	0.695975934274194	0.7389047713892154
0.013046521848167842	0.7005397160657587	0.7250146780065192
0.013030253764377447	0.7005614248171615	0.7000678365477898
0.013532997889437466	0.6849406983529532	0.6533777839694536
0.013061347868975535	0.6873059475433656	0.6193445660351643
0.013485501077191096	0.6686615663946306	0.5743515015894123
0.014554141816457165	0.6682689169826719	0.21709028274266645
0.014619021888905712	0.6632899043769029	0.21243154430038091
0.014723747885082662	0.648541147602562	0.21711932999598557
0.013618479257070949	0.665051596115079	0.22226320971352573
0.013341364279464103	0.6803712514618824	0.233977669074916
0.012759254380056755	0.6918510638463121	0.24869050110631757
0.012909055918465836	0.6983866217348702	0.2631295680249519
0.012495243821191094	0.7004833329557275	0.27590742523666756
0.012389849491916065	0.703761071990057	0.28879328013242844
0.012359205562283435	0.7061606691366502	0.3014272110348803
0.012250375030010637	0.7063902965395416	0.3131657537102186
0.012052754073183238	0.7140020522136338	0.32605294443465355
0.011962788064785491	0.7229077641134303	0.33996661049100324
0.011928673153227308	0.7273476011238916	0.35035948353000934
0.011537881592346083	0.7342649211756458	0.3606826442754483
0.011461671683172718	0.7465734196427958	0.37311297704914625
0.011652216173739382	0.7562943483646994	0.38317812183816324
0.011540373483757067	0.7637557162107703	0.3912557118645303
0.011353350642749607	0.7729241441802422	0.39949095042040944
0.01115884629902302	0.7787564560841217	0.4045939656658347
0.011417944592739326	0.7793454728448476	0.4049450484584617
0.011247987588506196	0.7776645498458613	0.4023682955810262
0.011013470298192126	0.7746616324593848	0.39997306008474626
0.011046627322928831	0.7665382532585112	0.39513085207137294
0.010874205636754836	0.7551248306095246	0.3859155013974947
0.010753660461575243	0.7446367708881209	0.37556970788640825
0.010662585369150173	0.7331883283587314	0.36428494905269365
0.010571779345967716	0.7206560117642687	0.35311644658665464
0.010092266129434119	0.7180504686445026	0.34592728747807494
0.009843249063705178	0.7241453500418318	0.34205801059328833
0.009769380388795648	0.7205584732325654	0.3326232365510615
0.010348737560763852	0.7087825866206432	0.3206572584856869
0.01022743111055991	0.7138759418672196	0.31800286977983094
0.01032858915469666	0.7184554240196834	0.3189828121309989
0.011753139007395228	0.6970958199867374	0.31482176817560337
0.009300685237691068	0.6047818455453585	0.08072473018026483
0.009466425902313962	0.6011362706846052	0.08367540158111142
0.009142396700701012	0.5964840622521406	0.11151901194591547
0.009549807699219178	0.5765044479150584	0.11420897219685025
0.009520878208207899	0.5662524819539357	0.12094876099412419
0.010143082287548347	0.5352827167380435	0.13410800074309606
0.010485245224961175	0.5280791506734602	0.14101810337256673
0.010443977980428803	0.5306033748203817	0.14438578971869045
0.01052942595488001	0.5344139977722907	0.1476616560206608
0.01051937372844704	0.5406655146516313	0.15011419547777644
0.010383559640561228	0.5442816470856495	0.15219750767227017
0.010250171244388333	0.5478206352629131	0.1548273847432689
0.010320611463417968	0.5519585646098847	0.15798721532501633
0.010019507830299397	0.5603676196870595	0.16287766460169542
0.010056908187330954	0.566830732069259	0.16641145323525808
0.009839320213118721	0.572821348761874	0.170470059294406
0.009644582980405627	0.5761804418808524	0.1745292872810801
0.009573754888101258	0.5785939555124017	0.17693783106903954
0.009510238829945639	0.580757381870634	0.1786120921492831
0.009415172634239712	0.5778321089874454	0.1782963451070114
0.009214324077820371	0.5625425200157538	0.1732064435905935
0.008961853927013184	0.4725351799962548	0.13633062957816378


==> maxvolnmf/figures/moffett_minvol_10.txt <==
0.01978418109808881	0.07505268120924123	0.04736270832085283
0.02134519271808252	0.08425312372963717	0.051058224946872365
0.02533090389953502	0.09763891990493227	0.0606205700963988
0.022042040904429745	0.1013062951593824	0.058718539161417234
0.024072858321095358	0.11124505007187784	0.06428411979459861
0.02446360663336864	0.11970545745870814	0.06827660770754065
0.026074184641434506	0.1294885512318075	0.07285112888393144
0.026483742828778356	0.137645906980727	0.07582526532440248
0.027159582629170658	0.14528579218005902	0.07838267684262054
0.026635819717109425	0.15200334191298867	0.0802188550778734
0.026680128535289598	0.1597692194094096	0.08474118345539054
0.02696674622693828	0.1681321193257149	0.09391070403971909
0.028332717558420675	0.1773075492471389	0.10808217442435206
0.028397623123726103	0.185482667023882	0.11883415670586114
0.028131908407484196	0.19284277450128381	0.12579145973048436
0.028525622497848742	0.20104815338006193	0.1301143166808321
0.028351851082030862	0.20833397909945697	0.12842132779381424
0.026855600256621783	0.215197258214543	0.12384559902586462
0.024424506509563616	0.22231246178588265	0.12286006875458273
0.02036017822937287	0.22927411821658913	0.12421758871834747
0.016677763767624813	0.23660642340458435	0.12500013876809066
0.01552680343904077	0.2444212041847662	0.12444973485496742
0.014509105557980368	0.2522064062757441	0.1252895167625904
0.013909735843465413	0.25988416587266855	0.1274781609583038
0.013421302236517026	0.26693197977107597	0.12675143200115271
0.012486198079395092	0.27484739564555366	0.12683704372205432
0.011577505082497564	0.2857486065526807	0.12763304990054508
0.01110453766170678	0.2948137798787836	0.13033841430486243
0.01121021998880814	0.2847126978378922	0.12639092208531166
0.0109397720475396	0.29287710712106896	0.12709417492568176
0.01078839538607554	0.30153552876121636	0.1319410538127761
0.010213676773846842	0.3136390019104752	0.15310960214851285
0.00951947586945333	0.32588364286975413	0.20231283751530935
0.008440351464416249	0.33991754154709125	0.2700658560286762
0.0069227590715114674	0.35246899398385534	0.34778714700953683
0.005867308599895451	0.3652045467326025	0.4311228172919447
0.005495397084584441	0.37774739195685914	0.49993473544832895
0.005473964410784215	0.3890025746623866	0.5457919565064029
0.004280309137203505	0.4009743951743912	0.5730504454801155
0.004866533580765869	0.4080191569852365	0.5867422847454851
0.005946295287432048	0.4140327045777519	0.5925852738337514
0.005974680726050237	0.42142953064173333	0.6000198817034327
0.0064726181434475085	0.43143780836049633	0.6107700470269575
0.006751852530620945	0.44148342124680123	0.6208357453106531
0.006335283296831532	0.4491545817552565	0.6284436196940886
0.006259071509866186	0.45826173999053427	0.6373761800633864
0.0060707849122975804	0.4654028917603484	0.6437718155219033
0.006483497319476893	0.47233038030605873	0.6498171693524991
0.006721753320028422	0.4805809805462434	0.6579226329138288
0.0067504653831395416	0.487108748499484	0.6636382668748653
0.0065628981169249595	0.49446086797206396	0.6704383353658082
0.006873926461191744	0.5008259821812647	0.6749447531621736
0.006345567386097312	0.5059447959459182	0.6778573176152015
0.00632725940590945	0.5078566753648767	0.67590792556552
0.006224512657717502	0.516955863521188	0.6839686198023995
0.006411816136198338	0.5247578387806512	0.6893373760411229
0.005044648093956252	0.5346712875864122	0.6938151295567304
0.005582232683833304	0.539018747164812	0.6890007083818565
0.0060534490876831765	0.5474633864760384	0.686437761158168
0.006597272782201794	0.5499876646150179	0.675451808562157
0.007247721258395795	0.5615480420481864	0.6836673379633198
0.007639482981558539	0.5643705141245651	0.6834165744855848
0.007830644503076807	0.5726793661321354	0.692510187396952
0.007961376341718928	0.5806882905136141	0.7026672795275254
0.008300465096603052	0.588967784020027	0.7147250171597473
0.0085842716287489	0.5949399342704323	0.7243325216154614
0.008678099924662515	0.6000133479678418	0.7330464691056602
0.008801182477504136	0.6047380516322162	0.7408696151239419
0.008944846581719304	0.6100893917556811	0.7483515820566857
0.008878899729585166	0.6136455221975429	0.7530046253173825
0.008792764924582485	0.6152816426826445	0.7539302947983179
0.008930287791046097	0.6185892576672471	0.7553553365735073
0.008833683933531388	0.6212825014004107	0.7547539762857306
0.00874358943565984	0.6256340073870487	0.7552129011019199
0.00908847287447664	0.6268467080813775	0.7499847150989196
0.009126034707948224	0.631119413248516	0.7466836234716618
0.008160965718444033	0.6238839134780525	0.7252991225280162
0.010020674345895715	0.6056240826571941	0.6853984599490319
0.009053116892919677	0.6488376136464697	0.7071954139388157
0.009805868942263204	0.6393960434803141	0.6665242543287914
0.009425028672661342	0.64208116461315	0.6560000824584927
0.009138553129783997	0.6475056858468986	0.6546168545987529
0.008958035915270864	0.6525375906011883	0.6536539857235446
0.009133431182277791	0.6502825028032762	0.6455314188897406
0.00900001931362326	0.6479055574504196	0.6407864411188021
0.009196388443525013	0.650175283102416	0.6427003646348134
0.009211293699273248	0.660122782392956	0.6551604533765778
0.00921610016091077	0.6643634546858337	0.6627656197332678
0.009250393355065218	0.6717535913713267	0.6722159922179985
0.00905925514022298	0.6743142008974258	0.6758936459673431
0.008924271421725073	0.6778688151211972	0.6789071001921982
0.009736865077916915	0.6741999681108274	0.6698510384695046
0.009538699282744914	0.6709655493902629	0.6656810938560498
0.009147758717978375	0.678212443368357	0.6717490580995091
0.009512879963088978	0.6788602164348828	0.6697811630054028
0.010374483332308093	0.6778266790784536	0.6638486397646817
0.010579033600875537	0.67890257960567	0.6569341128293971
0.010468209548813076	0.6822100841725981	0.6489702873629452
0.010453774934759264	0.680765624607014	0.6326178938223245
0.010742986979115566	0.663879782369658	0.5981247855101675
0.0104349996668014	0.664016754105721	0.5762831653598336
0.010673113154528218	0.6444844995729221	0.5420675265379538
0.011399380936540044	0.6243691944581921	0.30530240614786175
0.011430396225634371	0.6195751322877343	0.3010027749723515
0.011459762118928503	0.6063430532848654	0.30062977201197943
0.010767676522313925	0.6216237260777311	0.30789472785058963
0.010613692414577006	0.6362103160251847	0.3194472291364503
0.010254215496080672	0.6474414106797284	0.33196235202798097
0.010365669974661087	0.6542068558932782	0.3431879780643207
0.01009514358458124	0.6567889924677303	0.35213711349759197
0.010034233659156292	0.6605109185819147	0.36140924475577046
0.010019558019719293	0.6634110718035509	0.3703405670478181
0.009947072563051131	0.664268281320088	0.378157115237365
0.009836602043735996	0.6719302706383304	0.3884842521737147
0.00980075203209482	0.6808376163174099	0.39982160682986334
0.009790554157106815	0.6854984464471103	0.4077089547950956
0.009549911630277111	0.6923634894650218	0.41615737886186194
0.009533026830313282	0.7042956873750584	0.4273322332175896
0.009683411233126578	0.7137561071041401	0.43636285412532827
0.009628835839685443	0.7210202710163031	0.4434818397161745
0.009529326213131174	0.7298398853752329	0.45111751702541975
0.009416355790189217	0.7354450518237703	0.4558572204751686
0.009588685896967831	0.736036816221546	0.45624365329855604
0.009472260159051825	0.7343526675699561	0.45409126210749917
0.009310767389612413	0.7314737348482611	0.45171005210402376
0.0093125937649817	0.7237925654729137	0.4465307255907259
0.009170660777796151	0.712858078856098	0.4376072721938291
0.00906504716962018	0.702711881075355	0.428164212490646
0.008978043235068504	0.6916318258443689	0.41787436945717693
0.008883967702835604	0.6795416683802589	0.40747857358683276
0.008561278489501466	0.6766998911134473	0.4020627752803111
0.008411738645433086	0.6820028031887356	0.40099753374946945
0.00835274435798043	0.6781657919420532	0.3939361230828586
0.008703756376984598	0.6667699066904511	0.3832950230655649
0.008639005756838009	0.6712433166743682	0.38277708165437535
0.00871890189599983	0.6754706970298794	0.38457229794292075
0.009606311437180565	0.6558130957616073	0.3769041498000236
0.007742098926801565	0.5582765349083203	0.19927133310122758
0.007841808778458822	0.555129566785769	0.20036009372159783
0.007605076790321522	0.5523499120560261	0.2178028919756351
0.007820360825065988	0.5342678687928287	0.21486036762269256
0.007775004765415043	0.525265794026191	0.21686462283167562
0.008101995067017408	0.4977732553706486	0.21818976083604977
0.008307795539818095	0.491607230956417	0.2210809775425859
0.008287672395248104	0.49411629437100846	0.22387406295556078
0.008352826171416642	0.4977817393093997	0.2269903821113586
0.008363586877005396	0.503662409218219	0.23004756407423127
0.008282631116771	0.5070700964354512	0.23228582110469145
0.008204948457686387	0.5104480533826043	0.23483673996718524
0.008262688389602769	0.5144316361927678	0.23789142708972422
0.008085610640478209	0.5223474122582729	0.24314323052949954
0.008127667036291034	0.5284659759673331	0.24701486962682667
0.007997186085065392	0.5341196715893192	0.2511837361150883
0.007876981432730072	0.5373962608280037	0.2546613997332274
0.007835364040208334	0.5397252167148434	0.25684350407210754
0.007800034744529165	0.5417807867439871	0.25847583259207985
0.00772848195097499	0.539064034037209	0.2575927359863913
0.007557620429849721	0.5248147195562776	0.2504660533403569
0.007160925186743157	0.4404847714934348	0.20435482249455642


==> maxvolnmf/figures/moffett_minvol_50.txt <==
4.4945048575151345e-5	0.008080953530230556	0.06760485399104316
4.697410333707677e-5	0.00873295399055849	0.07514907909131525
5.1053692053080424e-5	0.010359208973132025	0.08759121461943241
5.015312270585833e-5	0.009134769097552427	0.08915205831590955
5.1105688121751745e-5	0.00998401749522394	0.09782004466965291
5.332685963719561e-5	0.010201583117082422	0.10483050370420725
5.7292480194613815e-5	0.010881765445664672	0.11304497524708822
6.0621718863111074e-5	0.011094253775872108	0.11953702345420959
6.422134747258194e-5	0.011399120402085685	0.12557739012857083
6.555604237575938e-5	0.01124908438629895	0.1306472082952914
6.699477039057218e-5	0.011340843352579705	0.13731507971100881
6.670527888939703e-5	0.011572212108564833	0.14584715472361717
6.406617570927423e-5	0.012258853194253013	0.15658596983871229
6.172556964915117e-5	0.012424468108019405	0.16545527619787478
6.084485938535998e-5	0.012425577160931582	0.17256544542666405
6.215837524396852e-5	0.01264725094390397	0.17950468575795656
6.639424301191605e-5	0.012592498424144068	0.1839067227996107
7.254519573015933e-5	0.012015079744616674	0.18699507915275596
7.94089060477677e-5	0.01112684979683688	0.19126282579211162
8.432601210917828e-5	0.009656337414588373	0.19597919197552546
9.0048258723404e-5	0.008322685115595477	0.20081012786338864
9.570014274014045e-5	0.007918098117715868	0.20581824366779547
0.00010141815426193924	0.007576525130432275	0.21124916638664357
0.00010568423984046304	0.007404251815632025	0.2170670317770383
0.00011071114511015831	0.007241371327375055	0.22156864411891583
0.00011663721044844215	0.006923718769366954	0.22686184906081816
0.0001236457311341234	0.006634428018416835	0.234401395420129
0.00012877673812289312	0.006519540731654358	0.24133090803999618
0.00011970386455221008	0.006485256488512846	0.23327369105943174
0.00012466250902196796	0.00642246480175197	0.2389941781307696
0.00012739413672756028	0.006448676867782708	0.24633992266540047
0.00012891743374516146	0.006492444453396653	0.2610230481509651
0.00011883931493525561	0.006777836913771434	0.28444205154779245
9.92098476716881e-5	0.007120113734833324	0.31474728231975535
6.917025680630643e-5	0.007399796918248499	0.3470786904062377
3.7103798015684614e-5	0.007908742762537849	0.3813158055076001
7.1377670528296755e-6	0.008526830824927953	0.4110051118085708
0.0	0.009033853290373298	0.4327741202304372
0.0	0.008912847210111907	0.44917444615497937
0.0	0.009297663672362556	0.45823190786401763
0.0	0.00978097368745891	0.4642195825920269
0.0	0.00989367461284811	0.4715294173029762
0.0	0.010223939208043695	0.48168105169907904
0.0	0.010467349743573127	0.4916201711753704
0.0	0.010415972868354613	0.49912415537638044
2.7362560123936586e-6	0.01051164670669724	0.5080409525474527
7.191741446714895e-6	0.010531190697925238	0.5148355629034254
1.0787525308615983e-5	0.010770534899960374	0.521437722836834
1.5455121795103097e-5	0.010970087251310415	0.5295545363285808
1.9457754557105956e-5	0.011061896547188386	0.5357424745068762
2.2436166392171217e-5	0.011087927553686793	0.5428038357971534
2.8133482261104992e-5	0.011270389653039758	0.5485390566158146
3.3002812178011544e-5	0.011120630686063096	0.5528521194357842
3.839302309833139e-5	0.011099006560925814	0.5535409094838324
4.395313363700284e-5	0.011173900485909674	0.562186360267467
4.860585544419188e-5	0.011325856046765028	0.5691482036132035
5.919609378264554e-5	0.010895873669848349	0.5771058895216166
6.826907825159473e-5	0.011059407351203037	0.5786208232867546
7.954985727013e-5	0.011235422932266715	0.5836036983348046
8.964091338931986e-5	0.011331795974545327	0.5819800404205909
9.38622705184698e-5	0.011699877004266758	0.592415839663871
9.720014080016748e-5	0.011852181153422526	0.5942915219313822
0.00010114705400481856	0.012044302719082257	0.6027507915302676
0.00010393770761614057	0.012224071817205362	0.6113289997908821
0.00010534332877069773	0.012502624171014672	0.6206960823816654
0.00010733129138731352	0.012725859894438772	0.6277403521364543
0.00010731257443190012	0.012867928326210074	0.6338777834205108
0.0001090599365342318	0.01300950539882797	0.6395053901766221
0.00011028809034629669	0.013157718983943897	0.6454584991929059
0.00011229666321010112	0.013193053139018772	0.6492943407802556
0.00011371487077014012	0.013176205982289376	0.6506784695716327
0.00011767510881894433	0.013252026555593044	0.6533746682302523
0.00012092912527149674	0.013219196652193685	0.6550031226085999
0.00012523280736418389	0.013205565965001033	0.6580822289391017
0.00013106469640002024	0.013282816810677734	0.6573251217359624
0.00013941992267351024	0.013276090751805998	0.6592031936260027
0.00014759056828991235	0.012670483619878967	0.6475976884759037
0.0001521080815177334	0.012888079348409942	0.6230973544878358
0.00017995389945578416	0.012902420344521225	0.6590164754161725
0.00019216519975427578	0.012731345898426956	0.6401460608750768
0.00019934704747070413	0.0124911300397833	0.6386824397143228
0.00020534779849524354	0.012388733584423045	0.6419049067922518
0.00021161494337904922	0.012328128012573823	0.645001074362347
0.00021466277278834814	0.012301166621597899	0.6409850236480124
0.00021599235835840957	0.012193318703325944	0.6378988413749821
0.0002190688702353633	0.01229216136231119	0.6400485134105192
0.00022120656307267317	0.01246086710782948	0.6506358413736429
0.0002232201402387402	0.012553853669502865	0.6558575270469112
0.0002255917627584501	0.012689282159587633	0.6637841216783859
0.00022760569139434932	0.012663722230460679	0.6666348239810592
0.00023050636626748995	0.012656139191217648	0.669958884972936
0.00023234802130785523	0.012850584631232148	0.6647685198237973
0.00024124911669420128	0.012715299117945127	0.6612692598731896
0.00024684612314730914	0.012656114083365982	0.6680122269087497
0.00024936128397693564	0.012772384344368917	0.6678855982785634
0.0002509666339929793	0.013028162713977835	0.6654439462827696
0.00025752390651041703	0.01303421715931405	0.6640668626627645
0.0002652416422204628	0.012922511296679448	0.6638384733829639
0.00027566122024015024	0.012741370474421176	0.6578133193573878
0.0002798094069844351	0.012434482162924204	0.6357543471234353
0.00029942486819307403	0.012090050529420936	0.6290741820461415
0.00031004449172067	0.01175143622823994	0.6052979847773092
0.00042195465983552947	0.009497207020674251	0.5187724929224502
0.00041341211938752937	0.009453356760753776	0.5141969419092055
0.0004074024796168974	0.009410918105932864	0.5051101899753307
0.00040136529694343207	0.009294380019268293	0.5176370264196591
0.0003996822740596281	0.009413083484716391	0.5310755109068702
0.0004024027960115663	0.009447330395820557	0.5425163179619035
0.0004013872195086942	0.009628997454955145	0.5505750906253583
0.00040015493086828225	0.009629231788365387	0.5550551281922997
0.0004001703816259453	0.009713267380671292	0.5604350588050325
0.00039958317958776877	0.009808671501516196	0.5651545052157233
0.0003987051463321961	0.009862868219122358	0.5681417047978582
0.00040300804932478303	0.00995163754740754	0.5765150310740068
0.0004090653136244307	0.010081681353862358	0.5860533408370205
0.0004112722419749767	0.01017293983360597	0.591648539210782
0.0004151734313436217	0.010192150916256292	0.5988865055749668
0.000425085474391457	0.010337084076470646	0.6104280251692683
0.0004330252976513705	0.010514332026239994	0.6196488869061898
0.00043799445752001047	0.010590250182123012	0.6267670236457068
0.0004457052048805264	0.010658300742707705	0.6350980119277573
0.00045145682133946414	0.010680891583663756	0.6403550128791781
0.0004554025209997442	0.010747047304461107	0.6408992901381166
0.0004572732322631464	0.010673150803915767	0.6390868793608045
0.0004561440840642719	0.010579030392341754	0.6363810372753111
0.0004504037729391428	0.010501040581699216	0.6295761371856075
0.0004460961261395271	0.010317275339326245	0.6194000557181686
0.0004427944089786868	0.010144571763129074	0.6096005917424745
0.0004378795841362054	0.009967482574338537	0.5989105094038799
0.0004324847297650564	0.009783741792767527	0.587497245662409
0.00043472681259718976	0.00959680612668162	0.5838666073981668
0.00044171663539802774	0.00954740071573351	0.587117272997789
0.00044304919964864245	0.009438950687662036	0.5823300702187505
0.0004388828625891523	0.009419951179146083	0.5713581422346629
0.00044892744954974097	0.009401457594032239	0.5742248901552643
0.00046281386705316957	0.009454831198418775	0.5776573574931648
0.00046100376163038694	0.009628684626663995	0.5620541239509137
0.00038671529073669816	0.0068432717915055214	0.4408806337083617
0.00038660001452709976	0.006877209273198055	0.43909829423550706
0.0003895741378867903	0.006942788476841679	0.442599445804378
0.0003691675844363573	0.006937085350346191	0.4294395237457202
0.0003610169002689753	0.006906114224227109	0.4239669075691295
0.0003303357045828599	0.006950997705803614	0.40576668518596093
0.0003209944007793763	0.007038405326440725	0.40249520812014883
0.00032220578997135704	0.007068048825361651	0.4050556386615675
0.0003272053778430434	0.007132890609753648	0.4085174205055828
0.00033208587637501556	0.007187950640823274	0.4134472339169217
0.0003379519063445981	0.0071879223559859606	0.4164493584246159
0.00034224826295413364	0.00719460496959438	0.41952050056115997
0.00034970952497052535	0.00725562154326544	0.42317736797241773
0.000358869442222602	0.00726682391327709	0.43014978276397065
0.00036622833470801604	0.007340013948882297	0.4354988248259511
0.00037297514475744925	0.007350765964437915	0.4406056567399967
0.00037890061208240494	0.0073485281672385685	0.4438930304060189
0.0003830683116293907	0.007361599055721159	0.44613767020741957
0.0003831648736148708	0.00737328527635072	0.44802997850690146
0.00037944582669530613	0.00732926552520029	0.44591025210687024
0.0003665423412496645	0.007146929376855857	0.43402950119259337
0.0002912783917144567	0.006258569040127262	0.36255366875168266


==> maxvolnmf/figures/moffett_nmaxvol_1_05.txt <==
0.053603597508903186	0.013054167864006858	0.028569568978415904
0.058245413415229125	0.013957227871024729	0.03209417151136111
0.06891182413115177	0.016631939051645946	0.03718497404905
0.06122622102001547	0.01584723859862109	0.03869336891062569
0.06708604644398654	0.01732956538579352	0.04249007562745192
0.06865496965145156	0.018329727300779353	0.045761767653978325
0.07309199122667813	0.019506634678556102	0.049519697057505835
0.07451318417705521	0.020197816662925586	0.052679621845703566
0.07655664176378778	0.020781456693987125	0.055630557014374346
0.07572167105847745	0.021138886371674295	0.058252070980135046
0.07650379948445023	0.022328593263687982	0.06125786052331856
0.07804915519227919	0.024985528707784657	0.06447949909519264
0.0825216197698358	0.029226388766215933	0.06797616674210076
0.08355192186649255	0.03238536254730694	0.07112902582042221
0.08366087015901473	0.03435565368349589	0.07397929781521878
0.0853479768381612	0.03546781633608985	0.07714801552644497
0.08542263202187772	0.03467881872533401	0.07998875514576183
0.08182456677116184	0.03296694866912144	0.08271472156251394
0.07568623108006035	0.03237653256556821	0.08556748922117394
0.06535098114915291	0.032514665554264945	0.08840408264618096
0.05606097688484775	0.03245804409338524	0.0913754691431686
0.053163121145672336	0.032013266771560835	0.09446180301001576
0.05046178832398255	0.03202310396641558	0.0975341250259194
0.04901923784684212	0.03246282816403969	0.10054726986722765
0.04768747394154215	0.03200083665682021	0.10331824958480627
0.045047533032547354	0.03177193676042735	0.10644269108652647
0.042639238738157476	0.031671807816173445	0.11072796722315995
0.041237403894156845	0.03224836596471004	0.11428442888658101
0.042148975854974166	0.031265136886348015	0.11033569048057985
0.04147931649219147	0.03123128077954927	0.11352966287463694
0.04131867373026403	0.03249879836926846	0.11690347645856992
0.04059558245315474	0.038851184275609456	0.12160016603677834
0.039972620070428656	0.054149219714779366	0.12630252724402577
0.03817489943094345	0.07536043188855375	0.13167562203865676
0.03490039401108019	0.09985224141707966	0.1364611481913244
0.03294147712537357	0.12616242987498452	0.14128612694462467
0.03252952713568597	0.14783516869754884	0.14604787656887916
0.03287212122421982	0.16218077169257603	0.15034682591280127
0.02976145537525635	0.17050840186677596	0.1550160880654935
0.031476242098829266	0.17468259762073685	0.1577187387128502
0.03422577276801986	0.17636832004250888	0.1600322347573777
0.034294401773559365	0.17850581120315898	0.1629120173273601
0.035637416460319954	0.18162519271737876	0.16679244934807705
0.03636819857010757	0.1845225767996258	0.17069499849333308
0.035079136333585725	0.18670672732202237	0.17369902395464243
0.03477589954511365	0.189261189673091	0.17725382623116231
0.034183946658919766	0.19107356734396633	0.18004650915258943
0.03505550380654695	0.1927867499928146	0.18274070220869262
0.03553885402247577	0.19511789247064384	0.1859499517183064
0.0354546301736115	0.19673494790070895	0.18849803414107089
0.03488576776396637	0.19866580181692295	0.19137203642297473
0.03552181472552074	0.19990133037176278	0.19385115279331724
0.03391353253684428	0.20065436568719	0.19587515292598984
0.03344883312558173	0.19997019429110674	0.1966396643604033
0.03311144571836071	0.20224790871659842	0.20019191177945328
0.03361063521522106	0.20370796196452876	0.20322914898537597
0.029197632690576212	0.20477733238097867	0.20717781862327406
0.03033673222832295	0.2030800215593451	0.2088857424854801
0.03141808138699805	0.20194536881239333	0.21219850150481903
0.03288355572223303	0.19834332578878677	0.21318573839919955
0.03502913346278209	0.2005909388956022	0.21766266950995947
0.03601708752865137	0.20041906891912933	0.21875877540429042
0.036785518208411076	0.20305957578378606	0.2219786840445113
0.037265727888264696	0.20605972780472767	0.2250815470918088
0.03824584595885438	0.20966684484535286	0.2282807704029564
0.03899345822854909	0.2125572125199578	0.23059105531984347
0.03927958308980325	0.21520012236913466	0.23254981359721164
0.03958340319732801	0.21756182866342333	0.2343782200080534
0.03994890046450039	0.21979084071585436	0.23645190533425428
0.039737616324195736	0.2211697649312645	0.2378353588917754
0.039407816286489684	0.22141233048760944	0.23847965889894182
0.039670710702117105	0.22176023074243562	0.23977066958850524
0.039253138907111046	0.22147562718594768	0.24083441619521612
0.0389116084928058	0.22147075521636955	0.2425439711645822
0.03935391880104731	0.21976232093641054	0.24303232376625364
0.03860832528999201	0.21856558880779137	0.24473726154450054
0.03476746701516307	0.2119534054232809	0.24201710137952767
0.039234784668973156	0.19977703953488485	0.23490629074828154
0.037574944056618306	0.20526232031680083	0.2517882353556458
0.03925585064748853	0.1925467627173911	0.24815468915033456
0.03891703151614912	0.18907204001335698	0.24921316869807497
0.03841558972387278	0.1884434545620442	0.2513373119568328
0.03806198680927253	0.18796555172741425	0.25330857166635384
0.038388130847916556	0.1854448915402038	0.25243788399177464
0.03789312223936893	0.18400338136985894	0.25152460413819466
0.03838539416247035	0.18454220406650276	0.25240471502867595
0.038560315215602936	0.18820692419555216	0.2562665982794901
0.03858636817490137	0.19049082131383543	0.2579163652219535
0.03860313781023345	0.19328538004429352	0.2607880033330098
0.038015021572525814	0.19437775475524036	0.26179066036993015
0.03796693763993265	0.19522014470020096	0.2631681985024749
0.03940617268857907	0.19246171009822405	0.26174700201940226
0.03806551715851412	0.19121729467047294	0.26052826272572094
0.036412321811796086	0.1929314114996029	0.2633804749582546
0.038160089258474104	0.19227122947454753	0.26360028091136534
0.04106255232949791	0.19040987444393037	0.2631571446264805
0.04187995116907498	0.188161796766124	0.26357152438803566
0.041376805644863415	0.18550332610097367	0.264888819591222
0.040594612094981726	0.18032357753797368	0.2643755461256107
0.039839095498866876	0.1698642715177799	0.2578673211240095
0.03638266127932543	0.1629091236340138	0.2580485641868735
0.03209035637561389	0.15271964965761756	0.25060114986027354
0.032418645986809276	0.07804161175835946	0.24297668042274775
0.03321173496167549	0.07679218631686802	0.2410961852844367
0.032385946472787315	0.07713213742655123	0.23594294763527712
0.033811297120164584	0.0788343442878782	0.24185190143595975
0.03744193967889648	0.08191821099110752	0.24744066144103868
0.03786593141733035	0.08550578773015415	0.2517881518740846
0.03935335795944068	0.08884883134538149	0.2543765544320155
0.03905015951867593	0.09161224186173389	0.255367901175103
0.039195521423255594	0.09445452498699755	0.25679884960217153
0.03941344859018342	0.09721418014088101	0.2579099076550344
0.03941930389946951	0.09968191445424585	0.2582280467087384
0.03926345562887476	0.10273585689803125	0.26120519733617603
0.03888781596196223	0.1060798622420458	0.26467909582447524
0.039128643800092684	0.10845357459668149	0.2664777882060073
0.03869361453532536	0.11092650585388694	0.26914887369121365
0.03818922712119043	0.11412972135670614	0.27380840047508154
0.03863913601809837	0.11671863126448559	0.2774831119560908
0.03860882193929182	0.11877150266966094	0.28030267477545817
0.03830101389768983	0.1209293058514224	0.28374274384837844
0.03785002058509427	0.12227141590378478	0.28593145680425236
0.03826457929872186	0.12238570478206852	0.2861544993167162
0.03789118475282684	0.12175799320536689	0.28550190423319816
0.037357866329701866	0.12110201185421646	0.28438275040484096
0.03723326203122472	0.11969334139681821	0.2813946154342246
0.03663631132344059	0.11719261402754913	0.27714756869407337
0.0361082133214469	0.11449869704784066	0.2732100103624749
0.035436749827091586	0.11157625033567074	0.2689117747607945
0.034662406511224014	0.10863911613763814	0.26422507083078167
0.03315040920963811	0.10700665699199471	0.26315329442134405
0.03222091462618413	0.1065147851472491	0.2652421686100375
0.0316275932067861	0.10438764819418345	0.2637679735895678
0.03151473442570246	0.10138016994846595	0.2593481889758773
0.030004587987116887	0.10110251156106503	0.2611381602886363
0.02808161398819016	0.1015908748961188	0.26284649382570824
0.02718091968190468	0.09987500767543761	0.25523341070794464
0.029786024641288978	0.046141297551361676	0.21716232738927255
0.03006504965541005	0.04656869822472925	0.21593810481547157
0.031122854426605277	0.05210008534818511	0.21482321172010999
0.0322861503365944	0.05172152222172686	0.2077408858434866
0.032407971798718495	0.05260389176356423	0.20423485618283116
0.03433746168627599	0.05383878533843341	0.1934720655651589
0.03510361820945275	0.05495845999748942	0.19104488751832818
0.035249416839450265	0.055783884132764944	0.19200798699883256
0.03538837255381241	0.056660757077505015	0.1934356606858323
0.03547419983557608	0.05746434615567393	0.195719786068865
0.035177277219640854	0.05807524581533397	0.19705001019046522
0.03481401476638539	0.058796576685831825	0.19836811211035268
0.034570031710994084	0.05964952458785073	0.1999321948118609
0.03400165403265065	0.06106559594468607	0.20303061379817797
0.03372385836391321	0.06213605986595758	0.2054160486556417
0.033053682789359974	0.06327705616453062	0.20763851471213934
0.032091243129174184	0.0643015717659638	0.20893218905560518
0.03174462485032055	0.0649116864012294	0.20985463202665683
0.03185783003297349	0.06537601210015206	0.21064590135288033
0.03187101431414369	0.0651692237324223	0.20958435969496222
0.03150431448493129	0.06334974684178	0.20402760270619819
0.03030369361304105	0.05127818051012168	0.17117811376402853


==> maxvolnmf/figures/range_normvol.txt <==
2.2204460492503155e-16	70.9886944895662	106.74466580623157	142.5651756440345	178.4265074763577	214.31601018564763	250.22613218214025	286.152002535601	322.09029540906033
3.1956336885845787e-16	70.26053987564464	105.65243388534923	141.10886641619138	176.6061209415538	212.13154634388295	247.67759103341479	283.23938407991477	318.8135996464133
4.599109568577232e-16	69.53238526172308	104.56020196446691	139.6525571883483	174.78573440674992	209.9470825021183	245.12904988468938	280.3267656242286	315.5369038837664
6.618971661031453e-16	68.80423064780152	103.46797004358454	138.19624796050513	172.96534787194602	207.76261866035358	242.58050873596386	277.4141471685423	312.26020812111926
9.52592783369814e-16	68.07607603387996	102.37573812270223	136.73993873266207	171.14496133714215	205.57815481858893	240.03196758723846	274.5015287128561	308.98351235847235
1.3709576916164725e-15	67.34792141995841	101.2835062018199	135.28362950481895	169.32457480233825	203.39369097682425	237.483426438513	271.58891025716986	305.70681659582533
1.9730623882678454e-15	66.61976680603684	100.19127428093755	133.82732027697583	167.50418826753435	201.20922713505956	234.93488528978753	268.6762918014836	302.4301208331783
2.839602718452303e-15	65.89161219211529	99.09904236005522	132.3710110491327	165.68380173273044	199.02476329329488	232.38634414106207	265.7636733457974	299.1534250705313
4.086714969880146e-15	65.16345757819373	98.00681043917288	130.9147018212896	163.86341519792654	196.8402994515302	229.8378029923366	262.85105489011113	295.87672930788426
5.881540800237504e-15	64.43530296427217	96.91457851829054	129.4583925934465	162.04302866312264	194.65583560976555	227.28926184361117	259.9384364344249	292.60003354523724
8.46462805451607e-15	63.70714835035065	95.82234659740823	128.0020833656034	160.22264212831882	192.47137176800092	224.7407206948858	257.02581797873876	289.32333778259033
1.2182169695806154e-14	62.97899373642909	94.73011467652591	126.5457741377603	158.40225559351495	190.28690792623627	222.19217954616036	254.11319952305251	286.0466420199433
1.7532401606026817e-14	62.25083912250754	93.63788275564359	125.0894649099172	156.58186905871105	188.10244408447164	219.64363839743493	251.20058106736633	282.76994625729634
2.5232377626526882e-14	61.522684508586	92.54565083476128	123.63315568207412	154.7614825239072	185.91798024270702	217.09509724870952	248.28796261168017	279.49325049464943
3.6314071226202884e-14	60.794529894664485	91.45341891387898	122.17684645423108	152.94109598910342	183.73351640094242	214.54655609998417	245.37534415599407	276.2165547320026
5.226268362579417e-14	60.06637528074297	90.3611869929967	120.72053722638803	151.12070945429957	181.54905255917785	211.99801495125885	242.46272570030797	272.93985896935567
7.521569484059905e-14	59.33822066682146	89.26895507211444	119.26422799854498	149.30032291949578	179.3645887174133	209.44947380253353	239.55010724462187	269.6631632067088
1.0824933504872475e-13	58.610066052899995	88.17672315123224	117.80791877070205	147.4799363846921	177.18012487564886	206.90093265380835	236.63748878893597	266.3864674440622
1.5579087002153383e-13	57.88191143897856	87.08449123035007	116.35160954285917	145.6595498498885	174.99566103388452	204.35239150508326	233.72487033325018	263.1097716814156
2.242119563241813e-13	57.15375682505719	85.992259309468	114.89530031501636	143.83916331508502	172.81119719212032	201.80385035635837	230.8122518775646	259.8330759187693
3.226825894981407e-13	56.425602211135896	84.90002738858603	113.43899108717372	142.01877678028168	170.62673335035632	199.25530920763367	227.89963342187923	256.5563801561232
4.644000938766858e-13	55.697447597214705	83.80779546770421	111.98268185933127	140.1983902454786	168.4422695085926	196.70676805890935	224.9870149661942	253.27968439347762
6.683578668687921e-13	54.96929298329369	82.71556354682264	110.52637263148912	138.3780037106759	166.2578056668293	194.15822691018548	222.07439651050979	250.00298863083262
9.618909300307228e-13	54.24113836937291	81.6233316259414	109.07006340364745	136.5576171758737	164.07334182506668	191.60968576146234	219.16177805482616	246.72629286818855
1.3843394491786672e-12	53.51298375545248	80.53109970506065	107.61375417580635	134.73723064107227	161.8888779833049	189.0611446127402	216.2491595991437	243.4495971055457
1.9923212192998617e-12	52.784829141532555	79.4388677841806	106.15744494796617	132.91684410627192	159.7044141415444	186.51260346401958	213.3365411434629	240.17290134290477
2.8673197482218167e-12	52.056674527613325	78.34663586330154	104.70113572012725	131.09645757147314	157.5199502997857	183.964062315301	210.42392268778443	236.8962055802664
4.126604916365837e-12	51.32851991369512	77.25440394242392	103.24482649229017	129.27607103667657	155.33548645802964	181.41552116658545	207.51130423210938	233.61950981763187
5.9389498315753966e-12	50.60036529977839	76.16217202154837	101.78851726445575	127.45568450188325	153.1510226162774	178.86698001787425	204.59868577643925	230.34281405500278
8.547250298201926e-12	49.872210685863784	75.06994010067582	100.33220803662513	125.63529796709457	150.9665587745306	176.31843886916934	201.68606732077617	227.06611829238153
1.2301078428327709e-11	49.14405607195225	73.97770817980756	98.87589880880005	123.81491143231258	148.78209493279167	173.76989772047347	198.77344886512333	223.7894225297717
1.770353332599868e-11	48.4159014580451	72.88547625894549	97.41958958098286	121.9945248975402	146.59763109106404	171.22135657179055	195.86083040948512	220.51272676717818
2.5478667911180237e-11	47.687746844144264	71.7932443380923	95.96328035317705	120.17413836278165	144.41316724935268	168.6728154231263	192.948211953868	217.23603100460812
3.666852862501039e-11	46.95959223025255	70.70101241725192	94.50697112538764	118.35375182804302	142.22870340766474	166.12427427448898	190.0355934982812	213.95933524207186
5.2772813563506146e-11	46.231437616373924	69.60878049642997	93.05066189762185	116.53336529333306	140.0442395660105	163.57573312589037	187.12297504273815	210.68263947958434
7.59498664342112e-11	45.50328300251417	68.51654857563456	91.59435266988997	114.71297875866436	137.85977572440476	161.0271919773474	184.2103565872579	207.40594371716676
1.0930594413793948e-10	44.77512838868157	67.42431665487732	90.13804344220698	112.89259222405505	135.6753118828688	158.47865082888467	181.2977381318682	204.12924795485
1.573115264690522e-10	44.04697377488803	66.332084734175	88.68173421459429	111.07220568953119	133.4908480414333	155.93010968053724	178.38511967660867	200.85255219267822
2.2640046298665745e-10	43.3188191611507	65.23985281355172	87.22542498708279	109.2518191551303	131.3063842001424	153.38156853235586	175.47250122153656	197.5758564307152
3.2583225648539394e-10	42.59066454749429	64.14762089304226	85.76911575971694	107.43143262090642	129.12192035905952	150.8330273844134	172.55988276673415	194.29916066905253
4.689330488366531e-10	41.86250993395434	63.05538897269656	84.31280653256071	105.61104608693731	126.93745651827612	148.2844862368149	169.64726431231995	191.02246490782224
6.748816297784107e-10	41.13435532058198	61.963157052586524	82.85649730570614	103.79065955333476	124.75299267792366	145.73594508971127	166.73464585846435	187.7457691472141
9.712798348128741e-10	40.40620070745082	60.870925132815685	81.40018807928574	101.97027302025988	122.56852883819145	143.18740394331996	163.82202740541277	184.46907338750145
1.3978518245101398e-9	39.678046094666776	59.778693213532975	79.94387885349016	100.14988648794429	120.3840649993518	140.63886279795375	160.90940895351827	181.19237762907747
2.011768033527413e-9	38.94989148238233	58.68646129495282	78.48756962859383	98.32949995672156	118.19960116179683	138.09032165406288	157.99679050328905	177.9156818725082
2.8953073206747317e-9	38.22173687081688	57.59422937738377	77.03126040499171	96.50911342707167	116.01513732609074	135.5417805122953	155.08417205545652	174.63898611860824
4.166884223950217e-9	37.493582260286196	56.50199746126984	75.57495118325215	94.68872689968529	113.83067349304544	132.99323937358352	152.1715536110732	171.36229036854985
5.9969192257486565e-9	36.765427651244735	55.409765547250146	74.11864196419322	92.86834037555661	111.6462096638296	130.4446982392696	149.25893517165395	168.0855946240202
8.630679007937726e-9	36.03727304434653	54.31753363624439	72.66233274899213	91.0479538561163	109.46174584012495	127.89615711128496	146.34631673937886	164.80889888744736
1.2421147815069568e-8	35.309118440532885	53.225301729576316	71.20602353934326	89.22756734342347	107.27728202435208	125.34761599240947	143.4336983173857	161.532203162326
1.7876335442658765e-8	34.58096384115849	52.13306982915093	69.74971433768505	87.4071808404415	105.0928182199944	122.79907488664361	140.52107991019002	158.25550745368534
2.5727362206474752e-8	33.852809248173	51.04083793770994	68.29340514752685	85.58679435143526	102.90835443206532	120.25053379974499	137.60846152429068	154.97881176876348
3.702644584099955e-8	33.124654664382334	49.948606059199165	66.83709597391936	83.76640788254268	100.72389066778008	117.70199273999982	134.69584316904076	151.70211611797743
5.328792281983135e-8	32.396500093824706	48.85637419929736	65.38078682413132	81.94602144259738	98.53942693752266	115.15345171933349	131.78322485790096	148.42542051631904
7.669120419081647e-8	31.66834554231189	47.76414236617732	63.92447770862394	80.12563504431262	96.35496325623762	112.60491075490886	128.8706066102439	145.14872498536448
1.1037286666480197e-7	30.9401910182081	46.67191057160121	62.468168642452795	78.3052487059851	94.17049964543291	110.05636987142648	125.9579884539502	141.8720295561659
1.5884702586616748e-7	30.212036533550947	45.57967883249694	61.011859647285604	76.48486245394707	91.98603613606241	107.50782910443498	123.04537042914531	138.595334273413
2.2861033140650966e-7	29.483882105664833	44.48744717322695	59.555550754306296	74.66447632609572	89.8015727726746	104.95928850509544	120.13275259357724	135.31863920142257
3.2901266700345255e-7	28.755727759482753	43.39521562885325	58.09924200839425	72.84409037697195	87.61710961938289	102.41074814703816	117.22013503035595	132.0419444327584
4.7351024943941953e-7	28.027573530887917	42.302984249836626	56.642933474139234	71.02370468507027	85.43264676845837	99.8622081362307	114.30751785909217	128.76525010063688
6.81469070374207e-7	27.299419471522864	41.21075310879939	55.186625244497854	69.20331936335877	83.2481843526962	97.31366862518	111.39490125192769	125.48855639678096
9.807603835956685e-7	26.571265655710754	40.1185223102585	53.73031745325182	67.38293457441938	81.06372256321309	94.76512983337165	108.48228545660645	122.2118635971155
1.4114960925556479e-6	25.843112190416264	39.02629200463304	52.27401029293756	65.56255055223738	78.8792616750611	92.2165920766858	105.56967082967746	118.93517209874686
2.0314046658324475e-6	25.11495922958115	37.93406240840365	50.81770404065029	63.742167633560456	76.69480208409061	89.66805580973183	102.65705788428005	115.65848247318405
2.923568076546521e-6	24.386806994755634	36.8418338331254	49.36139909518057	61.92178630302992	74.51034436000246	87.11952168677558	99.74444735891538	112.38179554293271
4.207556693141363e-6	23.6586558047905	35.749606727182346	47.90509603046011	60.101407258132284	72.32588932269921	84.57099064942393	96.83184031642016	109.10511249172725
6.055454452393345e-6	22.9305061185689	34.65738173587927	46.4487956724792	58.28103150267535	70.14143815216727	82.02246405281761	93.91923828640654	105.82843502317333
8.714922055544227e-6	22.202358596504208	33.56515978792311	44.99249920998317	56.46066048131516	67.9569925466148	79.47394384724272	91.00664347025582	102.55176558905939
1.2542389185041749e-5	21.474214189044137	32.47294221988232	43.536208353780495	54.6402962731599	65.77255495005507	76.9254328394961	88.094059036134	99.27510771793055
1.8050824260553696e-5	20.746074264039372	31.380730955299754	42.079925566007816	52.819941870390736	63.58812887982853	74.37693506902411	85.1814895435578	95.99846648794905
2.5978483977676807e-5	20.017940790039557	30.28852876245418	40.623654390065724	50.99960157922625	61.40371939794098	71.82845634922549	82.26894155438941	92.72184920738977
3.738785664504104e-5	19.289816600067518	29.19633962529604	39.16739992541849	49.17928159693744	59.21933378935165	69.28000504642364	79.35642451210032	89.44526639392103
5.3808059997315754e-5	18.56170577119201	28.104169277228294	37.71116951083795	47.35899084218175	57.03498253804154	66.73159320082175	76.44395200704821	86.16873318380776
7.743977805849302e-5	17.83361417070548	27.0120259691828	36.25497370755004	45.5387421498054	54.850680731520306	64.18323813949463	73.53154359714091	82.89227135967803
0.00011145020329756948	17.105550241972693	25.919921574748628	34.798827713817516	43.718553989967106	52.66645008168302	61.63496479722366	70.61922742747906	79.61591226815493
0.00016039751309317345	16.377526134993207	24.827873180085053	33.34275340006656	41.89845294140866	50.482321832184496	59.086809055449244	67.70704399920339	76.33970101741947
0.00023084177009335063	15.649559332622022	23.73590537091747	31.886782236320464	40.078477249154695	48.29834094059187	56.53882254524253	64.79505159086263	73.06370251527902
0.00033222412113632265	14.921674989204613	22.644053521497916	30.43095950223223	38.258681940985255	46.11457209293351	53.991079554702694	61.88333405517331	69.78801015284924
0.0004781321275615242	14.19390929258445	21.552368522956094	28.975350339711863	36.43914618329374	43.93110835075761	51.44368695969528	58.97201202842325	66.5127582891117
0.0006881208102066232	13.466314294952676	20.460923577774366	27.520048450553723	34.61998385160603	41.7480835772422	48.896798494736174	56.06125903891616	63.23814019186902
0.0009903334709054665	12.738964849401937	19.36982395657744	26.065188586574735	32.80135871057307	39.565690282169854	46.35063524739538	53.151324640431646	59.964433802997945
0.001425273540704537	12.011968559967126	18.279220995053112	24.610964468666467	30.983506192676117	37.38420522454595	43.80551506247379	50.242567603049466	56.69203870547864
0.0020512329690070222	11.28548003351144	17.189332145331353	23.15765445874889	29.166764601080462	35.20402609503069	41.26189467190277	47.335503469092274	53.42152909037454
0.002952104682348549	10.559721250362156	16.100469642146983	21.705658265240004	27.35161972585712	33.0257239692891	38.72042993913607	44.43087255779971	50.15372950023764
0.004248626161543717	9.835010592008423	15.0130813641918	20.255549271952287	25.53876845644954	30.85011809856167	36.182061761759684	41.52973693586128	46.88982283664323
0.006114561034533963	9.111804022392983	13.927808830002984	18.808148827120164	23.72920910121536	28.6783821089509	33.648138055986244	38.633618123942355	43.63150374444274
0.008799987389678068	8.390753136502182	12.845569002625693	17.364631064870466	21.92436885216916	26.512193894547764	31.120585943228374	35.744691486434434	40.38119514133259
0.012664813977835343	7.672786217670801	11.76766863179611	15.926669491375304	20.126282086635307	24.353945329640705	28.60215268097359	32.866058252425134	37.142351238571635
0.018227016243376824	6.95921986127608	10.695961946980322	14.49663929632381	18.337836555299027	22.20703190335673	26.096738472601036	30.00212131842357	33.91987620831111
0.026232056919094682	6.251909531636868	9.633063833730192	13.077891156627373	16.563106783846486	20.076245118599463	23.609847482752386	27.159094623539453	30.720691737472777
0.037752795137638975	5.553446299574452	8.582629395181208	11.675110948951392	14.807792532744237	17.968288871753575	21.149181608754226	24.345673954945298	27.554484613866887
0.054333274172909445	4.867401382057978	7.549703511857261	10.294770871017697	13.079769616365828	15.892428854099578	18.725387744623298	21.573881583440954	24.4346483834764
0.07819565866807417	4.198605569930082	6.54112462635909	8.945653369530085	11.389731603748203	13.861250570551011	16.352931163571427	18.860054351025738	21.379385669672637
0.1125380556871112	3.553421020583691	5.5659269229124355	7.63937911122431	9.751840779156893	11.891431493440752	14.050987653998943	16.225854937075866	18.412837948596213
0.16196313444452315	2.939912785749682	4.635616462033699	6.390783839539473	8.184202848439062	10.004311608468756	11.844108479185174	13.699030194495888	15.565936487606372
0.23309498959203187	2.367760357994485	3.7641033244867694	5.217870335235608	6.708836705464573	8.225879170841875	9.762220673982927	11.313424857574296	12.876428582097802
0.3354669218970944	1.8476941204287278	2.9669903881645805	4.14095620676225	5.35068199783565	6.585637353552183	7.839351791578817	9.107563437294079	10.387315766449614
0.4827991192950044	1.3902677077845278	2.259942580420126	3.1806606886766984	4.135210279740567	5.1138419361630305	6.110494604066623	7.1211417580625165	8.14297177399799
0.6948374768929814	1.003978602280402	1.6561158346167553	2.354683431191763	3.084570945629347	3.837022162082782	4.606506511823595	5.389306602299486	6.1828031403676995
1.0	0.6931471805599452	1.1631508098056809	1.6739764335716716	2.212972934304358	2.772588722239781	3.3479528671433427	3.935739532045462	4.533576532801082


==> maxvolnmf/figures/samson_minvol_0.txt <==
0.033165334939277924	0.003850723984838821	0.0
0.04064450334827563	0.0037066449802100688	0.0
0.04508287874932294	0.003621081233298724	0.00035890857879714103
0.04733934247878787	0.0038800119097709513	0.0006084507077151851
0.04656002446845884	0.00447521006130537	0.0006041250924103044
0.048407534385878276	0.004820292440347371	0.0008607550586610827
0.04879408990212731	0.0053108237891883415	0.0009786943208428228
0.04962995375159455	0.005703317150825216	0.001174625475882041
0.05784339216946532	0.005433651327897167	0.0020997316659714525
0.059798246546154926	0.005901464524998137	0.002399779421614577
0.060344981607907425	0.006489091205244134	0.0025404356698535166
0.05552087947732501	0.00752483697639694	0.0021239395786386483
0.056693516386255895	0.007720311885575463	0.0022611059663867096
0.06167976300411778	0.0075742277719817825	0.002708148459164296
0.06275885864531285	0.007653564998220014	0.002745320534109784
0.06542612320462207	0.007552134728888002	0.002935106199745511
0.06628242924902704	0.007612093735607177	0.002948271423925438
0.06912756656967274	0.00762946685896501	0.0031447693541925043
0.07203940433428918	0.007743736765348791	0.0033331069968896513
0.0745887069833061	0.007881937257130085	0.0034859671455191622
0.07541585304193768	0.008134366557499944	0.0034855340927914726
0.07676365766235207	0.008357497642240369	0.003523562830739749
0.07797395832020317	0.00857780501167952	0.003542647489722868
0.08007170255753612	0.008717625636998712	0.003629934547932456
0.08142561683368431	0.008905447055047491	0.0036362545153964363
0.08252417390492307	0.008978692216591793	0.003627994312509501
0.08618992438897617	0.008952446449320096	0.003809053208091866
0.089052972611174	0.008860374388808497	0.003913889883868319
0.09255264469891866	0.008672452028406184	0.00404828098941201
0.09403962868413968	0.008293623132432667	0.004034456428822927
0.09897330168740373	0.007567294886790366	0.00432926850811589
0.10404993802623044	0.006737657379612857	0.00468434696584275
0.10836459700172178	0.005903848615322305	0.005035932160334004
0.11066943595249062	0.005215094332083	0.005310912815270849
0.11312134752786161	0.004516887910163526	0.005716494238355582
0.12050150345094789	0.00354636966502262	0.00667126557630136
0.12634598793123555	0.002700021399569149	0.007638905352102496
0.13108572242727926	0.0019632285848130396	0.008612477055480601
0.13363800886198537	0.001413261145451431	0.00949128914071726
0.13597274005172116	0.0009838914971873282	0.010356147774751788
0.14154234271180818	0.00042376305589028325	0.01148658428056101
0.14305036237906962	0.00023237389175017538	0.012148240923622034
0.14619712922306102	0.0	0.012881719637649995
0.14743797367106662	0.0	0.013347045559327688
0.14850338177535197	0.0	0.013721411965400051
0.1492936885013248	0.00011150514846037142	0.014051931988883616
0.14856502825520038	0.000382894209617105	0.01417760577422499
0.148812516498434	0.0007071254170957724	0.014312769546844132
0.1497804161858145	0.0010840379127482396	0.014360022784748804
0.14986964949043777	0.0015424723534012176	0.014160727598237229
0.1500126401519003	0.0021102598227310384	0.01385103749868572
0.14785399019948411	0.0028910684404781103	0.013222807892835238
0.1459521675132161	0.003789859092589034	0.012553715016580707
0.14177919848799186	0.004855559308307164	0.011651343694359044
0.13750612024215944	0.005997583785883718	0.010789886259843
0.13178836567667096	0.007269568343515411	0.009927898659770095
0.12670289221272446	0.008642808884413978	0.009261926636437212
0.12355924984106126	0.010122737679269496	0.008867932738012662
0.12415079302012189	0.011821348424673674	0.008891299624533677
0.12407713873248385	0.013813961658439018	0.008926557717230162
0.12101249468916936	0.01617642173183177	0.008784533028604328
0.11516964795677222	0.018885961903797495	0.008469115673572723
0.11010016823952343	0.02165256396159237	0.008220960436441667
0.10579804013200479	0.024018802187842258	0.007927620226157794
0.10325592996324885	0.02590182230297826	0.007636979569286475
0.10291342163258564	0.0275543598439848	0.007402019267979474
0.10376553141678195	0.0292930484811096	0.007220901709565839
0.10257778476200127	0.030697519798976697	0.00686705337238783
0.10127604842241228	0.03205346335451949	0.006556755929084625
0.10137936843725749	0.0335766239565605	0.006435347480800262
0.10217358719623518	0.035205661515038275	0.006431594023462371
0.10205898231810774	0.03683513634210986	0.00640741272128957
0.09976131084845477	0.03810043442732381	0.006163979805684725
0.09766964578081448	0.0394251101301163	0.005860825262220732
0.09571336952947347	0.04075210399369034	0.005449870861416846
0.09349081249905643	0.04198058641167248	0.0049538360121854285
0.09210070580201533	0.04335230054976998	0.004498027900291584
0.09041380907539119	0.044643025452266796	0.004049066154456207
0.08944904138239891	0.04628338919618113	0.003760215922814044
0.08802550917388907	0.04881279027788959	0.0034316286632261246
0.0846384875145296	0.0513558774485518	0.002950689144308675
0.08040736531273346	0.05412080898858545	0.0023263620190890387
0.07578271733688047	0.05615415797132894	0.0017076534823215791
0.07338880943834701	0.05816915223297694	0.0012907349175769935
0.07238859157623567	0.0595371173515888	0.0010218176822176827
0.07322325337023387	0.06033750843252355	0.0009153644673411474
0.07580645135001733	0.06074291268200961	0.0009858462627939666
0.07877002673760769	0.06040551514442948	0.0012647957306655138
0.08493730637237426	0.060502475724723254	0.002240599522984241
0.08995501667726946	0.06110795389842269	0.0037749298780314156
0.09256215716036814	0.06215445668950175	0.006001690464612212
0.0894959513567511	0.0635391161808531	0.008739937780127185
0.08478516307884117	0.06547431789677673	0.012499805247002473
0.08002974360321538	0.06902780501341418	0.017340587446454135
0.07434246227995908	0.07297095853868153	0.022829467777784343
0.06726961558581172	0.07723657807127529	0.028597662737261453
0.05907877927899367	0.08127314212024041	0.03447170020609212
0.049852880643068295	0.08334867185715582	0.03961107406160245
0.04215419264433593	0.08621912425856636	0.046281069333608094
0.03344251617925342	0.08740451166060409	0.05176695995960929
0.026933042828079935	0.09054873306963186	0.05906015955473945
0.01979959475765992	0.09240875109052604	0.06562642814990648
0.014675241563772177	0.0966420044712155	0.0743879513689764
0.009562894681129723	0.1003843377494346	0.08254124876100345
0.005743724959240604	0.10393166593018179	0.09100993986061602
0.003817678113880229	0.10623397612506288	0.09876004201722968
0.003098418842176008	0.10816296272374254	0.10564345410767734
0.0024355169993042305	0.10906518357618487	0.1107913740647834
0.002351323310678637	0.11003343395640702	0.11591061489585341
0.0019973251761239105	0.11025648692670936	0.11867314599473834
0.0022994841917146082	0.10824056472657248	0.1173333115664955
0.014186042084882469	0.11497632771846666	0.12962011197852993
0.022631663354944404	0.12129254714232121	0.13978734261249343
0.023814651595906434	0.12786206422065954	0.14893456013453954
0.012131764037758192	0.12238966202810761	0.13901834456145046
0.0039217730631921095	0.11864463303526063	0.13343089995084007
0.0022988897633038235	0.11744476557038123	0.13183007130296734
0.002587006702876144	0.11862397956172262	0.13321693012252722
0.0019719604780195983	0.1195714498406604	0.13413374286219568
0.0033451717451348077	0.11975838972647675	0.13410579589227092
0.003218749318774655	0.12004961578612389	0.13461815529785667
0.00443228160391695	0.12057118477363597	0.13456051037246108
0.005646056305633809	0.12076846601172286	0.13553759664356818
0.005254403647743059	0.12183094371964905	0.1357354420837308
0.007317004198663253	0.12146367920801468	0.1360871601062392
0.006239407680352954	0.12283290323619693	0.13679861381536146
0.00832761309290905	0.12303339027816056	0.13695443893097364
0.0073847853469537865	0.12091570698867345	0.1343545755953946
0.010385806708045958	0.11927035071526593	0.13136208879330474
0.011040984498092519	0.11775257643856372	0.13108693600951643
0.012054262825464856	0.12026813748739297	0.13160766920134254
0.009681302264169711	0.12166042498475	0.1339980482847468
0.007405889670490557	0.12514395970305064	0.13365200698041224
0.005573661606465776	0.12611031819677168	0.13634761505592696
0.0034519648097228934	0.13004416840759045	0.13691547067980903
0.002256050063948765	0.13060958337294307	0.14002541304313418
0.0002052599192775216	0.13551593850088692	0.141311002588441
0.0	0.13524118237993385	0.14403545859392103
0.0	0.13846470196783028	0.14420070180865605
0.0	0.13751576010692448	0.14614532280711814
0.0018716497417534345	0.1415829157501117	0.14716784523978838
0.0011774274028033844	0.14100705524545043	0.14853566024031045
0.0025044151705121884	0.14269128876767675	0.14770791785772275
0.0	0.1404821176644084	0.1467041364880935
0.00376884010855216	0.1425087254243907	0.1483450501779176
0.002050029511183533	0.14340247656476626	0.14932156920763956
0.004253091367927865	0.14258990618448525	0.14921576017598479
0.001706450673149287	0.14305649334218	0.1470366977715508
0.002913951059653088	0.14070175337581362	0.1471083802292233
0.003309032659490673	0.14448639746119818	0.14696717314487745
0.00327634186526683	0.14169725299742994	0.14813381547133403
0.00525944046212466	0.14473446069452703	0.14667292143110686
0.005069628242389871	0.14080899583676368	0.1458888360636061
0.010649252547751188	0.13993342062136185	0.14158469047423172
0.017671378254571532	0.13539888403416045	0.13917422370933552
0.02816762963425461	0.133539325993668	0.13824870319612528


==> maxvolnmf/figures/samson_minvol_1.txt <==
0.022714766620874457	0.015859787588797015	0.0
0.03287742164149951	0.017928734055191357	0.0
0.038628175379799304	0.019327185107165572	0.0
0.04161356187942865	0.020400221696349755	0.0
0.04083609556507119	0.020811296106949755	0.0
0.043483731572454276	0.02184569129546251	0.0
0.04421802054191954	0.022543907537964723	0.0
0.04565611098779339	0.023292453762662518	0.0
0.055855793441157514	0.02569566572627597	0.0002938909687157757
0.05822527667168459	0.026782839292251236	0.0005317639443120632
0.058880426955221665	0.02756356621789189	0.0006826587618741286
0.05325807886246637	0.027135501239775248	0.0005460452585632274
0.054451702965860736	0.02772065452911169	0.0006464179452582129
0.05997060519621735	0.029167466789105752	0.0008709180635710342
0.06090385937283853	0.02962985724029379	0.0008751632245006332
0.06366990649308518	0.030402459583362334	0.0009500240613398022
0.06445573278633773	0.030766265979119477	0.0009376710172033918
0.06753918858155245	0.03171703378547743	0.001018922756535176
0.07064774979423011	0.03280032794754545	0.0010968113769786042
0.07336514089638459	0.03379281261075406	0.001156304236215902
0.07416057594791564	0.034353973252593685	0.001144321931844668
0.07551584041576863	0.03505408781060649	0.001147375366530142
0.0767003089319679	0.035709739585127125	0.0011378052918686443
0.07883548585376977	0.0365696391921737	0.001154011705379281
0.08009411227835544	0.037248834363113485	0.0011257274639019101
0.0811324082823807	0.03771704257526583	0.00108462631357583
0.08499664396868434	0.038914947680330936	0.0011192248657232048
0.08802035722335619	0.039781335884177704	0.001107398676115817
0.09161224080156084	0.04076515425694099	0.0010950564721343389
0.09291157625524651	0.04089360760863395	0.0010065167041059706
0.09795729571313194	0.04176293727908002	0.001056864482055645
0.10320413305553129	0.04255321915147623	0.00115117198526213
0.10762401171748923	0.043077181904950364	0.0012704084960922012
0.10988196137115251	0.043081352088942766	0.001401802557811505
0.11230604938670727	0.043094921265176285	0.0016497310721269585
0.12016042643410837	0.044378002418189115	0.002211979911851535
0.12626201862475614	0.04526867316614414	0.002852552946053275
0.13111965069561055	0.0458980205910081	0.003547705798602156
0.13349569647237985	0.04600448638013387	0.004248737187238202
0.13563842578445062	0.04616847825760066	0.004952772491452865
0.14130194438307578	0.04724253578254079	0.005777712317257626
0.14257988355430207	0.04742344583041959	0.0063365227522252454
0.14569494072104772	0.04810246574331696	0.006898353219271431
0.14678231877284179	0.04843477056420848	0.007293218865804702
0.14763486656716338	0.04873323564036496	0.007611033586166818
0.1481665202684586	0.0490688139429945	0.007906027846198874
0.147215397970286	0.04908917119479724	0.008072174766360823
0.147280036448137	0.04950212279586696	0.008215686884924812
0.14816537657679704	0.05023695460451634	0.008253316560594842
0.14817838116699258	0.0508092700999779	0.008096185727770542
0.1482751698372536	0.05154182333693525	0.007840232359551539
0.14595214977341434	0.051781007210668896	0.0073829197176099575
0.14389077130207475	0.052245817630393376	0.006885860642927057
0.13946252174978346	0.05215645519812334	0.006263356267132565
0.13500477196772398	0.05209975155669815	0.0056869582835973025
0.12907618768034845	0.05167949493943447	0.005170604404019963
0.1238536780111774	0.05153794489703838	0.004821661353302411
0.12070218075753676	0.052117096002402837	0.004664404459600712
0.1215301959897842	0.054121946962474354	0.004777614338286751
0.12178235348436274	0.056200042166333994	0.00494482908942513
0.11899225919597783	0.05767360097086365	0.005078273479189473
0.11344401865290521	0.0585865407240547	0.005171705671248833
0.1087596758495102	0.059809165275189875	0.005303398288529836
0.10485787832435277	0.06088082718648875	0.00533778103281475
0.10268540733241764	0.06205179155157708	0.005279268570540876
0.10270060610319594	0.06373233076545048	0.00517910915783957
0.10394534879754908	0.06590779898927596	0.00509226381262268
0.10293578528512791	0.06706712598331206	0.004896034292766904
0.10178169521332509	0.06812678586006624	0.004741668858314634
0.10218014434927132	0.06980200255253856	0.004724353306736465
0.10331873221100815	0.07180145351361664	0.004799373970277514
0.1034835387946273	0.07349238397844363	0.004888803320973157
0.10112729607690708	0.07410476171257878	0.004829521626529292
0.09889990971793382	0.07487272389226839	0.004711284704413752
0.09665252376372488	0.0757268997196209	0.004488659667012308
0.09408373085200866	0.07640661273817985	0.004189291332415141
0.09242815027584009	0.07751594677098923	0.003906609012002705
0.09045329051694667	0.07843496870303496	0.003635566795381573
0.08937637660460565	0.07993090293237332	0.0035111106448452787
0.08781583802605179	0.08222925734035881	0.003426875214040084
0.08412470590896141	0.08390298372484493	0.0032726003425480135
0.07941401623207234	0.08556556065299789	0.0030305923714730437
0.0742863783327195	0.0863080607602784	0.0027579182512933666
0.07162115612289544	0.08774727460468291	0.002591256997130214
0.07043946649042976	0.08893881097811147	0.002469341716399997
0.07123512684813305	0.0901153127023636	0.0023945620799796885
0.07392492358677308	0.09142751171104978	0.0023955249416645406
0.07727773460463078	0.09200847982277968	0.0025249648083311006
0.08488006581296982	0.09393769068915236	0.0032127366404993665
0.09188946473336441	0.09583780945330753	0.004496041736727463
0.09698271591899052	0.09716802519931188	0.006542133247910747
0.09604526136634126	0.09677889578627016	0.009300620935029811
0.09369866763151437	0.09614710093851259	0.013113342547536933
0.09136459779017661	0.09697573479535591	0.018052696968909678
0.08785193781277985	0.09776229857930425	0.023662925241988594
0.08230707886925001	0.09839218350468093	0.02961279681796512
0.07498126340260314	0.09840897967158571	0.035693007074272004
0.06585330998892756	0.09619464923222759	0.0409918804881448
0.05849531698328302	0.09499168915626569	0.04772445696946197
0.04870921926672066	0.09201008528537213	0.05327979251886608
0.04097969512220349	0.09148200073081621	0.06058999370274089
0.03119800106640225	0.08963397513370885	0.06716621167126491
0.023411318273334	0.0905165758382808	0.0758949696798366
0.014608320427875588	0.09109302866607005	0.08402941461736343
0.006775609493726732	0.09186400158611835	0.092402612980705
0.0012089364851127571	0.09210831550728413	0.09994239078197463
0.0	0.09247190260752411	0.10649231176406183
0.0	0.09211558775712955	0.1113068359383986
0.0	0.09203400800186098	0.11611280550077548
0.0	0.09157206668982142	0.11867367843106702
0.0	0.0898576043364457	0.11726803574312748
0.006147440182947017	0.09834635125966425	0.1291587048252495
0.017262988666267732	0.10551807994967916	0.1387936890862758
0.01769582712021784	0.11088347743848152	0.1477968969273585
0.0006685301134752541	0.10360868911348015	0.13860280571405292
0.0	0.09795028637678818	0.13303461179435824
0.0	0.0964351183479833	0.13144243683788914
0.0	0.09748531887235949	0.13282365196454474
0.0	0.09804092411787435	0.13375648883274116
0.0	0.09872889786200392	0.13376761440960092
0.0	0.09886395845031762	0.13427391013093073
0.0	0.09983216128489344	0.13429549257730208
0.0	0.10026239581419186	0.13523408619540456
0.0	0.10117385298382556	0.13551238458057605
0.0	0.10144209770312429	0.13584112220185174
0.0	0.10233595124222282	0.13660136240256834
0.0	0.10323800585240685	0.13680365412861695
0.0	0.10121562579277908	0.13422012090075858
0.00582796613905412	0.10098289676377771	0.13117345839863573
0.007030011339469683	0.0996181001121896	0.13077766108990413
0.010118700585383956	0.10240796231398648	0.13137430112249276
0.006338877953686856	0.1026053526111911	0.13381637707042257
0.005032925568757396	0.10555670676626852	0.13379904774905832
0.0025630649067179497	0.1053608141461063	0.1364707510003673
0.001150652299353974	0.10865222058912102	0.13733989170468
0.0	0.10814418173696554	0.14031690247132636
0.0	0.11231828202795009	0.14186115635951402
0.0	0.11133551949702389	0.1443834168917064
0.0	0.11470512961812578	0.1447868305007774
0.0	0.11323828377524471	0.14654453489790029
0.0017367119694174024	0.11791817340118425	0.1477814382335491
0.0005486883445826819	0.11677499533615941	0.14905537403242128
0.0037487005510602168	0.11910559162847659	0.14832456883742673
0.0	0.11619250161984349	0.1473287277862042
0.006451117632353441	0.11910313743666628	0.14884791803486083
0.003965976363164753	0.11929056259686065	0.14989312044018252
0.008089513686014946	0.11908031669627105	0.1496372310749799
0.005017707485313729	0.11924134441623468	0.14771774086608727
0.0071489995938458645	0.11705900215016707	0.14757026871141923
0.008947861239534834	0.12118906212310307	0.14766460015420232
0.008248096526481948	0.11796469367984477	0.1485777171129219
0.013071281677034906	0.12205342257204045	0.14731048259817472
0.012239711035925804	0.11801864571471997	0.14631583992431557
0.023390067597048307	0.11965467015920965	0.14194675538861246
0.03334735778639366	0.11763989017644032	0.13907270781308628
0.04239161887023447	0.1196371511690229	0.1377185505069859


==> maxvolnmf/figures/samson_minvol_10.txt <==
0.026917039385596683	0.012762248210411541	0.0
0.03628642449646912	0.014425571194779397	0.00040909561995959863
0.04129273961850635	0.015530842823836108	0.0007547744867033437
0.04379212532070792	0.016367976063047712	0.00099616240657159
0.042871890801468006	0.016668011579703296	0.0010814839025582105
0.04496530888167292	0.01746588647426969	0.001343828321538848
0.045355384072438255	0.01799332978594855	0.0015150843511392092
0.046298677533924755	0.018559440364769565	0.001736651625594976
0.05567440812991083	0.020563957802583348	0.0024539481478119524
0.058024048937647475	0.021492880972151438	0.002767567771520271
0.05869206838692656	0.022144502455048627	0.002968589482222334
0.053195783128759694	0.02171955903385662	0.0027817786945353033
0.05438650219905797	0.022210812250831942	0.0029244675796239647
0.05983145038726678	0.02344541905696091	0.0032687933118713485
0.060769896208773384	0.023812929090338955	0.0033121265989530524
0.063507950063726	0.024457919153971667	0.0034532079355349687
0.06429870680802519	0.02474415293940116	0.0034721718850703716
0.06735436751611405	0.025533451617547567	0.0036327527078622557
0.0704394063335088	0.026424762116741055	0.003800437456980912
0.07313810713803066	0.02723764275072889	0.0039418409834187425
0.07394392089548572	0.027678142581277636	0.00397527739304937
0.07530248839515276	0.028236081335274985	0.004035554838505346
0.07649370166402734	0.02875392037692754	0.004080413730883832
0.07862162422526844	0.029446736825455195	0.004168734492637367
0.07988855476282788	0.029978781888550722	0.004198036544568703
0.08093129107867927	0.030342147530820235	0.004198279120934876
0.0847596643387165	0.03131931150981974	0.004337580306224332
0.08775591919906203	0.03201898005009582	0.004404687896933243
0.09131367518255713	0.03281412907702238	0.004483725586419003
0.09260322790652742	0.03290192388435218	0.004417544067930095
0.0975762017787543	0.03363686363155464	0.00455535881791122
0.10274030141456014	0.0343236349917191	0.004729477100024587
0.10708119832557444	0.03480184446128507	0.004903521708360421
0.10928715976685466	0.034857723302637825	0.005040278602378136
0.11165098450492685	0.03495094393430083	0.0052886805444272815
0.11936261362441013	0.03616241371822407	0.005952442882055464
0.1253404915584421	0.03707007017442942	0.006653554969320133
0.13008997215069457	0.03777590463343773	0.00738063894701852
0.1323927787674611	0.03805184948527444	0.008063036408862178
0.13446943489537522	0.038371928543916835	0.00875040861236631
0.1400189277475225	0.03946472557123598	0.009635029109790036
0.14125741690486449	0.03975364288460896	0.010182378208408322
0.1443122312295801	0.040449724755222696	0.010776971976943675
0.14537770437542802	0.04081497110274289	0.011178990685109821
0.14621510344018285	0.04113324109083167	0.011504214998593925
0.14674292087901333	0.041471273460412704	0.011809078590107486
0.14581201700662072	0.04151859038337398	0.011961737890490322
0.14589366564161468	0.041874526878352455	0.012127305935736472
0.14679589296458784	0.04246201498423634	0.012221153043798314
0.14684623810780886	0.042866895699101355	0.012115048759968135
0.1469879550807827	0.04337335664279863	0.011927557003947709
0.14475380931747395	0.04342300791148463	0.011501899962682395
0.14278682985295713	0.04364097135481891	0.011056320323970364
0.13848889861274927	0.043373612399545326	0.01044056753417165
0.13416016018513358	0.04314312842563534	0.009870296527268113
0.12837512594026018	0.04263080669952626	0.00932248756243365
0.12328610186889004	0.042383474767361005	0.008955959336571692
0.12024554131267845	0.04276376702912145	0.008832810425949163
0.12114087756417323	0.04435912501351915	0.009087580241585898
0.1214705246725724	0.04602086780895234	0.009394474759316856
0.11879672370427755	0.047176030439612694	0.00960959727330519
0.11340117021207402	0.047860524019099654	0.009730939930184234
0.10886263962230583	0.04880396796901147	0.009914749737269956
0.10508670902587931	0.049613423507806155	0.010000178195420102
0.10301088347807362	0.050492920269844366	0.010014953266341858
0.10309767168862452	0.05177877637657903	0.010039324600676613
0.10441015141524622	0.053464242573222395	0.010118350448404341
0.10347882589301297	0.05431061622482843	0.010009489705514662
0.1024018682540199	0.05508764416714412	0.009932609066301114
0.10286397032207667	0.05639285207976681	0.010036634332296157
0.10405848669127539	0.05797988842923445	0.010255305533920848
0.10428729464157108	0.059321223800485566	0.01046013309017095
0.10201279850287062	0.05976146907694996	0.010434918652216355
0.09987744502540485	0.06030896711696079	0.010365910703231711
0.09773296225416253	0.06089765180692992	0.010204264119563837
0.09527008877811793	0.06132881795903835	0.009955855815695209
0.0937209754627041	0.06210643759676849	0.009759020790545745
0.09184866857303026	0.0627351541080587	0.00955874054580351
0.09087082055099643	0.06385872075935199	0.009541878520592108
0.08945024613330663	0.0656125115482642	0.009617816016308454
0.08592615486908119	0.06684202561455344	0.009571775515975576
0.08140777973785131	0.0680313523773152	0.009437109716343657
0.07644247448010062	0.0684936806784322	0.009205010686239704
0.07390999673267834	0.06954822221801304	0.00913543047418972
0.07281716017078652	0.07043422622656162	0.009098782892654676
0.07365624999655185	0.07133821553987471	0.009116501131718592
0.07634911994634433	0.07238397927833262	0.009225981798338037
0.07964958937931119	0.07289862921798736	0.00940820881461435
0.08712841374956241	0.07464492898691745	0.010233235029580543
0.09399278043682273	0.07651021790137666	0.011614971539137521
0.09892400476089355	0.07810242321372499	0.013664341680695727
0.09785715129799492	0.07846896223783498	0.016234977862716056
0.09535824549510684	0.07889502188740817	0.019772343451276833
0.0928827377929881	0.08073762618676074	0.024474691181748387
0.0892208716328018	0.08270558812719486	0.029796829085761027
0.0835467821027644	0.08461690175987721	0.03541676897497678
0.07609480977794203	0.08606886215052947	0.04110438079881772
0.06680976485876826	0.08558068752278623	0.04588178885152413
0.05922852168278194	0.08626068404001266	0.05208334840475155
0.04924582490802059	0.08524114522700842	0.05703716245461638
0.041310106815142564	0.08658641976938064	0.06382772505465915
0.03134305565271369	0.08670467907903319	0.06982037153565275
0.023343411050030266	0.08950623093068541	0.07804104231422161
0.01437341537229927	0.09191073441342633	0.08567517449428895
0.006352896159814362	0.0945401486158508	0.09354793318880174
0.0005491169680671037	0.09657979455242348	0.1006074586377368
0.0	0.09848964389749722	0.1067349214239841
0.0	0.09943546629987025	0.11120460529540575
0.0	0.1005939332295038	0.1156868753168409
0.0	0.10089382343971051	0.11803770402307116
0.0	0.09922825407070023	0.11657932517561281
0.003973943827985802	0.10895426871879497	0.12842076200321598
0.014647379750498311	0.11708210560739618	0.13802528045436363
0.014864775642971761	0.12352591270591141	0.1468622950154442
0.0	0.11532346886526153	0.13758772492526464
0.0	0.10950552471595568	0.13192417869902182
0.0	0.10793129476510875	0.13031780527583303
0.0	0.10909327036650111	0.1316891584691895
0.0	0.10976967085741325	0.1325972579457355
0.0	0.11030669635095287	0.13266085271361422
0.0	0.11054230889192729	0.13314049763238234
0.0	0.11130977519309286	0.1332293925437489
0.0	0.11187277757181022	0.13414254644780513
0.0	0.1126621369638937	0.13446678759869396
0.0	0.11294722657218938	0.13479708809877095
0.0	0.11383935351974273	0.13557360960371845
0.0	0.11459713962618105	0.13582577239386892
0.0	0.11237850176970045	0.13325361113189846
0.003600778078940149	0.11155974994687325	0.13046285421847753
0.004769173779928051	0.11040838367022733	0.12999643225318916
0.007772773694344862	0.11277822706104904	0.13076976971913695
0.004043881298294174	0.11349319542700896	0.13306094472795524
0.002783629731430354	0.11578862908023593	0.13325042691122313
0.00034301979205567015	0.11627195313970161	0.13572695727468026
0.0	0.11902928551466149	0.1367385173580962
0.0	0.11933373362267308	0.13944887393387387
0.0	0.12298154498719596	0.14120200135030223
0.0	0.1228380897523542	0.14349284292397257
0.0	0.12557424269543044	0.14411785991009116
0.0	0.12486880834637341	0.14565313521444087
0.0	0.12888936522765584	0.14721702839301384
0.0	0.12828104255833392	0.14827854150738545
0.0013928165172576326	0.12998752876628483	0.14783666078484647
0.0	0.12738190523477302	0.14659727949005413
0.004048330532190078	0.13014870965981054	0.14833118715772392
0.0015241917886577771	0.13053315362798462	0.14932027755617977
0.0056104730155756	0.13035506988370496	0.14906974584096314
0.002606925303319122	0.1299635785915596	0.14728200499338012
0.004682359183516806	0.12826034485498028	0.14697631662162586
0.006513813455209324	0.13151593166159867	0.14738390210600844
0.005708155543570245	0.12923422747354796	0.1479931864554523
0.010603480881318244	0.13215504988497315	0.1471195848992101
0.009666301924927883	0.12875144149355727	0.14589754057721938
0.02081884814100805	0.12907295071421948	0.14193927159924585
0.030486404211120862	0.12688133465937532	0.13916306943904666
0.0393812169372393	0.1281326563570167	0.13814272416774415


==> maxvolnmf/figures/samson_minvol_50.txt <==
0.026971331360276556	0.011915476165842974	0.001675479320767809
0.03623952609681868	0.013577339711417601	0.0023849439677300385
0.04131436076727021	0.014674844712724898	0.002867198618153737
0.043828929062382144	0.015487157956584745	0.0032037812820965403
0.04286422162767383	0.01575296209828556	0.003309704859313368
0.04496345968874316	0.01652597712330488	0.003657488324716079
0.04533016505120532	0.017023136346555393	0.0038778370558034078
0.046266697571819934	0.01756736771908503	0.004151793976605462
0.05577818305514036	0.01957172022530297	0.005107923021264976
0.05813840963238833	0.020472174522757923	0.0055179608782296
0.058786570295800346	0.021089630159343523	0.005780225232660329
0.053169680730331896	0.0206141067745306	0.005518331758174208
0.05436759893289956	0.021085779784255815	0.0057151684209867165
0.05989634410335855	0.022304040559090414	0.0062155758911112595
0.060848430312782587	0.02264977604004943	0.00630730131985522
0.06363517723204345	0.023279479559582882	0.006533764347376958
0.06443834233557232	0.023547908588739817	0.006592668148182201
0.06753858989888344	0.02431530101529765	0.006855769397403434
0.07066170042238072	0.025176072860321353	0.007137676216526649
0.07339243339589349	0.025958683887982913	0.007383318610352472
0.07419461463187778	0.026370697415863495	0.007472227360308065
0.07555612068159197	0.026898855991437723	0.007603682289870593
0.07675032005673305	0.02738704749881031	0.00771499825179874
0.07890246454657056	0.028048288337487324	0.007894396684322508
0.0801843955847583	0.02854687395776261	0.007994642267002649
0.08124386897955603	0.02888736578184232	0.008047131606891715
0.08512258421151842	0.029833007249139645	0.00832017454437952
0.08816477502382873	0.030509259247385772	0.008489251081336486
0.09178285978837473	0.03127954173445038	0.008685142889560576
0.09312357854097916	0.031365179818223794	0.008648531629339682
0.09821389476921971	0.032103105412897556	0.008901557439462034
0.1035053887737692	0.032802732589532854	0.009183258658710801
0.10796031821084383	0.0333034133784905	0.009433281321989192
0.11024511093653448	0.033390544490315005	0.009582504395190525
0.11269590266387756	0.03352354909126388	0.009837048600295759
0.12058524124643413	0.034775694242955665	0.01063996906732586
0.1267167257951157	0.0357339908786838	0.011425204563049317
0.13160226961398605	0.0364955501900466	0.012199604073660077
0.13400312470178197	0.03683283587711541	0.012861725653103315
0.13616279899454647	0.037209452314918914	0.013530691451582953
0.14184851583665778	0.03834896428877684	0.014496037508209747
0.143139865183293	0.03867448287255516	0.01502910061760383
0.14627135083082793	0.03939624982469851	0.01566816273064069
0.14736579702686267	0.039776958138173585	0.01607869596946204
0.14822410812195147	0.040105368199381194	0.016413255154819565
0.148764081321097	0.040446274633596534	0.01672877424543644
0.14781479798974204	0.040490937698465394	0.016862408411958362
0.1478888614080541	0.040827671822400165	0.017053798712383755
0.14878814237322596	0.04137737464969826	0.01721618180791117
0.14880994695394295	0.041733141634262505	0.017171459300096996
0.14891133976452314	0.04217440963911198	0.017067631899646125
0.1465887246855481	0.0421498896132003	0.016677330440672246
0.1445256224143996	0.04227944086082081	0.016291783294817744
0.14009123838808427	0.04192424911786918	0.015677131298785795
0.13562685861604376	0.041605773965756536	0.015107300827241536
0.1296844023762077	0.04101550466504707	0.014511866989754001
0.12444629743010423	0.04069075549246922	0.014115494690425577
0.12128064862051599	0.040982593318059896	0.014028346061019771
0.12208756672463754	0.042460346426050254	0.01445598529310715
0.12230048066068487	0.04399829815943657	0.01493212191265324
0.11944564818307978	0.04503303690246789	0.015240045582724049
0.11380714041248044	0.04560098555241579	0.015384517936322608
0.10903462864522365	0.0464209416512411	0.015621958393135023
0.10505262655247953	0.047120003218339555	0.015762261575849527
0.10281926135486799	0.04789650551834824	0.01586234441355816
0.10278866963450776	0.04906831851764276	0.01603779937426531
0.103999927212559	0.05062179975354561	0.016319830951735413
0.10295666312979837	0.05136982256653508	0.016315085398057406
0.10177307887388015	0.052055421975744545	0.016329629195110263
0.10214005713562778	0.05325494738023412	0.016582172216681845
0.10324316703412159	0.05472946573654174	0.016976976111701608
0.1033721261344506	0.055968101470164684	0.017321607334936193
0.10098349194149944	0.05633871758785566	0.01733149163667118
0.09873483255150434	0.05680344810731426	0.01731623580906262
0.09647703158087934	0.05729795260773774	0.017221426811116703
0.09390226364127371	0.05763782806416349	0.017027439808910253
0.09225293815761444	0.05830703472155708	0.01692818353167135
0.09027683551522339	0.05883602940564283	0.01680677518999619
0.08918552659606399	0.05984153440651626	0.016916143425167337
0.08757800260916875	0.06142305482445418	0.01717974633421849
0.0838469657528808	0.06249092494361044	0.017254302735520432
0.0790886136153078	0.06350329091100758	0.01723560990233093
0.07392722946186531	0.06384166992864307	0.017039509133065494
0.07123219226043616	0.06476283667952863	0.01707890721857294
0.07004345836885159	0.06555014182439448	0.017140623487561867
0.07085021791721567	0.06638061291391824	0.017270791903563492
0.0735634407866677	0.06736929690583413	0.017516557837519126
0.0769439819992968	0.06788963232108002	0.017770442752349205
0.08453053830418275	0.06963691357349584	0.01878350485644457
0.09148277581573515	0.07153342598290927	0.020305525951917466
0.09648291890660765	0.07321429296262426	0.02237976343226017
0.09543438751693314	0.07375067319065289	0.02472626911352502
0.09293933181105521	0.07441041765302649	0.027931839230586834
0.0904052302227887	0.0764635771128644	0.03234340148929541
0.08665961968469277	0.07867831544457936	0.03730790929493853
0.08086203763177559	0.08084886491825424	0.04250931360612891
0.07326459976833892	0.08259476052400379	0.047695216346748295
0.06389123219579775	0.08248601544236014	0.05181364255309603
0.0562330237448065	0.08359568837619048	0.05734979032884978
0.046197894775200955	0.08302867761508749	0.06154119466860347
0.038172706905761	0.08480404749980787	0.06766430580432929
0.028138140753312328	0.08537761511152427	0.07290212796985653
0.02000246875845385	0.08861631224175644	0.08046093751849405
0.01091347474125007	0.09143487884794876	0.08743157918319355
0.002821460438304524	0.09449682898683691	0.09464167579806348
0.0	0.09694707618010473	0.1010080314449989
0.0	0.09927914700073165	0.10663331729524239
0.0	0.10059520320093177	0.11068555689694141
0.0	0.10210506204667057	0.11477835880479842
0.0	0.10263104930793504	0.11687705425066092
0.0	0.10101360200359828	0.11536385328120385
0.0003077428854309232	0.11112010041704883	0.12713502386948883
0.011004599873992599	0.11956838966372203	0.13670656849570667
0.01109423019199379	0.12626554985139865	0.1453182993885541
0.0	0.11769098836481741	0.1358814728969882
0.0	0.11184749786725365	0.13016558665667136
0.0	0.11026317826640958	0.12855765337472938
0.0	0.11145198692348547	0.129904547806091
0.0	0.11215637239276709	0.1307902432471044
0.0	0.11265496005070925	0.1309113892655203
0.0	0.11291859019468276	0.13135376114075148
0.0	0.11362788251989527	0.1315359353554078
0.0	0.11422874684342785	0.132399921772819
0.0	0.11497655658869345	0.13279136243210526
0.0	0.11527053017995162	0.13311362442144709
0.0	0.11615265169368842	0.13390893641880075
0.0	0.11686997656943583	0.1342294864910885
0.0	0.114619735644346	0.1316652819507301
0.0	0.11371191062804244	0.12921439377513563
0.0013047792604153582	0.11264639432090115	0.12864642626875528
0.00394429853825895	0.11491127317741974	0.12967098406369307
0.0004160801513535615	0.11572808004059112	0.13173192477970513
0.0	0.11779941318086243	0.1321674542345052
0.0	0.11841530172574673	0.13432724889349484
0.0	0.12100075732533667	0.1355623263028532
0.0	0.12153055443456337	0.1379853511596219
0.0	0.1250016437493258	0.13999527586825522
0.0	0.1250896892398776	0.14199091162404642
0.0	0.1276337833599256	0.14288845484703286
0.0	0.1271486382072706	0.14414310821335174
0.0	0.13095200669564785	0.14603173667294952
0.0	0.130509827850012	0.14687787449016645
0.0	0.132044023117854	0.14675394397619276
0.0	0.1295348943161948	0.14527673497580076
0.0	0.13230607803613104	0.14728499320860394
0.0	0.13269497455286272	0.14812142655657892
0.0010639372758515441	0.13259973940394967	0.14797796921022507
0.0	0.13200929780481946	0.14628538953474304
0.00022989532662824586	0.13050182758197876	0.14584451136841295
0.0016275458184479988	0.13350827683123181	0.14664453459348287
0.0012350316371252462	0.13150401811712642	0.14686619321864608
0.005762014243157038	0.1341238870268029	0.14651317296282548
0.005161197705815634	0.13091500948113782	0.14499266140792488
0.016261317251733125	0.13098189189002543	0.14161895995829957
0.026155026026651013	0.12884898733317293	0.13898875247793896
0.03497564868467242	0.12994247426247243	0.1383782230581682


==> maxvolnmf/figures/samson_nmaxvol.txt <==
0.010937953708200835	0.04052078812263191	0.0008002299021231337
0.013937814445866975	0.046148570328233114	0.0018583047229414709
0.015572745276208886	0.049862953304006856	0.0025485713668497835
0.01639659198549348	0.052607320410268305	0.0029894943822461467
0.016125759604184754	0.053499570375974366	0.003071291167458328
0.016806804366001966	0.05610864635187973	0.003525957515127481
0.01696514430559358	0.05777840978095769	0.003783532077325787
0.01728841318456899	0.05960087760609729	0.004137701927789899
0.02026383662386899	0.06636708649923254	0.005536349410569958
0.02100223556645529	0.0694037224617597	0.006074069146297429
0.021227543159889225	0.07147945721011685	0.006383582833676792
0.01953005379639082	0.06985830095495034	0.005892750877549077
0.01997781057006684	0.07144470608826055	0.0061433977991716265
0.021799388969377234	0.07556953227685284	0.006849627156031635
0.022217127726293206	0.0767397273686839	0.006947615584573629
0.023202750866684208	0.07887264147520358	0.007257220586551862
0.023543024297512583	0.07978876741853169	0.007313227562225917
0.024596367344975407	0.08239904286835376	0.007658494372516574
0.02566795891117002	0.08532448266943911	0.008014257457125916
0.02661303367843108	0.08798456918546327	0.00831704354701883
0.026936430944282688	0.08938733191717985	0.008390075261399572
0.02744959824200203	0.09118318922073922	0.008522942791882678
0.02791790349342265	0.09284299157708786	0.008627431506109857
0.028709820670680255	0.09509044182381962	0.008832326867595955
0.02923125782241719	0.09678926780904451	0.0089183956229592
0.02965056485477688	0.09795616915922534	0.008955269015360385
0.031000637025058442	0.1011725726611504	0.009299389732113004
0.03206503578621552	0.10348437366959178	0.009507693766784526
0.03336799753209674	0.10611037381552609	0.009756257467912121
0.03393638313458274	0.10641304262302394	0.009713892620902534
0.03574663081317934	0.10891482086024024	0.010111830312009995
0.03761099920121231	0.11128016980278548	0.010572611158759862
0.03920123007011299	0.11295709599110436	0.0110042808116299
0.04007196085467843	0.11321466336896663	0.011303729536169833
0.04098917860259733	0.11360611111062922	0.011774388473466901
0.04369903321532234	0.11775806787749918	0.013057055662184716
0.04585630293554087	0.12087853380109159	0.014332448211945292
0.047617597732219616	0.12331086580436258	0.015601667693528347
0.04858095661335477	0.12428223611712633	0.016714801319282328
0.04945979304416249	0.12538439538703955	0.017823768900806558
0.05151381922374645	0.12906460383736013	0.01935184044207547
0.052094029858586965	0.1300232816837903	0.020218250371426542
0.053279504969070496	0.13233840015075538	0.02121999253536752
0.05377955369267581	0.1335217903014384	0.021859739977964497
0.05417787207807713	0.13454914944245566	0.022375539087170913
0.05446831995067434	0.13562411958841328	0.022847255797628644
0.054235764254088825	0.13572030184894857	0.02303876302280334
0.054368256835797595	0.13682042118742965	0.0232845673547152
0.05476724885258049	0.13867979205527203	0.023449889659615402
0.05484601356098001	0.1399243554477274	0.023285309602508648
0.05494360162336766	0.14148629103516386	0.02299997662357512
0.0542002351204284	0.1415091675633937	0.022271046474365418
0.05354473388598136	0.1420681891676925	0.02151891903926205
0.0520658983086685	0.14100396129050066	0.020427792861893633
0.05055177539942982	0.14006216720138112	0.019400872979586595
0.04852622453413323	0.13817855026628442	0.018354398074390585
0.04673361745127021	0.1371658069347216	0.01759991284285034
0.04565272006778429	0.13821509745559746	0.017277744060101043
0.04594923387214744	0.14324268763082554	0.017653518220632426
0.0460238586959671	0.14846025264867982	0.01808043573596961
0.04502062816869803	0.15196774929064832	0.018256099353032497
0.04301114190214032	0.15389813575158165	0.018186376198360013
0.041277321027930476	0.15668578084393894	0.018236432955065662
0.0398152939293398	0.15908226597399142	0.018175472114714163
0.038983358020419995	0.16175611440887033	0.018081600115057356
0.03895423653275814	0.16577689076104024	0.018085920382915163
0.0393687560151214	0.1710974469599512	0.018213103345167927
0.03900364157326053	0.17369413297405215	0.01798744052593225
0.03860395724437277	0.17606803178715433	0.017805472529660353
0.0387290640347221	0.18017035601645304	0.017943239547911972
0.03911684364493099	0.18518709387595997	0.018275965803314927
0.03917350010711677	0.18939413094840532	0.018554159818535053
0.038392692128419795	0.19066347983325213	0.018408564330437555
0.03767722802911046	0.1922667750350633	0.018201755684096634
0.036971478950144736	0.19399429035987492	0.01785400769380862
0.03617014284067324	0.1952055736142871	0.017369492964726375
0.03568793771093835	0.19754255975906146	0.016990142738536888
0.03510749775909938	0.19939086610743192	0.016599452759979774
0.034819989183631404	0.2028352334573329	0.0165060965706374
0.03439494304744663	0.20822209783879134	0.01651764780612258
0.033251318089824684	0.21187505042697113	0.016272454529960047
0.03178697187479907	0.21534502982737713	0.015856454400874152
0.03014722435892443	0.21652622669725016	0.015295901488461005
0.029333807316664417	0.21967646717756467	0.015062610245777965
0.029027083922546538	0.22236827868190256	0.014942821118973597
0.0293929938961736	0.22520715000128663	0.014983894301197622
0.030409888896746298	0.22857562510104573	0.015235391561098887
0.031559818161934684	0.230339165510361	0.015631053855474884
0.033985648531158014	0.23620425719164917	0.017119751094017213
0.03609638702971473	0.24247231619845427	0.019403514648776224
0.037436715263656835	0.24787284449399014	0.02260249485832733
0.036804774457977564	0.24919292061314005	0.026366145693337374
0.035682114720523773	0.2506891531123327	0.03151325616642728
0.03469817583070945	0.25663504757169725	0.038370382815430454
0.033380693525433686	0.26293879154802396	0.046103195802612656
0.03151761865207055	0.26895399244374935	0.054206901410247636
0.029150293174591023	0.27343450089692495	0.06235575163536801
0.026157536915677737	0.2717253718793415	0.06912392092606617
0.02380444996979224	0.27380932537735664	0.07805956698363983
0.020815172660835976	0.2703597029938305	0.0850911567420885
0.018762983031825796	0.2744456076184691	0.09489111219869113
0.016295761359505216	0.27449676566850023	0.1034641477308546
0.014772194826999914	0.2830628572242533	0.11538920504041592
0.013113813955869306	0.29027971477265824	0.12641364555429788
0.011904118859656363	0.2982336887451075	0.1378316520307236
0.011285652318291393	0.30442872826251016	0.14814053800984348
0.011038805307931374	0.3105384148783938	0.15729340372274797
0.010733112819746754	0.31361653788393234	0.16401261882392068
0.010678020478523502	0.31734409796299845	0.1707372992790187
0.010419737020979267	0.3183587304684188	0.17427520353204062
0.0102303710603373	0.31309233667747255	0.1721446499498461
0.015183987371232712	0.3440570845829905	0.1896452530025069
0.01878550128823392	0.37051149254441906	0.20418472749672514
0.019899452658169302	0.39090410634250644	0.21725639564513893
0.014947000369391176	0.364094047401748	0.20301553535944994
0.011653621732032006	0.3457406968184693	0.1948300662066274
0.010940971709855215	0.34076778821135384	0.19249544818049483
0.011071745921900343	0.3445146740254219	0.19448835928945973
0.011118681409934158	0.346603595725568	0.1958513830763411
0.011490814943024043	0.3483400111480113	0.19588804050980682
0.011643355973086307	0.34911604880568453	0.19658723189868105
0.012102120809173361	0.3514747736378232	0.19668840277047117
0.0125372507046913	0.35338759299414946	0.19797789902670046
0.012671388808608637	0.3557458338884971	0.19847823012373472
0.013210994891451432	0.35679578496153486	0.198883017389816
0.013247824881439408	0.35948199720206536	0.20007008516736832
0.013766892153047071	0.36196109951589495	0.2003590411219841
0.01348895694940169	0.35494315221444994	0.19657224733079556
0.014255819865732251	0.35257243828841145	0.1925202045113648
0.01461883428694518	0.34912121999647483	0.19186439468594046
0.015172167006744851	0.35663595338672943	0.1931147554957629
0.0145579776584538	0.35882633702803046	0.19633712970511785
0.013931088210110937	0.3657821559441059	0.1965648503785512
0.013360820415449445	0.36747204216986995	0.20008505249417116
0.012878578196422021	0.3759620455708946	0.20157394067043402
0.012541653982010476	0.37724947667433384	0.20556707479036188
0.012202065630470571	0.3884901456828239	0.20818519020343387
0.01216547447973885	0.38833746948601644	0.21155710092857088
0.012267115384787395	0.39672539417120967	0.21247200745785894
0.01248513158485495	0.3947733986897273	0.21471855854952776
0.013388399643726626	0.40724569145256184	0.21695146321261477
0.013310037816415937	0.4054765609838155	0.21853708412102618
0.01368500339328153	0.41087716717622225	0.21786983354347328
0.012897797930472405	0.4026129606641287	0.21605325500132233
0.014125945960036506	0.41175930919085235	0.21864717928024596
0.013998563440117111	0.4126446048593424	0.2200735956185949
0.01446422846859431	0.41260619016558914	0.21978398575396865
0.013882452049210832	0.4108389624335591	0.21709220629313325
0.01400385790662067	0.40594412099905813	0.2166684884495479
0.014480595993070075	0.41605181823953463	0.21732089880486236
0.014423557847408276	0.4090421546534342	0.21821448902358925
0.015165538146308609	0.41844379304740764	0.21702152487336218
0.01516638278545259	0.4076648359764681	0.21525799654927186
0.016721063067681684	0.409505222710564	0.20968175468999375
0.019260771367141077	0.4029623131679602	0.20602016298636053
0.023510289659638115	0.40659499910695024	0.20500937655601562


==> maxvolnmf/figures/samson_r6_smaxvol_05_05.txt <==
0.0001879617785130461	0.013205117748826753	0.002011112925665383	0.015457844577217248	0.012924590110280701	0.000713179944839107
0.0006873621136136468	0.01474832238948142	0.0029837534361322844	0.019883753048130254	0.014818235732310383	0.0013689298920714175
0.0010858585471527958	0.01576663465053443	0.0035190777710636134	0.022298543998405106	0.01608661844250217	0.0017822124949527797
0.0013308858094447137	0.016492827525210196	0.00387969763078181	0.023516511600777786	0.017044957681181	0.0020552564388990153
0.0013687878094027668	0.016692700586336436	0.0039385565162617375	0.023119260417428872	0.017389104176089316	0.0021326671750978303
0.0016138768371054078	0.017398280722610293	0.004322148359582925	0.024124734213000213	0.01828518517377898	0.002411025761762741
0.0017520775843615844	0.01782767646873489	0.004531700727270097	0.02435147603402628	0.018880115159453408	0.002579595566465072
0.0019526442041606586	0.018299021915990588	0.004804649497009292	0.02482383927600571	0.019522991880045294	0.00279637696952024
0.0027841975387598206	0.020171855855141467	0.005891159975481005	0.029218369617248146	0.02181108132714083	0.0035831334549563235
0.00310158244532825	0.020980591801030974	0.006328451651886934	0.030302730731708034	0.02286638991394932	0.003886927612080375
0.0032857819999960202	0.021516461817752266	0.0065711299669309635	0.030622898839211803	0.023607377934821584	0.00407540735157351
0.002984037095837601	0.02098852749714717	0.006204760420512812	0.028102834401143018	0.02312682693603308	0.003821972885881245
0.0031288119302747388	0.021371319676868818	0.0063953250204051345	0.028763403195340556	0.02370827665543945	0.00398030028123508
0.0035386243694928944	0.022499020877395248	0.00697422829802925	0.03144689312992558	0.025120512128430052	0.004384350550974576
0.003589453810938216	0.02277846156018231	0.007065135881989928	0.03205437664363895	0.025556380619400652	0.004453574109203954
0.0037693523444152378	0.02332700614244195	0.007317993452008979	0.033506088393444496	0.026314504892714637	0.00463750797924159
0.003797894736400674	0.023514259812556726	0.007382309422103466	0.034013863938585125	0.026675081634534813	0.004674884555639958
0.004001739441186305	0.02418734456672173	0.007681662809385278	0.03557113521682695	0.027601355417657847	0.004871243151463883
0.004207664438479237	0.024970595303362087	0.007999744470227827	0.03714519680617301	0.02862393431823841	0.0050773870182359996
0.004388125198608521	0.025672793876236347	0.008267289125458844	0.03852839496632278	0.029563726336117997	0.005252396851673599
0.004425904455230984	0.02601677403008269	0.00835594239780059	0.0389977741090129	0.030081856214180344	0.005303495179608518
0.004501041542587706	0.026463278100480454	0.008497078822620442	0.03974962967696853	0.03073728057471974	0.005384624328758558
0.004568863091301849	0.02686893611748128	0.008604565630291954	0.04043628176267342	0.03135171122169049	0.005444716447158216
0.004697306987645781	0.027442847663471916	0.008784878123208044	0.041597346262749364	0.03216398094933064	0.00556570923487233
0.004760256397528105	0.027868759505152458	0.008873394409039696	0.04235473075223404	0.03278916635534385	0.005613799307592333
0.004789634921550397	0.02814041543353888	0.008926399522088076	0.04297302015280113	0.033231586565636524	0.005630571063645698
0.0049896986121769436	0.029004950425681606	0.009242521775879585	0.044953169111972245	0.0343576259874269	0.00583010312291432
0.005102481700150664	0.02960665524831906	0.00945089326202679	0.046514349891059875	0.035180310433730884	0.005957336763486635
0.005238130075613975	0.030291992603583066	0.009697786630990789	0.04842090229446621	0.03611197930497104	0.006106041569993446
0.005210851935491861	0.030311271951062112	0.00967603333355571	0.049262266541657045	0.03626109930388599	0.006085919823592406
0.0054474238327342364	0.030949433304911813	0.0099935486722197	0.05193912675286128	0.03714821453600347	0.006312511458219682
0.0057133317841145176	0.031529019404141566	0.010342597147500597	0.054704420082322854	0.037996261509410725	0.006585807586945122
0.00595562649652376	0.03190350913090538	0.010657450400674347	0.05707108498013217	0.038611450079369704	0.006846895011070031
0.006101309804213176	0.031876364924751786	0.010864023098998619	0.05837785434069647	0.03873922661367009	0.007041805204612155
0.006346791624142132	0.03190363041114977	0.011177247411143043	0.05975440614446457	0.038892520644866806	0.0073386671345972215
0.007065990982323562	0.03295571321302808	0.012092093438918462	0.06377662360916753	0.04032996368778237	0.008117932571276564
0.0077873213678124	0.033727854014664424	0.012937128891882088	0.06697971879586655	0.04140885299815441	0.008907228958689539
0.008501384414505783	0.03429193384017739	0.013738189279612498	0.06960198072733545	0.04226082778548078	0.009710585066851607
0.00913339622517536	0.03446029353843837	0.014376897105469646	0.0710490000022253	0.04260801720646672	0.010426163643110567
0.009784775927270555	0.03465282538463962	0.01501796688065328	0.07237532994385133	0.04301009258641354	0.011112118172799695
0.010687957851296889	0.035558058258941115	0.0159927134423613	0.07542923930962275	0.04429407333679634	0.012036394176274367
0.011208301171983888	0.03573868626047077	0.016484115532802074	0.07629570003346207	0.04464557245357675	0.01256570050230427
0.01180588786206675	0.03628100525811292	0.01709327272096514	0.0780573316872666	0.045474525105508985	0.013183085364344121
0.012194366135081345	0.03653222317767526	0.017448969041924837	0.07880076483032095	0.045914586185548854	0.01358504556425761
0.01251318801000795	0.0367332315724636	0.01772753455545527	0.07939533292757875	0.04631132747751761	0.013909268616703184
0.012803781523256537	0.036959895881810645	0.017993744635077726	0.0798273355849705	0.04671752597295929	0.014203067191595196
0.012927911793374387	0.03692575245367146	0.01807064381458008	0.0794859037526747	0.04678892585153577	0.01432813012436743
0.013066840412364146	0.037163118800782505	0.018248316974584795	0.07967929308614989	0.0472079680204573	0.014481251474321237
0.013142732143832884	0.03761080425819991	0.018439290382646394	0.08025920666732629	0.04789132902120225	0.014582685120286692
0.01301558026915236	0.03789590364667886	0.018439391727092115	0.08036704122553971	0.048368477140116786	0.014484546656901534
0.012814804567244533	0.03826935407294569	0.018399618134605628	0.08050301905342172	0.04895930891646368	0.01430581267064986
0.01235907671762981	0.038241242181158826	0.018058136910365376	0.07939906188887334	0.049017889205367746	0.013852551242257665
0.01188090822907432	0.038364158302591156	0.017732562730529214	0.07842271615890632	0.0492618832812031	0.013390012359167272
0.01120284762503868	0.03806285874907506	0.017150692794525964	0.07622474750690234	0.04894187187375018	0.012729455055484737
0.010566355814710448	0.037789511076999106	0.01661118742975095	0.07397457921546383	0.04866567150760398	0.012101818232021019
0.009926820395307873	0.037249454434560916	0.016020365317139143	0.07097120625762725	0.048067531763413385	0.011456742857334385
0.009462029687635468	0.036940346186727195	0.015619917963318004	0.0683152887222026	0.047767653584658516	0.010987563662182096
0.009247244322327817	0.03719823158919744	0.01555297728407679	0.06670111530556713	0.04816909184530862	0.01077138407095985
0.009431784956553283	0.03853324606151176	0.01603818555448056	0.06710837493604482	0.0499432195309	0.01097469455219969
0.009646143880403087	0.0399146002538569	0.016569814382858608	0.0671852163949	0.05178463979795972	0.01120336512945845
0.009706687019228607	0.040848416524684975	0.01688527210867346	0.065661468742323	0.053027536810774864	0.011301547695639364
0.009619116868990255	0.04134093182657464	0.017000474864704632	0.06265887157978141	0.053734988806497935	0.011264848327174861
0.009598305756227152	0.04207087036778247	0.01722027764401539	0.060062980347769676	0.05473388240000623	0.011302527696165252
0.009519615625528133	0.042681881855151343	0.01736341487829523	0.0578782652680235	0.055605576235966216	0.011262643084092331
0.009432100853225508	0.043388042886619585	0.017495385792987744	0.056619838066659024	0.05656379242609043	0.011187231977484335
0.009407351739612008	0.04446776138526147	0.017714365526182375	0.05653889329479736	0.057992270618661294	0.011170815041757143
0.009447518701883392	0.04588018899145842	0.018048024693179194	0.05710672767978808	0.059887902221830304	0.011236984430329422
0.0092942558632814	0.04656439546600291	0.01804954298141347	0.05653599198944495	0.06083389819969184	0.011101370394463898
0.00917161259295571	0.04717923095667015	0.018063616588469954	0.055913446135527074	0.06170541823541769	0.010988786961561525
0.009228460249903378	0.04824603571082551	0.0183523876576677	0.05607495340149492	0.06317690713287698	0.011056731443082947
0.009389360455550179	0.04955512696897333	0.01880102751309808	0.05661808716123886	0.06496400856059839	0.011242142386634213
0.00952102244308314	0.05064612887108111	0.019171153771587814	0.056672438013239845	0.06646969126179642	0.01140544339616955
0.009425890787638903	0.050963878888011876	0.01914312443456605	0.055493137348416974	0.06694957223134854	0.011325998424493076
0.00930933886904926	0.051359093072014445	0.019064846057031667	0.054411738774117445	0.06756435357250246	0.011210515005732953
0.00914805278908561	0.051809808040286176	0.018860966587646796	0.0533391757474413	0.06822490814050397	0.010999586303820476
0.008929449288257833	0.05211884634454623	0.018534263208522632	0.05212459636137859	0.06871666151772028	0.010694719863980122
0.008778729099785833	0.05273267467110824	0.01830698539765976	0.05136866477890441	0.06960381532642558	0.010444329335930846
0.008609330633297173	0.053220775888630154	0.018065230818232237	0.050469166250349674	0.07031391592064586	0.010192701545115266
0.00860332788311263	0.054128604249122594	0.018075585583830028	0.0499961393136435	0.07157978274193393	0.01011466194628301
0.008643155601427466	0.05557065302541098	0.018240018202812867	0.0493017488617164	0.07352487756824087	0.01010127913797172
0.008543964886244626	0.05654385413607197	0.018163046235531565	0.047542729749749296	0.07487471083523303	0.009945003038745787
0.008356369446057397	0.05749380725214401	0.017956827964016913	0.04529352869620054	0.0761591215117798	0.009689167922565474
0.008099130868415814	0.05781897172334692	0.017556667011102388	0.04281138714563071	0.0766435310641376	0.00934912816869646
0.008020649569916372	0.05866014490400389	0.017440411483865177	0.041547893900039795	0.07781420767923951	0.009201016646141076
0.007992968205675353	0.05935260555398476	0.017384307363152853	0.041052977945145855	0.07882486782194492	0.009131363187888819
0.008034364937941591	0.060074014122326345	0.0174687501432259	0.04156011405303839	0.07987355374645219	0.00915849389487458
0.008184353659123959	0.06093421511367075	0.017745455171163216	0.0430388165941814	0.08108924381121446	0.009291627862129417
0.008391362823249576	0.061360939872569464	0.018127467975794592	0.04474494879851295	0.08170807385430044	0.00948950517226868
0.009141274905656381	0.06279999798109465	0.01948460009823427	0.048361138269841564	0.08374965989773892	0.010319461020748688
0.01022945048693853	0.06429951472080275	0.0215314961988357	0.051534669927389566	0.08588307516703901	0.011636120676231588
0.011735320295421977	0.06546885552748452	0.024248891385623556	0.053604912647284966	0.08768964469745213	0.013530746147364582
0.013495215222017276	0.06555395282257881	0.02722560597909113	0.052759918554256505	0.08799878874344282	0.015805845447083813
0.016058250295308673	0.06560512763893135	0.030969677361336833	0.05120349852008547	0.0883640194365507	0.01893886180694653
0.01965942047889286	0.06680525248503584	0.03575553331875255	0.04980422506215017	0.0902869374645121	0.023115017351811293
0.023909052459270143	0.06806295280625689	0.04079661317799684	0.04790771650104279	0.09236946957075463	0.02782874118004329
0.02851184391775073	0.06930390679032121	0.04577187441551585	0.04517194897814994	0.09434665522598473	0.032783356782086645
0.033300854682692345	0.0702068153442436	0.05041900804703289	0.04167093478002821	0.09578436479225998	0.037777193460442546
0.03753022820239084	0.06957763966456498	0.0537037448503683	0.03725551841502278	0.09506238673063433	0.04188136297416074
0.043237892804362486	0.06980018007340974	0.05791026079302807	0.03378765874104475	0.09577486148357325	0.04734186321441171
0.04802416258417638	0.06876988547865635	0.06059828561174178	0.02935207865835711	0.09450376829223721	0.051581526934161515
0.05458365495838564	0.06964967738986354	0.06480753527802546	0.026253304531986692	0.09591739083496281	0.05752706965840963
0.0607205533289167	0.06957618055092891	0.06780908728275208	0.022504934073637656	0.09594211545772444	0.06261775626910109
0.06898410579217494	0.07166702487387543	0.07272276575706756	0.0201054947978982	0.09897982254101952	0.069726895860814
0.07688338701718882	0.07351032087034932	0.07695554945214306	0.017473593159062443	0.1015296293562546	0.07617964405578811
0.08527699497378764	0.07547329010651546	0.0810887886818706	0.01549779818155649	0.10443976443706132	0.08278157271491186
0.09302822188971101	0.07697793826625847	0.08458094737976325	0.014436690838099064	0.1067536108858273	0.0886650334657512
0.09998648039199769	0.07852812051517652	0.08767445894594912	0.013942272994663269	0.10899315372054363	0.0938207951124002
0.1054321852861099	0.07932661287594141	0.08956564075968777	0.013396331395556014	0.11017682502837042	0.09741308209929629
0.11078445833021858	0.08029908044925316	0.09163934065144604	0.0132372836966892	0.11156472036782294	0.10101425895998671
0.11390204633475938	0.08060739904453901	0.09253663481941547	0.01282875231492658	0.11195653209243171	0.10264932604446911
0.11294994206196256	0.07948253049778564	0.09129823061799086	0.012590216929108493	0.10997249229484263	0.10088244303555519
0.1243765121304249	0.0874304984726422	0.10103084343928558	0.019923325295672104	0.12064150684935797	0.11088257398500703
0.134255906687579	0.09416105659870219	0.10865286947644605	0.025166649475230698	0.12989835392179475	0.11907362636700318
0.14333285665909196	0.0991376339017764	0.11475128761675533	0.02666738284883546	0.1372700145618296	0.12660358964167553
0.134440118387821	0.0923800219538192	0.10644797717894049	0.019307812098386848	0.12798042465837187	0.11820963784542075
0.12959663849902797	0.0875565316032469	0.1012647724725168	0.014444044893249974	0.12177115134979075	0.11322540222978174
0.1279836891203731	0.08636486202916673	0.10009957413516787	0.01341150626185373	0.11995854416456747	0.11188243597657128
0.12948300931724668	0.08727011318974949	0.10110938497180032	0.013584571621298969	0.12130605497815915	0.11286650557232351
0.1306122175706562	0.08771568074244214	0.10172893569566456	0.013636876114240224	0.12213014602419817	0.11340485439926778
0.13026235228998898	0.08828222008643152	0.10228535720310288	0.014212347441581428	0.12256896328724817	0.11358944491776723
0.13133831407232116	0.08829252026490103	0.1022592627519213	0.014424440942831672	0.1230497641506013	0.11347170575137562
0.1307697619469989	0.08906816659862446	0.10310139060212233	0.015151258789410772	0.12365211209362956	0.11382932652170953
0.13206568624977466	0.08937437625028052	0.10346953277118363	0.015798547898086733	0.12447871042723352	0.11425255315661677
0.13221341922625837	0.09012533845838613	0.10415873703247011	0.015976706785043482	0.12519000176045827	0.11447303561884634
0.13235374450114137	0.09026133753415463	0.104532691575176	0.01683587826881602	0.12557713710622284	0.11481155582847323
0.13356656810791043	0.09108425895598213	0.10507693639656512	0.0167996718909617	0.12651289420650938	0.11498092679734434
0.133045995967954	0.09163061911228615	0.10596129073827573	0.01768635166423801	0.12728709781185152	0.1156271946846355
0.13136957861387405	0.08991357161724392	0.1035883965814471	0.017262314606366038	0.12489633314032628	0.11260853185516986
0.12761357297792428	0.08938203545891361	0.10281919411738857	0.01857451991118833	0.1238248738225296	0.11079561543951565
0.12831263082728786	0.08844103910784308	0.10165042884406926	0.019078668462407213	0.1227958539562252	0.10949062888873885
0.1281721889154244	0.0906820494772873	0.10353123148514226	0.019858152768437744	0.1251034291442628	0.11069700094343053
0.1314364558532696	0.09103587720602314	0.1042228891622314	0.018852666934495686	0.1261445651995588	0.11175870688598956
0.1304801455638416	0.09322677552498707	0.1058892770875445	0.01785369403605194	0.1281796625469525	0.11234544152973228
0.13383210037716503	0.09310764393962007	0.10678931349482687	0.017044748780007037	0.12920293655926998	0.11368474593618315
0.13389213047378556	0.0956564347853542	0.10894664926337873	0.016238862771952016	0.13181701209808586	0.11487827566820231
0.13768152638949793	0.09541328431771966	0.10983391072809234	0.01575416997190566	0.13273685302440205	0.1164835143377681
0.13853007718237947	0.09883540435674922	0.11262253949911148	0.01508301198196192	0.1362308143742929	0.11825707979682255
0.14195161063539555	0.0982384475533989	0.11311454805889665	0.01506114865836682	0.13664534584254237	0.11947876153228112
0.14157948918743402	0.10094038891183227	0.11511691534810849	0.01511270189836777	0.13910174796344074	0.12031983585049755
0.14429256389711023	0.09994002407931832	0.1150258532997761	0.015479182373262684	0.13885487636947266	0.1208365947834154
0.14441338692232686	0.10369252906899258	0.11818279053572991	0.016749698008636075	0.14266088926190046	0.12266177745278274
0.1466907532215483	0.10294280058988309	0.11792601059740476	0.016626387045911083	0.1423705201564626	0.12267167859085167
0.14500648714077966	0.1045550219480833	0.11917379141722187	0.017224341086477253	0.14391972023275543	0.12291789621126614
0.14516110190554393	0.10231216619895117	0.1169880666101864	0.01602474432261411	0.14129368333649409	0.12084877463565957
0.14591939198074655	0.10440423361528035	0.11957275569344271	0.017990913144546775	0.14444680245006333	0.12288663642639187
0.1476819874148644	0.10498611809087528	0.1199062607349304	0.017611272364925268	0.14465934062911334	0.12285652161068203
0.14730453409396937	0.10451222394422266	0.12005676406936408	0.018510863634425823	0.1448340032116831	0.12278716920077999
0.14538764439154528	0.10479629387953358	0.11912860592900681	0.01742209123796404	0.14380148983717012	0.12104213997488887
0.14582971135169073	0.1028978229395758	0.11821873569074713	0.017839962393350298	0.14249787067180808	0.12032206907156094
0.145164746543487	0.10610653951642904	0.12018233484689514	0.01838670486143046	0.14554614668426533	0.12113860810778433
0.1471866483372939	0.10391556596546334	0.11916291433181429	0.018382178473219962	0.14345721999794497	0.12068664313017742
0.14501617727549254	0.10651153477988508	0.12073117261145294	0.01954949182181004	0.1464297394898434	0.12050496246884311
0.14500125692194113	0.10387492171732564	0.11852607074118426	0.019466710528622012	0.14271592669481686	0.1186778620551233
0.1402022520461551	0.10403062640410242	0.11782624748587253	0.0221676834559911	0.14330771501097994	0.11564551177464878
0.13759730793930228	0.10324682944485501	0.11586174975664554	0.025719307858605284	0.14049255284590262	0.11370336616892793
0.13461840810393602	0.10647835905140796	0.11590981667177466	0.031123055657160736	0.14026443915874334	0.11573848484588804


==> maxvolnmf/figures/urban4_smaxvol_05_05.txt <==
0.07032921752417783	0.015966503733321393	0.05980207683084427	0.009428908647434241
0.07097185302349443	0.017012815511942097	0.06012794838649554	0.010056724199891388
0.07151085833185622	0.01915944319801636	0.0615578158495833	0.01232184167576908
0.06904742363877782	0.016301357136473956	0.0582342158186742	0.009237492535247367
0.06937158145413377	0.017996278529631378	0.05972967457195235	0.01029651528672536
0.07018037080425832	0.018578978431172653	0.060910678375969106	0.010985780327263876
0.07156014581050539	0.019306793388972975	0.06263153991071202	0.011641347859918995
0.0720817268518459	0.021273084328024647	0.06455481623421358	0.012852312796400672
0.07244084779685746	0.020356107498799972	0.06461824839433873	0.01231280799350855
0.0719525084537922	0.021166442133025574	0.0651015303042764	0.012603397539700972
0.07218681657076734	0.02153301678327909	0.06572602289160134	0.012836197548683672
0.07249208876849451	0.02261906877897272	0.06690357594071877	0.013705687460750729
0.07249663271060365	0.022456932469178056	0.06690013324253682	0.013444070802693211
0.07322427360265771	0.02257590363316553	0.0677932193076756	0.013493052363445562
0.07205672883963986	0.022188830827618425	0.06682083805659203	0.012812436503341757
0.07294495235009403	0.022772341899559716	0.06803332727334098	0.0134568190790129
0.07271291845143169	0.023295783496909927	0.06842155556557189	0.013667276691457505
0.07308243478863155	0.024014003437220263	0.06933401707567316	0.014258333153109197
0.07261219787826574	0.023836942682289575	0.06922830131796608	0.013902656496473613
0.07252479111662076	0.02341690945394748	0.06942781562602802	0.013329473440686392
0.07295895484193984	0.0242770295251269	0.07060938631199401	0.014132727784045446
0.07335771329922786	0.02519354647136573	0.07192343972112941	0.014744331974353856
0.07288869225505308	0.02523339151201499	0.07206682480948501	0.014659682091794853
0.07340434618607383	0.02606244748498145	0.07342038233581696	0.015482843141194486
0.07332907676200477	0.02687350529136731	0.07412232668919311	0.01644737124589065
0.07359604304319611	0.02898411346697996	0.07568559814378348	0.018588901144861197
0.0737923499997876	0.03060800032838871	0.07682952440948383	0.02040652614623731
0.07432445854262132	0.033232470159350366	0.07883229038739757	0.023303077324203565
0.0752925062181729	0.03591470580792012	0.08142078174237814	0.025918723933152258
0.07432559801046301	0.03650768795075399	0.08180061238044045	0.026408818382454406
0.07501983988777747	0.03757856351599953	0.08367922901678844	0.027550573211230403
0.07509238723584824	0.037976239263945596	0.085026146239498	0.02771321588413313
0.07573662692724328	0.03824709940558969	0.0866308124767899	0.027871978773711156
0.07632036598233678	0.03808107340938011	0.08812303553045477	0.027045241053644368
0.0764730367422783	0.037184288685233324	0.08967347438646114	0.025351823163152456
0.07738742150184985	0.03665133050700717	0.0921106828279501	0.024050612027445
0.07789017463340332	0.0359068950164188	0.09350769360360127	0.022558066644374767
0.0771559968101626	0.03550988187422451	0.09369968102257592	0.02162913412131348
0.07823295885563634	0.03585793443324455	0.0961155679681736	0.021427804399672918
0.07861833528910603	0.03589992549085475	0.09768948720804216	0.0208761308075827
0.07808690964595545	0.035958773722003005	0.09837966642983087	0.020113548465604564
0.07840068561008318	0.03550738245826471	0.09940339668922842	0.019238084989549764
0.07847024988730944	0.03559388667054239	0.10040158973926505	0.01880500106045672
0.08049092050139141	0.03848426567931796	0.10474175718808948	0.0207559837345063
0.07828430336998864	0.034302655677248196	0.10213575106792469	0.01618939938611472
0.07708951552124073	0.03352362358357776	0.10156356865110304	0.015420762786500251
0.07764397889612075	0.032449352961350014	0.10310970504387491	0.014024001231208352
0.07691481545298247	0.03187071705913742	0.10359285839844648	0.012954963964588612
0.07626438530850022	0.031545044805292154	0.10369104363446861	0.012510723502142324
0.07506344903921858	0.03411384263702903	0.10361807624920187	0.01470828216603907
0.07548525126344285	0.04387830377510169	0.10604107702849871	0.024888421026799817
0.0753958099183005	0.05891491357322283	0.10841757585914241	0.042937790280345355
0.0721174120551054	0.07056835652955058	0.10584788076839592	0.06210936869049608
0.07353135516044389	0.08949167480653464	0.10952497941920446	0.09799389723428266
0.07494565630005219	0.10507083104920502	0.11388451280805975	0.12805586769561927
0.07278904423824986	0.10990167412614371	0.11248201630226225	0.14092059891878447
0.06994455742581845	0.10961223583631646	0.10923374284808775	0.14430127867083112
0.07527681075811368	0.11941119389622366	0.1183260819324108	0.1607345417142964
0.07231419815713509	0.11830060838495278	0.11557013467013587	0.15721959834021143
0.07209713707811782	0.12009929955650091	0.11640263394810249	0.15903867032050625
0.07160402388598006	0.12218242003578952	0.11720187959558305	0.1601537790243816
0.07239904815622908	0.12462770922514982	0.11928451479626975	0.16504137259699678
0.0730429729917255	0.12757121780612998	0.12130019170970888	0.1687242433134886
0.07156918353885929	0.12831231406739893	0.12065316778487055	0.16783471029344116
0.07172526428711029	0.13122622553604812	0.12232649956354752	0.17087996231734764
0.07153131035943872	0.13317339144995516	0.12338197167486223	0.17264226386254697
0.06965523442351783	0.13348859199782964	0.12220990647829762	0.16989198495602426
0.06800588061273256	0.1327852365775795	0.12096964119093735	0.168089710325414
0.06755782846152487	0.13280778296753978	0.1215923181186009	0.17003371731929842
0.06388469918027742	0.1300169426738264	0.11767491479925885	0.16305287737994567
0.06379648673548913	0.12989386203741787	0.11732506441139426	0.15993955605435742
0.06891237249150373	0.13785307317389112	0.12909534543206327	0.1667134188694025
0.06841864976227217	0.14141828051485714	0.1305654584552339	0.16647077436852614
0.06722404306146085	0.1427092904621709	0.1305042988235595	0.16731107676278614
0.06624693399502259	0.14457746404149036	0.1306875180600088	0.16994982361065894
0.06608020304400303	0.14718146220318074	0.13191347617341853	0.17422110436436328
0.0648801049366942	0.1481676723724548	0.13152324586184402	0.17556538462312712
0.0649073088234765	0.15084015977707718	0.13313252381544807	0.17850560173134733
0.06455436953177805	0.15268538898491837	0.13409927291633988	0.17949886951511776
0.06355170840540429	0.15400576346424896	0.13451698933373224	0.17963418749948817
0.060131291441082216	0.15026275789072466	0.13104753615845827	0.17375296126250375
0.058726271036269366	0.14160699274269356	0.12670754451893	0.1602833869488197
0.06552547935405019	0.1509335290272611	0.1427682423370511	0.16268713339095414
0.06464826476879348	0.14701608645952888	0.14393813572843814	0.1543941341071074
0.061002461379170474	0.14831049839977864	0.14171515683049293	0.14651649423201915
0.060702179894930305	0.14899298943179898	0.14261084968009888	0.14540213477893882
0.06048085545588328	0.1502176169088478	0.14335932819254776	0.14597319254882601
0.060713141210097424	0.15346618965640424	0.1448441625502727	0.1492897877596538
0.0607500534826318	0.15655142135457428	0.1459047598881491	0.15258811873683406
0.05962242151276215	0.15844455788015066	0.1457077763298818	0.15394893967000817
0.05868310283971502	0.1593667297877593	0.14557774604200185	0.15513229547759405
0.05882866770548135	0.16116500545371895	0.146795842054511	0.15562765041744772
0.05646022969615878	0.15879475076392818	0.1441705242456461	0.14975862244321922
0.05500767887800463	0.15343138387149344	0.14203657081889776	0.1418250628370079
0.05943856706861751	0.07539166718910172	0.1464907717901255	0.03671006409182917
0.05882877745840459	0.07945724807766628	0.1476248318633075	0.04119719957721634
0.05722732904543602	0.08390600877199497	0.1478721082225862	0.042009439699687415
0.05658685013396212	0.08948615991210603	0.14859438651792403	0.04553686115844433
0.05579940611072729	0.09420267814302265	0.14902410837879912	0.04951393384431443
0.0549970039892672	0.09797279335690383	0.14903556512028387	0.053286123764601456
0.05447348411554899	0.10194631186030755	0.14939540092863324	0.05717193378710046
0.05437066740554399	0.10612981417144897	0.15045960585168033	0.06129365235336234
0.05414245881885594	0.10973508914303866	0.15081856990856743	0.06519644095194756
0.05364596595670182	0.11330616866612116	0.15135954465161616	0.06819444465981858
0.05355287732587631	0.1173672000259269	0.15247709391055794	0.07173315879997362
0.05398245936185261	0.12198999927361548	0.15484319809867494	0.07561067009963447
0.053666748774718935	0.1251189639721196	0.15575965552893362	0.07789369611150784
0.05301614944940646	0.1267559701551837	0.15539006924369256	0.07914358182556296
0.05190332584619893	0.1262869791724102	0.15383851060450968	0.07879194621654391
0.05098956024698323	0.12454666973728651	0.1517078943342201	0.07779812167989797
0.05112887959838353	0.12489399578879685	0.1531513399777899	0.07759236386610945
0.05044938138920975	0.12282793499679251	0.15275127761178114	0.07522989436933004
0.05034958726733078	0.12132200758301433	0.1532214014537039	0.07336810044566174
0.04986027292571931	0.11812630177948837	0.15208572563360392	0.07079836925326313
0.049241701870290366	0.1155538077596488	0.152113795794179	0.06814232185752114
0.04953695029094569	0.11386159638139884	0.15221624398091527	0.06675095926970012
0.049449413526669296	0.11198076368292101	0.1527528340790688	0.06440784164497033
0.050485959646881656	0.11276753891145606	0.15410274461292	0.06465130894613043
0.05222070650151888	0.047720848391077035	0.13492512948805754	0.013475874147804157
0.049788538800935304	0.04801619848081867	0.13342237535808366	0.012018252564388736
0.04656859804818578	0.04639135094803673	0.13017984079257458	0.009293725438068907
0.05164798614699081	0.05385308541687992	0.14036885711200586	0.016060871262299294
0.05400723794188769	0.058191800910362045	0.14816037967961943	0.018979852338271135
0.05205836643948575	0.05775535992805439	0.14707473909656235	0.0180909637478538
0.050667876346558054	0.057248577304486056	0.14662052427101133	0.017383919265568707
0.05000299513057067	0.05699493070918893	0.14668123327208543	0.017680341603977707
0.05079000145459047	0.05771299579629347	0.14914283630515004	0.01910417058780618
0.05155818697898156	0.05880588979469416	0.15221000439772858	0.020245966060849288
0.051071570704464136	0.059716376536133584	0.15228165721005252	0.021132656759663863
0.05018218723752629	0.060224375883440255	0.1505045289017475	0.0221565973353171
0.05019939393676721	0.061242396291971306	0.15171274638787835	0.022942646997104427
0.050333905679498595	0.062274288436980046	0.15575254077527748	0.02216190162023124
0.050940435608389054	0.06445799526490115	0.15946368728347216	0.023028594185935846
0.05091217963549496	0.06667193849573251	0.1603159777927114	0.024518070294853277
0.049233043564138566	0.06721873601723495	0.15268118816134507	0.026830101857094512
0.049186867021469925	0.06818800787373065	0.15435770598502913	0.02614777146260942
0.04860809600499808	0.06902354332391303	0.15149095773587712	0.027408705620969684
0.0484723401291471	0.07046131677085629	0.14849081626735622	0.029796251148864045
0.04841354838915203	0.07178030209904414	0.14946873068753116	0.030119546155917592
0.04708737019960549	0.0711251958657368	0.1453071769095123	0.030129483194561282
0.04642821471933951	0.07133103761929474	0.14208369297481135	0.031148452546890273
0.04625609522170722	0.07182055163429396	0.14112245188262304	0.03160301519516623
0.04583258044721177	0.07184958925659418	0.14206600277941467	0.03072823920814342
0.04594417200926255	0.07184251333803406	0.14416711134605545	0.03009844070786219
0.04626427542180211	0.0711768939324519	0.14738565534994016	0.028727443448995808
0.04640212388368466	0.06919720731332281	0.15156046041289306	0.025887824917572116
0.04653276597007037	0.06738354374491505	0.15276159077897553	0.024529352596586066
0.04538474878536715	0.06394951239928981	0.14538093345007477	0.0242378239842063
0.04389551696751737	0.0597295743201388	0.1382888821683586	0.02206697867490423
0.04398279899865747	0.059354356540017104	0.1346920940517583	0.022379483404660335
0.04344883071903795	0.057297740007345166	0.13389790153008402	0.019319737315828357
0.04315053531627854	0.05517343531442458	0.12994789544700552	0.01869191901973315
0.04296992779828223	0.05328319027050617	0.12756933101664444	0.017795129369798653
0.042787308416388545	0.05105426157616031	0.1250939929071948	0.016269899767063497
0.043944767694684125	0.05111995616369635	0.12389981169720125	0.016933856921293865
0.04294250960886933	0.048731646204590376	0.12134860161066005	0.014483416640431419
0.04210906673395546	0.04608958456384348	0.12014521331405903	0.012412712135939814
0.04302690929816842	0.045390730445989784	0.125999751383575	0.011425226167561022
0.0425656510935346	0.04569851174444377	0.12899426614659193	0.011423013236654437
0.042725934354469114	0.045734632192712364	0.13111756984955758	0.011872004084384288
0.04231169828045219	0.04582315614025191	0.12848031674687693	0.013452742766162784
0.04318565088195139	0.04206055737902705	0.13463101749437478	0.008660731889525106


==> maxvolnmf/figures/urban5_smaxvol_05_05.txt <==
0.011840884696035005	0.04446315508271312	0.029176061080100592	0.07801078167132527	0.009948403260438634
0.012653375897018171	0.044634229560356044	0.029397836970624508	0.07873100242545927	0.010616556350864228
0.014293407849766123	0.0457146999157549	0.030102474775284344	0.07930029250130999	0.013049112313981367
0.012121247273208468	0.04305932074053171	0.028611491984917903	0.07661260659390227	0.009743094711405937
0.013421858412139154	0.04407665385670155	0.029427016954892256	0.07696346184608803	0.010874694362180108
0.013859145125469942	0.044873286807091496	0.030083349832756016	0.07784679047773549	0.011608047497406595
0.014401725776650937	0.04601361545710233	0.031056365153297433	0.07936439131695266	0.01230279801623292
0.01591603311801288	0.04733949079773855	0.03207981753685784	0.07994102610412729	0.013591365173222394
0.015195924593564345	0.04714556765132693	0.032336767940435336	0.08032047501620714	0.01300842458685992
0.015826395417990677	0.047391618319493255	0.032662283072602716	0.07978530228779103	0.01331460972680468
0.016105423207284312	0.047753847873262915	0.033058582163065876	0.08004052472168637	0.013557679777257246
0.016934836248617968	0.04853404587019308	0.033722984973832165	0.08036620584825342	0.014485226095203493
0.016811421588316233	0.048476511307066934	0.03376488576685005	0.08037732453924522	0.014202504283306243
0.016891616937543163	0.04896589539815139	0.03436339289906464	0.08116703405784302	0.014250054527016762
0.016611208456660923	0.04827010458021684	0.03384553270316832	0.07989581216365031	0.013519081306707127
0.017046340613158847	0.0491069365967291	0.03450653381704268	0.0808621004519693	0.014206613101418552
0.017448821776389144	0.04927131286555094	0.03480710048442751	0.0805996767689512	0.014427912869563858
0.017996248832829336	0.04991685650810413	0.03528431455258055	0.08100347648609318	0.015057932506711858
0.01786523271010343	0.04975500827577433	0.03529712382211658	0.08048744526260285	0.014672802948071478
0.017538623595391697	0.04975581533808043	0.03552112791118059	0.08038931458478979	0.01405394015925438
0.018192194501155206	0.050553753541797655	0.03617572125844647	0.0808568083231024	0.014909108284030831
0.018891047056270732	0.05133129230556911	0.03699480308377033	0.08129066536857243	0.0155548825204113
0.018919536677861625	0.05129069643343861	0.037194252781005535	0.08076957039935163	0.01545949323457083
0.019541208544537114	0.05204508977467007	0.038091404669827425	0.08132188607472393	0.016334027311823807
0.02015407069377837	0.05235386104909991	0.0386360913375753	0.08122399562639489	0.01736351241579571
0.021765197983746334	0.05333170053313071	0.039577877394318624	0.08150885249791892	0.01965369318143545
0.022994430222904972	0.053783966513198236	0.04051404551721267	0.08171294136188777	0.021594319953014935
0.024990329821949313	0.05496294463089474	0.041794306428115574	0.08228423176128236	0.024692417538343305
0.02702773903769232	0.05647061035554782	0.04345297687451239	0.08333810645745585	0.027482996750033847
0.027479211460498098	0.05640718027154342	0.043946997080431004	0.08226367017105765	0.027998036332218174
0.028278048532651055	0.05762382799439931	0.045048671217323914	0.08300691037481632	0.029207064098285752
0.028573938237361138	0.05820948607284729	0.046073236873995636	0.08307234174866328	0.029366718290112864
0.02876744860774112	0.059106954350471363	0.04712544900908387	0.08376119508069502	0.02952120955733697
0.028631212999639957	0.05984169379076414	0.04818341962396909	0.08439096758934377	0.028610819867556425
0.027936852577687618	0.060690244316508594	0.04919599520374289	0.08453457380545462	0.026770809474000276
0.02750965286439693	0.06226883285194554	0.05059353568969928	0.08550441847181862	0.025349313023997434
0.026930419240942537	0.06303387163077112	0.05151317466995936	0.08603805976276857	0.023723658954788913
0.02664125488695476	0.0630355357745221	0.05170766223753274	0.08522233651678239	0.022714122141132383
0.026882054384923013	0.06456388019184972	0.05314049509914423	0.08637719155477722	0.022481167576514426
0.026897844016851368	0.06556714427220639	0.05406685081740371	0.08677695734210807	0.021873560006465793
0.026954041845199554	0.06606371809866393	0.05439597375185668	0.08619080356119864	0.02104598431044685
0.026602556875295946	0.06667808749228012	0.05501862779049591	0.08652095482331731	0.02009639627325489
0.02666504669863854	0.06727249961520676	0.05563305411782722	0.08658738739191943	0.019620598314621002
0.02885901188287554	0.07049949363230101	0.05776977222081962	0.0887902882716738	0.021700424183905644
0.02566635486641032	0.06825871483494045	0.056722810963788964	0.08636405464477914	0.0167932497194923
0.025078281447480366	0.06789702822946887	0.056372457290203945	0.08503696267523274	0.015967622863607128
0.024235243414728786	0.06892898142003064	0.05723012383954223	0.08561706636042403	0.014458096102278927
0.023801992360536303	0.06935466992497206	0.057375138483086424	0.08481617700049389	0.013306816650146264
0.023556428413379654	0.0693246756458271	0.05750135413365151	0.08409214488999446	0.012826687007920208
0.025542128406233683	0.06904168172523992	0.05767142116156856	0.08278361388379801	0.015183027022259855
0.03299261821754929	0.07034690317531951	0.05942941781917242	0.08321294574133341	0.02612415056553709
0.04449108706392206	0.07161323853617858	0.06121027244209458	0.08309505635168658	0.04552589676043971
0.05340588795435774	0.06914434447161028	0.060608751095482125	0.07949709251723522	0.06613549005123957
0.06774582731758601	0.07121148994046302	0.06335724859664774	0.08095581767959133	0.10468379390653892
0.07958299693602702	0.07404595638957648	0.06607842775335172	0.0824569776617678	0.1369646619585209
0.08326458107453419	0.07290641511731116	0.06555110341438038	0.08007829114189415	0.15078391524953055
0.08303543781429022	0.07040361638979684	0.06406879500331895	0.07694023042064738	0.15442774750735044
0.09042987913043396	0.0765612653510031	0.06919541401104913	0.08273958768907466	0.172041323013769
0.08964037573946762	0.07472281146379953	0.06759907035185918	0.0795003645314448	0.16828168064926774
0.09101715862109389	0.07519625754180793	0.06814417056021681	0.07925204918067012	0.17023691057299015
0.09263164465539606	0.07572681734634484	0.06857918675967688	0.07871770521017311	0.17143340720887584
0.09444947126240329	0.07679200989438975	0.07009419110020372	0.07955879635784698	0.17667325714422605
0.09669514589007441	0.07839057696427944	0.07102000712099049	0.08023475325177655	0.18062939128847733
0.09730863629873365	0.07814387411955634	0.07045502860451895	0.07862449228988705	0.1796796155449911
0.09953815317187133	0.07928254032646823	0.0713818602841386	0.07878462071530151	0.18295010891483202
0.10103566360228654	0.0800902995565623	0.07188181386038534	0.07855877175423215	0.18484268211703891
0.10134175404475283	0.07935984339567494	0.07111552673304698	0.07652825267705876	0.18189632493441574
0.10081781176308863	0.07828539503384883	0.07062761729095625	0.07471704810052944	0.17996303703695732
0.10079028471144753	0.07847620735738951	0.07122294241131039	0.07417723291388552	0.18204367013375658
0.09876303936747236	0.07589466362506074	0.06888418900477046	0.07019873248099982	0.17455175327435252
0.09868866347607301	0.07643903370523741	0.06799412442490772	0.07007135912394206	0.17124606424765765
0.10466230879639772	0.08387439198244848	0.07503826607277166	0.07557802220616305	0.1784775482294794
0.1074800822504753	0.08525268656246682	0.0754232422005304	0.07507036365227988	0.1782147509050878
0.10849883245165834	0.08520580942455871	0.07536708635729486	0.07376585284399471	0.17911678230879782
0.1099385581699369	0.08529843579136018	0.07549792059675114	0.07268832982064673	0.18195051111229602
0.11192141695892975	0.08613777750616582	0.07619052849410608	0.07248054603180262	0.18653537202459722
0.11269321715202868	0.0859235358995324	0.07592565294512457	0.07115638528270023	0.18798091318145532
0.11474362266102647	0.08714822105071661	0.07669825976601348	0.0711697711202623	0.19113462124355104
0.11616948708444295	0.08794878573867275	0.07709491273746177	0.07077255983436037	0.1922033554199066
0.1171975700175155	0.08806082885038743	0.07746196445017432	0.06966173199220137	0.19234876635211434
0.1143786210779005	0.08523192090226635	0.07592183384483633	0.06592284140740108	0.18601696013262195
0.10778258509594581	0.08356648856664996	0.07235297950006157	0.06433453015920222	0.17160644600095107
0.11483730611329988	0.0934802954223751	0.08207035818811902	0.07168704755392832	0.17409763414077548
0.11183882480615481	0.09388402003055998	0.08298834422726707	0.07071058550413803	0.16517552275625272
0.11299952978800537	0.09282806460679464	0.0811998375851472	0.06679698361198444	0.1567310994802308
0.11353940027643332	0.09360673519713131	0.08151602758686438	0.06645875108618651	0.1555383997767312
0.11448766414752275	0.09423796834249784	0.081812730071043	0.06619931961631698	0.1561539884857764
0.1169904633846669	0.09543338626039649	0.08246305386695202	0.06644468868444897	0.15971750263908444
0.1193714105959685	0.09629203232663604	0.08292317493325385	0.06648527733191306	0.16325770161577075
0.12084727690257153	0.09604097582786052	0.082910397648267	0.06524847426383755	0.16471835409097202
0.12154716254522595	0.09572001456188754	0.08306737491334175	0.06419399591044705	0.16598686510302563
0.12293989845716238	0.0966906606151607	0.08360080195971985	0.06434323356636372	0.1665166990978712
0.12118452172601835	0.09474682343057537	0.08223950478832623	0.06176606613008567	0.16021330325501484
0.11710766818669063	0.092896388800503	0.08135236042453893	0.060188941105911824	0.15167723737875397
0.057287916247382976	0.10032019164905295	0.07898863838035294	0.06492888581396433	0.03871935503395498
0.060422197432720905	0.10075403552516267	0.07990395593931211	0.06427320419034678	0.04352972057318618
0.06389669335653425	0.10140733631214668	0.07957095261566956	0.06255842454735511	0.04441772455754533
0.06821227064810705	0.10183104600967839	0.08003401008359257	0.06186540852423767	0.04821513148763991
0.0718539239489457	0.10198115065609176	0.08040932757043998	0.06101060100226984	0.05248755287513262
0.07475452607622081	0.10177982628220468	0.08063036159579728	0.06012625559395377	0.056541726738155315
0.0778107660417967	0.10192731573837274	0.08094104929886692	0.059550525064963625	0.06071879841248941
0.08102113545034739	0.10260348140569285	0.08159623443943168	0.05943077250304955	0.06514629549545266
0.08378500294661591	0.1028791766504536	0.08180529856280278	0.05917204815572346	0.06934178706359787
0.0865369665390836	0.10308002064065502	0.08226511914612412	0.05862557949305663	0.07256136895121669
0.08965146769068709	0.10376819911384312	0.08297433518393327	0.058510312162988375	0.07636236080826969
0.09319017675635974	0.1051856627864476	0.08447091162935283	0.058955173184058345	0.08052183719991071
0.09560288707363564	0.10576334265994733	0.08502027431593608	0.05860553874728846	0.0829715755150306
0.09687719016527273	0.1057170265921012	0.08463718462268754	0.05790363651849048	0.08431721747603857
0.09653028266456598	0.1047076641590517	0.08374811982957164	0.056684497843751305	0.08394584158359794
0.09520166503529823	0.10336184835198962	0.08249447101529901	0.05568408249147278	0.08288735653043587
0.09546454215750962	0.10428322887227506	0.08332485694522515	0.05582815313619543	0.08265557276090094
0.09388148448140747	0.10389059294547807	0.08318969999387289	0.05507996272658883	0.0801126196392757
0.09272466275314079	0.10424635138526456	0.08339149464829913	0.054968237228360216	0.07810655281759665
0.09027798678026518	0.10359456390875188	0.08263423480219849	0.05444059343159769	0.07534433494944848
0.08829949567479038	0.10329383916929114	0.08290550047601708	0.05375317381398407	0.0724765877067132
0.08699545314193607	0.10344455792274855	0.08287804895983376	0.05407513626394372	0.07097735933384912
0.0855686971409472	0.10371995432331683	0.0831969967223636	0.05398883774830897	0.06844708938709373
0.08620403950999626	0.10513757607903115	0.08344199217856019	0.05515510656908485	0.06870764486390582
0.03615230144521991	0.0985096845375849	0.06701177290475525	0.057089246576553385	0.0138633396040376
0.03645556645709384	0.09714681671027321	0.06640141845282352	0.05447129273499697	0.012290979813387193
0.035284946854066385	0.09436747416528585	0.06504619181028246	0.051001638933246406	0.009354417342583006
0.04088142214644831	0.10168145943962816	0.07040819124747762	0.056452924955760396	0.016604977287946927
0.04414466358453222	0.10665943269503643	0.07498854779532879	0.058943631892553805	0.019704672578726604
0.04385358688211036	0.10557514535037375	0.07463653486244272	0.0568375793751693	0.018745133184086295
0.04350287815174935	0.1050023241605996	0.07456054832642971	0.05534180163371844	0.017970656336421288
0.04330600530879474	0.10492441553152652	0.07468795596938972	0.05461823837215467	0.018284200200064642
0.043817822994267265	0.10660748925859388	0.07604657193295962	0.05545349600448104	0.019804729342017203
0.04462071541920449	0.10858966566107371	0.07782704834986763	0.05626696630988878	0.02101680050148655
0.04533192599990701	0.10861168206719046	0.07787448353697331	0.05574809956227941	0.021969302980899986
0.04573687552476104	0.10734006956167837	0.0769662507035644	0.05478752581976404	0.023077803485703836
0.0465101273786312	0.10813169791582908	0.07765573752015685	0.0547976809534768	0.023916794399714832
0.04729670784866056	0.11071106875774418	0.07996422687257906	0.054934002885932025	0.023053465343275327
0.04895657996920006	0.1131923631130782	0.08202327493459356	0.05557587773265944	0.023965404115934376
0.05065865172842365	0.11379410841847282	0.08248145355022857	0.055535456448383876	0.025565831219100017
0.05111772942887363	0.10875100766974181	0.07825319372650295	0.05371961236463474	0.028097111662913486
0.05186048405846151	0.1098623867792304	0.07918150126392368	0.05366264068006311	0.02735947566532542
0.05250692532789296	0.10803241608486623	0.07755819126740957	0.05303515620262447	0.02873643178325653
0.05361290535527194	0.10616725728011263	0.0758254596836259	0.052899912914896076	0.031326695586728355
0.05462570890885617	0.1068608394666987	0.07633012631944062	0.05284295014639339	0.03167329570066377
0.05413212945134741	0.10403170686800008	0.07409749796246748	0.05139948557444132	0.03170812844471966
0.05429693282294891	0.10205248684551839	0.07219061348350647	0.05069122983689211	0.03282567411724701
0.05467538111015779	0.10159513518513143	0.07150883398140613	0.05050832510697729	0.033326164695904964
0.05471628123791234	0.10201691514364986	0.07217872347078726	0.050044830744028226	0.03237323025750723
0.0547164748332557	0.10340565595767305	0.07332066512380281	0.050161792149757835	0.03168258447714552
0.05420375223032588	0.10567879115478303	0.07494743752729184	0.05050743500859718	0.03018689877890071
0.05267116081867295	0.10851028093996631	0.07715910838433197	0.050644297651344185	0.027105147121352865
0.05127797536563837	0.10945000287420538	0.0776647974347267	0.05078732192400139	0.025635718012689268
0.04866397192251026	0.10446990301675285	0.07364234352475876	0.049548675355842474	0.02536089154260399
0.04545245485588429	0.09956736366038924	0.06986050425261056	0.047936325969240544	0.02306363526569335
0.04519092605735744	0.09749121857741004	0.06758989901946601	0.04805979527583441	0.02342702880694889
0.043632810886720594	0.09700997714457883	0.06706485124212465	0.04748878283828388	0.02014119178124415
0.042006682523984984	0.09443512968756658	0.06484196649066544	0.04716938433438064	0.019490284944463955
0.04057155092089698	0.09298324424295476	0.0633856998588163	0.04700162966479081	0.01853721601424399
0.03886400844726013	0.09157017544635729	0.0618023936698992	0.04681581142390762	0.016915650047392414
0.0389114740809825	0.0914830726411333	0.060542275415401144	0.04809693641300385	0.017650750209186328
0.03710583875817767	0.08978933247685787	0.05908071427612675	0.04702507686191102	0.015029757337486497
0.035060411854426175	0.08873863251782428	0.05863468528046012	0.04609719354664392	0.012806766615845021
0.03445745835443137	0.09241435831323432	0.062094222478912796	0.04705140230407576	0.011699062174226522
0.03468497251136615	0.0941886268453506	0.06391934486167622	0.04654153892705495	0.011667778168846631
0.034673536785720466	0.09541887962317926	0.06528031658912255	0.046700081147436574	0.01213513994820303
0.03474399572423641	0.09361851552725108	0.06388306774119357	0.046255509736930336	0.013845139804872385
0.03178693079476309	0.09763886152923114	0.06734151861231025	0.04715142394930464	0.00865416965995098


==> maxvolnmf/figures/urban6_smaxvol_05_05.txt <==
0.05256853805874622	0.008339057124953564	0.012383904555189774	0.056525398138963845	0.02694473009688603	0.011069713888127424
0.05306957562047399	0.008905023428592448	0.01282937848294712	0.05657028923644752	0.027122493375136496	0.011972997517015548
0.05347011608012477	0.011076041629576006	0.013995417044009433	0.05757013037889474	0.02779905775525771	0.013569215895211054
0.05163936421282925	0.008149162700201044	0.01245636643106302	0.054419077127667144	0.02636858802508274	0.011392859423280673
0.05188337133883098	0.009111218255782809	0.013317299535214272	0.05540480250575722	0.027101262954459283	0.012769670185069446
0.0524820072532167	0.009773970988458485	0.013734489782589262	0.056226866312154136	0.02770679349524698	0.01314478676557239
0.05351478172591335	0.010403369918688395	0.014321662740096672	0.05745062661503924	0.02857655881753046	0.013587002621620936
0.05390559257234376	0.011485174104403213	0.015287095403454319	0.05883080861976867	0.029495287307353266	0.015228388578352679
0.05416806378839634	0.010997660726008777	0.014923462568047057	0.058426031481772486	0.029701782654943908	0.014419941548802799
0.05380827552939529	0.011231368035283308	0.015298413263825946	0.058558613324395346	0.029966288944172303	0.015131509589612123
0.053981278635927665	0.011446890507362096	0.01554188238346951	0.05889492575584515	0.030309463124881482	0.015390239890562889
0.05420598737379136	0.012249015164704072	0.016103704783179414	0.059648708243174565	0.030908575842084476	0.01625848601820771
0.054213029784243416	0.011997341976417216	0.01606616705934707	0.059559512539821786	0.030929946761245587	0.016115004612201486
0.054752286709255533	0.01203750824171275	0.01617964752357311	0.05997364525560822	0.03146378803656439	0.016185061049750434
0.053885055547003874	0.011379532562308335	0.015956393643487506	0.05918362053254346	0.030974156959539822	0.015924904823976536
0.054539549051978706	0.011993288128775023	0.016341886426474835	0.06011813994106578	0.03157330228734814	0.016328455350625395
0.05436875467764769	0.012176982698310357	0.016599509886880595	0.06016406437820454	0.03182173592215521	0.016752446825442503
0.05464357150951911	0.012730898949743	0.01703198819393309	0.06085205008842959	0.0322569394082402	0.017286057171598146
0.054291322970317746	0.012381060551926198	0.016958758864642775	0.06060498728643012	0.032243679747730056	0.017163785353518958
0.05422442469560915	0.011830996590395843	0.016827571318603247	0.06046631537354994	0.03243487379172982	0.016804889924065296
0.05454337832765624	0.012588228478539784	0.017358367982252085	0.06129906393364192	0.03301968403117946	0.017431854171777155
0.05483867609704559	0.013131902798349464	0.0178259120011188	0.06207695680957951	0.03371978286931659	0.01818570370102238
0.05448538393350062	0.013041893518589538	0.017859627246997384	0.06187572026856996	0.03387660927197142	0.018216700731747842
0.054866224117827246	0.013812520524466009	0.018307769537743795	0.06254848679003804	0.03465351553676003	0.018840641971120183
0.05480001229480849	0.014722120150634965	0.018637145304546125	0.06274202357522084	0.035107573716372166	0.019489807797632056
0.05499930016031387	0.016736952080447034	0.019585219698239387	0.06367757206264624	0.035929498473252865	0.021181876263263316
0.05514831950159798	0.018442514400839573	0.020184947232476057	0.06394186451605559	0.0366838750999935	0.02251968616062831
0.05554166604374103	0.02116439449497928	0.02128874418784946	0.06505542885685722	0.037783984771105276	0.024650931755698696
0.05627430166934515	0.023592323861180046	0.02246358650699261	0.06648786436579675	0.03920403908054621	0.02684643269827622
0.05555413862029338	0.024026665134386577	0.0226427544611197	0.06607918323116664	0.03958830953905155	0.027379740706562832
0.05605653336283773	0.025105943402713608	0.023276118295947192	0.06727492231285664	0.040596404977482944	0.028141368946780838
0.05610666237671909	0.02521784094684698	0.023506321404021487	0.0676859700719614	0.041445839262287225	0.02847545304801414
0.05659131229985672	0.02533459659482784	0.02379986142265423	0.06844852456486963	0.04237082839025656	0.028646512203243643
0.05706785216182625	0.024519384145394243	0.023994469564215463	0.0687388949498989	0.04332349456689523	0.028438883905215297
0.057160434205819254	0.022872743879518147	0.02383709767933226	0.06962771745151587	0.04419585160946568	0.02766488223015234
0.05784985054102973	0.021610239504662298	0.02412125479381861	0.07105175702526097	0.04550486747217077	0.027047184404590825
0.05824331319627507	0.02015851219317098	0.024098073587235293	0.07170051835529581	0.046300752168435225	0.02636966911821545
0.0576987945573639	0.019255372965286774	0.02409287826285636	0.07150321794325301	0.04645898062898714	0.0260206785198158
0.05851304882280674	0.01905213671412099	0.024654097006468496	0.07289718404219528	0.04777018908184555	0.026118327130491642
0.058803629690429265	0.0184935325409928	0.024915737536429908	0.07374588526476988	0.04863869755291621	0.026084902278849117
0.05841647844299034	0.017738465069479632	0.025160735856643322	0.07409602879217243	0.04897790262210693	0.02610038270343307
0.05865258865769123	0.016902466035924428	0.025227713579801546	0.07462145689632309	0.0495448364855479	0.025636321353159023
0.05871275601386799	0.016479886776852852	0.025517675800371065	0.07504240534477064	0.050106606366731865	0.02561287727829481
0.06021587752919267	0.018299021294135426	0.027417308576913234	0.0785122059250255	0.05212320877007664	0.027703609170883353
0.05856556142695796	0.013947009342023085	0.025484193501716917	0.07566579658398861	0.051127485394278846	0.02442816355723189
0.05766802931746504	0.013236949127774714	0.025314173908426104	0.07512726912002851	0.05083906181762677	0.023723008451635382
0.0580776200772099	0.011911249175168065	0.025348269202101127	0.07603754413101689	0.051655945699140414	0.022657383112590135
0.05753439789139424	0.010882268341627685	0.025457702410757854	0.07633530221009668	0.05184688650565861	0.02209280057260281
0.057036736661393646	0.010460157363129748	0.02546874570511457	0.07609793898438864	0.05195890777706102	0.0217805959102532
0.05613726578033595	0.012540314450080406	0.026459444256027836	0.07538726146932581	0.05206051992140716	0.023887061107190865
0.05643302553930051	0.022278393215670718	0.030432275171264535	0.07618483774618212	0.05349578306070152	0.031628526761726575
0.056337036157163865	0.03946284317674381	0.03590891102301206	0.07685908726151514	0.054911368172927175	0.04396152515735414
0.05385169412316458	0.05771183749875269	0.03888242659641946	0.07353960285911708	0.05406126565848509	0.054018465619299905
0.05485970402946956	0.09215996216825816	0.045578789084557855	0.07489597157880572	0.05636133238122203	0.06907056934765773
0.05587959318402252	0.12088695315568769	0.05133513020010214	0.07736625109132257	0.05870412589926802	0.08161607907971467
0.054244482007803414	0.1330875072246818	0.05233132723467073	0.07584529833154773	0.05812709452805584	0.08595875550833945
0.05210809145241758	0.13631830833613806	0.051408090110459236	0.07280977967971304	0.05672551836178151	0.08603589685751444
0.05607994044592135	0.15220122574560555	0.05692043491409383	0.07879817975337694	0.06139381427505666	0.09284380062082058
0.05386170882727246	0.14872019011016052	0.05606447779178211	0.0767190954098063	0.0599415694124165	0.09240595854653921
0.05370083937321805	0.15046547767385698	0.0570211821157277	0.07677741276198445	0.06045158658985057	0.09376247060050345
0.05332178466884081	0.15144101950671662	0.0579001008584541	0.0771241791233483	0.06084146010369751	0.09559552428014102
0.05390135328502727	0.15621636191841531	0.05926892161616817	0.07779750744090777	0.06214423077371026	0.09717353873523935
0.054376592163190275	0.15990828895325224	0.06145353882633521	0.07906333714469796	0.06310004854597975	0.09886940476673682
0.05326602023689207	0.15899117561695217	0.06187183391536245	0.0787563409730865	0.06260825588028683	0.09959160831375981
0.05336581732221195	0.16189276979172362	0.06338976842722868	0.07968319046948254	0.06345412605236199	0.1018152574513134
0.053206920257306944	0.16358651496749468	0.0645482057908491	0.08032407362488282	0.06393878848075042	0.10323403364173624
0.051795549442831816	0.16082043871825494	0.06453368556868172	0.07941138670163438	0.06325318032430244	0.10385291121682727
0.0505326069654182	0.1590366687523296	0.06390498345139144	0.07809976487790807	0.06275770359247114	0.10354945012806098
0.05017304363022281	0.16110222467565644	0.06454173082973322	0.07803265691122614	0.06323303134563454	0.10293360434464036
0.0474215747701288	0.1540472467072887	0.06240796533918601	0.0759208308677983	0.060968758491456845	0.10180022844364373
0.04734412880553389	0.15145543783250237	0.06401391504265193	0.07584500415201746	0.06060093019702767	0.10047132153353089
0.05113592043770009	0.15830234260542472	0.06988508817679756	0.08229553678987228	0.0669812080609978	0.10522754172592895
0.050768973654475746	0.15784502476563728	0.07170999186757533	0.08363696191652391	0.06739536586118564	0.108401974193521
0.04985821369639711	0.1585062133913284	0.07203975031481853	0.0835099661482721	0.06731629166782271	0.10976981938742135
0.04910657216006051	0.1610047404368401	0.07288360297363447	0.08334275486647177	0.06742583662105697	0.11127852924719706
0.048962203386207444	0.16510177434592035	0.07415273220402999	0.08395214648483236	0.06806714613812735	0.11325331810855953
0.04804872031232285	0.16637532248991546	0.07456997669172276	0.083593443935484	0.06783499932303934	0.11407994547153612
0.048045581106382115	0.16916640017537016	0.07595115731198798	0.08473789656965958	0.0685742483704095	0.11614997221977694
0.04775796685777041	0.17009258873930652	0.0769600243021473	0.08547900390688824	0.06897731972878679	0.11758688148329188
0.04697192961923137	0.17015852298375114	0.07751650527161356	0.08514398781902306	0.06931989747599004	0.1187656847858698
0.044385422133921056	0.16432376959637313	0.07496108349006773	0.08274556273527855	0.06761703835091756	0.11652772703615102
0.04332369739464921	0.15235686225626582	0.07470577747699426	0.08022250964965132	0.06515931074276664	0.10680365302658178
0.04837175542503439	0.1546737904235456	0.08085267312850683	0.08969203242582721	0.0736809206368786	0.11345092907251562
0.047692307239327894	0.14670015561863461	0.07960624436553501	0.09041907700023247	0.07432103770218881	0.11029821269027117
0.044926202272372116	0.13853689851282164	0.07910672124813502	0.08906693027725215	0.07290991074864417	0.11291636649735858
0.04468060179986239	0.13745072079287768	0.07979395220261852	0.08970880999175859	0.07329250662441869	0.11335125402880998
0.04449825425117305	0.13800879131747287	0.08056747564661948	0.09018591492819922	0.07362926327147507	0.11423233736990478
0.04466318851812937	0.14120725708317816	0.08232651801382476	0.09117728872314	0.07428925852909961	0.11665288728875071
0.04468136265419164	0.14431321283612833	0.08362338334928093	0.09210036171069198	0.0747036559344639	0.11921236115329399
0.04381297986857914	0.1455277311967049	0.08415101375515227	0.09162102993667957	0.0746577743715224	0.1209870768502833
0.04307817917405077	0.14669371900687111	0.08447755300459794	0.09103175615109406	0.07475048462415047	0.12167637441443976
0.043178807735845495	0.14720595210552503	0.08563155695946742	0.09195737110987683	0.07527740595173264	0.12292568044749501
0.04139443063654166	0.14144188331664453	0.08406700502375643	0.09000023498435625	0.07397018193422962	0.12157311393300195
0.04032205230092321	0.1338264238904467	0.08167928798944095	0.08856069472483903	0.07294455325486983	0.11739801299893213
0.04364003558831015	0.03394750288231406	0.058207538104570244	0.0988858834384066	0.07348219461585039	0.05076993425035023
0.04318445660167321	0.038075688277861	0.05929228094119273	0.0995393101837726	0.07404805785793508	0.05456644248788205
0.041960527361678136	0.03867559926689413	0.06155845897121034	0.09987827322153464	0.07384227423560621	0.05834218752968084
0.04145912230275087	0.041970362361489856	0.06379824599286543	0.10021902601418958	0.07415264680118239	0.06297411820334156
0.04084957234857556	0.04571290750597545	0.0656332838630685	0.10023679249633802	0.07436719623653672	0.06689592563976388
0.040232104822569954	0.04928755265478222	0.06700369426707171	0.09979875379987888	0.07445012936614008	0.07003395918782186
0.03982412964118311	0.0529680180426666	0.06854405490773274	0.09977119546430382	0.07465377951009748	0.07330277959160035
0.03972958179640847	0.05687604496781487	0.07031950626538243	0.10026142087551444	0.07520079466504521	0.07667336894931671
0.03954765723157018	0.06063453168376959	0.0718459824175559	0.10048631319549979	0.07534528747431998	0.07948383720911735
0.039160461697801414	0.06344402394591019	0.07318874847476244	0.10048340346430103	0.07567217533162907	0.08249476397771847
0.039070061001914735	0.06686115411799551	0.07509386595731352	0.10092603304696786	0.07627621200371201	0.08558885514950179
0.03937629371858025	0.07053185117085103	0.07711113125580023	0.10211296162762297	0.07755590171817905	0.08931170900370898
0.03911961542080106	0.07267216340066951	0.07845593803971965	0.10251878904423063	0.07803157077119986	0.0918644210701146
0.03861602426252156	0.07388893724193277	0.07924801928624652	0.10260983477786788	0.07769765704103575	0.0930879809316025
0.03778468220930728	0.07353622352904961	0.07875495713809602	0.10164353121264104	0.0768795482087061	0.0928655059489992
0.037112406293046865	0.07259819110642882	0.07768321571677918	0.10044027935601235	0.07574680404353705	0.09159987222796272
0.03720204244932069	0.0723403206356557	0.0780019818291759	0.10129851327502258	0.0765032245026967	0.09190404763226973
0.036682633667125604	0.07006371038086971	0.07721347056640908	0.1007186034365722	0.0763952110858258	0.09025293066896563
0.03659498083853602	0.06826363244214993	0.07679059705107585	0.10111124262608608	0.076616403558257	0.08900052088445279
0.036228315316382195	0.06580158850119942	0.07536873061339773	0.10070382838071615	0.07596788624628649	0.08649580557749703
0.03575208852712402	0.06325575790660466	0.07437184864139895	0.10020213317949896	0.07617837075997619	0.08439992170941701
0.03597779604216219	0.061970000483368336	0.07376740984663853	0.10056983876520398	0.07618884136260447	0.08292675559516569
0.03590914503395167	0.059673062051602666	0.07304178101582601	0.10097173955356345	0.07646620773424546	0.08149966718409975
0.036690531601901465	0.059811597262245164	0.07339816222107905	0.10322114273505431	0.07674489465332403	0.0822932501225227
0.03807028450573088	0.011451032963163235	0.04235531964319489	0.10410220674843927	0.0646479118148345	0.031011548059438752
0.03624677824697771	0.009905624192496337	0.0423332927550001	0.10227551905326009	0.0639668138860822	0.03161969990730732
0.033823994576888665	0.007236802897848671	0.04159455577031255	0.09885200289794129	0.06253996451577204	0.030487522405042544
0.037583908272293125	0.013946476350772558	0.047241484516759795	0.10594316007360359	0.0676206409343508	0.03490030729510043
0.039320227138682266	0.016686035329658472	0.050077650047656255	0.11052554921369868	0.0717556016849135	0.038047041310686376
0.03786498846435605	0.015647869011373904	0.04930923824222851	0.10931340775472337	0.07127931191413496	0.03830644601163748
0.036813370627042735	0.014826628376794583	0.048815265834173165	0.10858855900882818	0.07112269306763555	0.03827819181889434
0.03630228339891528	0.015080375785079494	0.04867992837376396	0.10839326194145428	0.07122847152434772	0.03811107581155366
0.03687585549854082	0.016469497506576475	0.04947827375159496	0.10995659873434144	0.07251876744563189	0.038405044571357655
0.03743031353300752	0.01755956492198821	0.05050483750152237	0.1118389233674667	0.07412460849112867	0.03903222453054394
0.03706390325108445	0.018339736143539558	0.0507657070399585	0.1119106465341634	0.07411148891326393	0.039939250488627426
0.036408482086026005	0.019300789942120578	0.05061298113925107	0.11065820135911192	0.0731937431715728	0.04053186252917694
0.03640198049624434	0.02004562089202918	0.051318469029402444	0.11132185512003723	0.07383098515259909	0.041228382842821445
0.036445643558004066	0.01922435106279367	0.052562900440064196	0.1135708649208644	0.07598081445829503	0.041838429529360524
0.03685530787079771	0.020035511081455116	0.05427220743248853	0.11582946713996352	0.07789886418715632	0.04326750223068464
0.036820555018920315	0.021446635040003395	0.05534814045061941	0.11637913807718404	0.07829668382201031	0.04499779725717908
0.03563042509996323	0.02373711529799598	0.05410789398902469	0.11164927513225957	0.0742801138512955	0.04593267205268943
0.03555167742565288	0.02307790400214758	0.054935205781936974	0.11257564467519118	0.07518065570709692	0.046532116977623265
0.035138984842756314	0.024343890610107683	0.054641491161347776	0.11100304699045577	0.07365559157213311	0.0473455437757519
0.03507851863765067	0.026677721167925227	0.05442500615069837	0.10957859188485228	0.0719963603683779	0.04872931284968521
0.035014066457593224	0.026955219746357166	0.05497120655042998	0.11039705242253825	0.07246920066263432	0.04981033505122114
0.03404671880785872	0.027044365513943083	0.05383295648361373	0.10770600499844261	0.07038458471082647	0.04949261807704586
0.033566214027965474	0.028075355989667587	0.05323508564874916	0.10609981063052394	0.06862522961000217	0.04982545563559143
0.033435188216164397	0.02855625627003557	0.05332550655728439	0.10579564534285955	0.06804517920503547	0.050180967626733713
0.033103422591097276	0.027678477137881612	0.053787493332212596	0.10576320201162144	0.06862770789034851	0.050123309430634394
0.033156675504456605	0.027041731440976217	0.05443186722621989	0.10685695079078887	0.06972155983161477	0.04993178933596437
0.03334598687475897	0.025666181897231258	0.05489397555534854	0.10897669363263941	0.0713415536099894	0.04921248468872639
0.03337684891914149	0.0228843767189499	0.0550372572880625	0.11152078271883549	0.0735387893477256	0.047342708699159256
0.03343966920429581	0.021553411178879836	0.05463904162834846	0.11248739021866959	0.07409223663814074	0.045826752993026854
0.032646426417880944	0.02136052745176145	0.05198222554489807	0.10772906448074268	0.07028781519075343	0.04349466758441831
0.031575874651227916	0.019387565446396787	0.049216856804956736	0.10279295174573495	0.06674812126179124	0.04040921918840064
0.03166563648222554	0.019726086087576103	0.04849411711729974	0.10115307832601081	0.06467260631347563	0.04031830128147343
0.03122860699009485	0.01680156554724213	0.047818822920110554	0.10060432757290268	0.06425729404226979	0.03862376063796665
0.031027145510333982	0.016291285218915198	0.04635854595872835	0.09828308962982676	0.062185988552213946	0.03702995861696167
0.030908280358198238	0.015426046740791542	0.0450363987490532	0.09717230665942066	0.06086630456615655	0.035768302225251146
0.030776368728673304	0.014020915798439332	0.0437214384672328	0.09609468311614534	0.059492402215609676	0.03406055618320135
0.031648141394128845	0.014736374724273072	0.04348500319739465	0.09679900783445301	0.05850498863748665	0.03409528688980163
0.03090249440360785	0.012365663002229516	0.042003940661597516	0.09522918552312258	0.05718814477946932	0.032446788298435364
0.03027879952616872	0.010430429153348086	0.040617932981951876	0.09408743753682597	0.05677335758948414	0.03033824938655255
0.030944391277696985	0.009475608815824954	0.0409575084611691	0.09762361738629148	0.060031416669821584	0.029432132937197066
0.03060190386865571	0.00931328978505842	0.040824854240874196	0.09949735713827013	0.061687946200685455	0.029989122253192876
0.030732361790639283	0.009718584970362817	0.040764618510279904	0.10087056327972853	0.06290104520202494	0.030002181740451512
0.03047668576145379	0.011255380485679114	0.040011294917517766	0.09939640341071315	0.06152606200275353	0.03032903923824689
0.031021914610290316	0.006706705787644713	0.03971073962059788	0.10301314471638745	0.06496089771525221	0.026675014739030077

